Large-scale simulations of Floquet physics on near-term quantum computers

Periodically driven quantum systems exhibit a diverse set of phenomena but are more challenging to simulate than their equilibrium counterparts. Here, we introduce the Quantum High-Frequency Floquet Simulation (QHiFFS) algorithm as a method to simulate fast-driven quantum systems on quantum hardware. Central to QHiFFS is the concept of a kick operator which transforms the system into a basis where the dynamics is governed by a time-independent effective Hamiltonian. This allows prior methods for time-independent simulation to be lifted to simulate Floquet systems. We use the periodically driven biaxial next-nearest neighbor Ising (BNNNI) model, a natural test bed for quantum frustrated magnetism and criticality, as a case study to illustrate our algorithm. We implemented a 20-qubit simulation of the driven two-dimensional BNNNI model on Quantinuum's trapped ion quantum computer. Our error analysis shows that QHiFFS exhibits not only a cubic advantage in driving frequency $\omega$ but also a linear advantage in simulation time $t$ compared to~Trotterization.

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_21.000-0.500-23.500_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_21.125_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8107008091082337,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.824173325459476,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8282351020015974,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8237827885694724,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8203858562501365,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.83032849391406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8257119092232108,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8292603407349661,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.6769486345609055,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.756207938486308,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.708257182308963,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7091682551446867,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.6963575012787504,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.709045041939799,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.710387457289201,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.693056984141154,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7080133960371466,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7123915215193453,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7291723950597303,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6781131366186108,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7039600675478659,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.818456301730413,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.3366300061440377,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6949848808169856,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8262374648339583,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.3204428574184313,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6932455752204607,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8345735766670743,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6832435545461717,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6935748110903455,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8265392245845609,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8204460971851,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8198735445545378,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8229960865538573,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.7994708518536493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7996074580584542,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.707451245986794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7276695232484731,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.804811005394701,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.789855414104674,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.804931197482392,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7016592237717956,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7208659052486377,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7072706803050561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.695161727062772,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7770056010142277,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.2837993776046638,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.6851487494305224,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6919385439204073,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7024950119817894,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7259615285031326,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7185299919017178,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7079559754498868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.4017992872321736,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.808888203355685,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.793944878418885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7052022705129959,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.315443566383792,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7060021479069598,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6875271242165433,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6456996631503864,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.6608432165762901,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6123697975207025,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8150434184591955,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.3581668606598738,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.3345542604452068,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.33157540798984986,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8061876991363648,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8054214626723746,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7895622298758513,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_21.250_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8273674757748999,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.840839992126142,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8449017686682636,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8404494552361386,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8370525229168027,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8469951605807262,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.842378575889877,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8459270074016323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.6936153012275716,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7728746051529742,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7124238489756296,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7133349218113532,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.700524167945417,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7132117086064655,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7145541239558675,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.6972236508078202,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7121800627038132,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7165581881860117,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7333390617263968,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6822798032852775,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7081267342145323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.835122968397079,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.3532966728107034,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6991515474836523,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8429041315006245,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.3371095240850974,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6974122418871274,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8512402433337405,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6874102212128381,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7102414777570116,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.843205891251227,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8371127638517661,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.836540211221204,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8396627532205234,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8161375185203155,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8162741247251204,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7241179126534603,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7443361899151393,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8214776720613672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.80652208077134,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8215978641490582,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.705825890438462,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.725032571915304,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7114373469717228,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.6993283937294383,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7811722676808943,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27963271093799724,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.7018154160971886,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6961052105870738,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.706661678648456,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7301281951697991,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7226966585683843,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7121226421165532,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.41846595389884,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.813054870022351,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7981115450855514,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7093689371796623,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.332110233050458,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7101688145736265,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.69169379088321,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6623663298170526,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.6775098832429562,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6290364641873687,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8317100851258616,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.37483352732654,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.351220927111873,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.348242074656516,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.822854365803031,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8220881293390407,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8062288965425175,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_21.375_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8440341424415665,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8575066587928086,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8615684353349302,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8571161219028052,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8537191895834693,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8636618272473928,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8590452425565436,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.862593674068299,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7102819678942383,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7895412718196408,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7165905156422965,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7175015884780198,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7046908346120837,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7173783752731322,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7187207906225344,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.701390317474487,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7163467293704798,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7207248548526783,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7375057283930635,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6864464699519441,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7122934008811992,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8517896350637457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.36996333947737,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7033182141503187,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.859570798167291,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.353776190751764,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.701578908553794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.867906910000407,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6915768878795048,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7269081444236782,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8598725579178936,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8537794305184327,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8532068778878705,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.85632941988719,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.832804185186982,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.832940791391787,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7407845793201269,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7610028565818059,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8381443387280338,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8231887474380066,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8382645308157248,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7099925571051289,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.729199238581971,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7156040136383894,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.703495060396105,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.785338934347561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.2754660442713306,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.718482082763855,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7002718772537404,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7108283453151226,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7342948618364658,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.726863325235051,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7162893087832198,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.4351326205655064,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.817221536689018,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.802278211752218,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.713535603846329,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.3487768997171248,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7143354812402931,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6958604575498764,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6790329964837192,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.6941765499096229,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6457031308540353,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8483767517925282,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.3915001939932066,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.3678875937785395,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.36490874132318263,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8395210324696976,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8387547960057073,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8228955632091841,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_21.625_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8773674757749002,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8908399921261423,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8949017686682639,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8904494552361388,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8870525229168029,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8969951605807265,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8923785758898772,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8959270074016326,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7436153012275719,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8228746051529745,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.72492384897563,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7258349218113533,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.713024167945417,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7257117086064655,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7270541239558677,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7097236508078204,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7246800627038132,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7290581881860119,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7458390617263969,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6947798032852774,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7206267342145325,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8851229683970794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.403296672810704,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7116515474836522,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8929041315006248,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.3871095240850977,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7099122418871273,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9012402433337408,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6999102212128383,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.760241477757012,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8932058912512273,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8871127638517664,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.886540211221204,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8896627532205237,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8661375185203157,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8662741247251207,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7741179126534605,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7943361899151395,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8714776720613675,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8565220807713403,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8715978641490585,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7183258904384622,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7375325719153043,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7239373469717227,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7118283937294385,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7936722676808943,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.2671327109379972,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.751815416097189,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.708605210587074,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.719161678648456,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7426281951697992,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7351966585683845,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7246226421165534,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.46846595389884,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.8255548700223514,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8106115450855516,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7218689371796625,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.3821102330504584,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7226688145736264,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7041937908832099,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7123663298170528,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7275098832429565,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.679036464187369,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.881710085125862,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4248335273265402,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4012209271118732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.3982420746565163,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8728543658030312,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.872088129339041,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8562288965425178,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_21.750_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8940341424415668,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.907506658792809,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9115684353349305,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9071161219028054,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9037191895834695,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.913661827247393,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9090452425565438,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9125936740682992,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7602819678942385,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.839541271819641,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7290905156422967,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7300015884780198,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7171908346120834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7298783752731324,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7312207906225345,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7138903174744873,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7288467293704799,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7332248548526783,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7500057283930636,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6989464699519443,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7247934008811991,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.901789635063746,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4199633394773707,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7158182141503189,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9095707981672914,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4037761907517643,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7140789085537942,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9179069100004074,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7040768878795047,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7769081444236785,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9098725579178939,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.903779430518433,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.903206877887871,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9063294198871903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8828041851869823,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8829407913917873,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7907845793201271,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8110028565818062,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.888144338728034,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.873188747438007,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.888264530815725,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7224925571051288,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.741699238581971,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7281040136383896,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.715995060396105,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7978389343475611,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.2629660442713305,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.7684820827638554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7127718772537404,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7233283453151227,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7467948618364658,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7393633252350509,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7287893087832198,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.4851326205655067,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.8297215366890183,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.814778211752218,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.726035603846329,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.398776899717125,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7268354812402933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7083604575498765,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7290329964837194,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7441765499096231,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6957031308540356,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8983767517925285,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4415001939932068,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4178875937785398,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.4149087413231829,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8895210324696978,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8887547960057076,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8728955632091844,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_21.875_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9107008091082338,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.924173325459476,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9282351020015975,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9237827885694725,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9203858562501366,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9303284939140601,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9257119092232109,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9292603407349662,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7769486345609056,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8562079384863082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7332571823089635,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7341682551446866,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7213575012787503,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.734045041939799,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7353874572892014,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.718056984141154,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7330133960371467,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7373915215193452,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7541723950597303,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.703113136618611,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7289600675478658,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.918456301730413,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4366300061440374,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7199848808169858,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9262374648339584,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4204428574184313,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7182455752204608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9345735766670744,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7082435545461716,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7935748110903456,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.926539224584561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9204460971851,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.919873544554538,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9229960865538573,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8994708518536494,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8996074580584543,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8074512459867942,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8276695232484732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9048110053947012,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.889855414104674,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9049311974823921,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7266592237717955,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.745865905248638,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7322706803050563,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.720161727062772,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8020056010142278,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.25879937760466376,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.7851487494305225,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7169385439204072,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7274950119817895,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7509615285031326,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7435299919017178,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7329559754498867,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.5017992872321737,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.833888203355685,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8189448784188849,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7302022705129958,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.415443566383792,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.73100214790696,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7125271242165434,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7456996631503865,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7608432165762902,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7123697975207026,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9150434184591956,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4581668606598739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4345542604452068,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.43157540798984995,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9061876991363649,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9054214626723747,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8895622298758514,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_22.125_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9440341424415666,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9575066587928087,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9615684353349303,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9571161219028053,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9537191895834694,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.963661827247393,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9590452425565437,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.962593674068299,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8102819678942383,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.889541271819641,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7415905156422964,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.74250158847802,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7296908346120836,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.742378375273132,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7437207906225343,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.726390317474487,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7413467293704799,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7457248548526785,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7625057283930635,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.711446469951944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.737293400881199,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.951789635063746,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4699633394773706,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7283182141503188,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9595707981672912,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.453776190751764,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.726578908553794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9679069100004072,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.716576887879505,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8269081444236783,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9598725579178937,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9537794305184328,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9532068778878706,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9563294198871901,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.932804185186982,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.932940791391787,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.840784579320127,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.861002856581806,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.938144338728034,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9231887474380067,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.938264530815725,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7349925571051288,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.754199238581971,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7406040136383893,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.728495060396105,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8103389343475609,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.25046604427133057,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8184820827638553,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7252718772537405,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7358283453151226,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7592948618364658,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.751863325235051,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.74128930878322,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.5351326205655065,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.842221536689018,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8272782117522182,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.738535603846329,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.448776899717125,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.739335481240293,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7208604575498765,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7790329964837193,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7941765499096229,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7457031308540354,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9483767517925283,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4915001939932067,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4678875937785396,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.4649087413231827,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9395210324696976,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9387547960057074,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9228955632091842,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_22.250_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9607008091082332,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9741733254594753,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9782351020015969,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9737827885694719,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.970385856250136,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9803284939140595,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9757119092232103,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9792603407349656,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.826948634560905,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9062079384863075,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7457571823089633,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7466682551446864,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.73385750127875,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.746545041939799,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.747887457289201,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.730556984141154,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7455133960371465,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.749891521519345,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7666723950597302,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.715613136618611,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7414600675478658,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9684563017304124,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.486630006144037,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7324848808169855,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9762374648339578,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4704428574184307,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7307455752204608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9845735766670738,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7207435545461713,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.843574811090345,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9765392245845603,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9704460971850994,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9698735445545372,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9729960865538567,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9494708518536488,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9496074580584537,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8574512459867936,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8776695232484726,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9548110053947005,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9398554141046733,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9549311974823915,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7391592237717954,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.758365905248638,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7447706803050562,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7326617270627716,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8145056010142278,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.24629937760466392,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.835148749430522,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.729438543920407,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7399950119817893,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7634615285031324,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7560299919017175,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7454559754498864,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.551799287232173,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.846388203355685,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8314448784188846,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7427022705129955,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4654435663837915,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.74350214790696,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7250271242165431,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7956996631503859,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8108432165762895,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.762369797520702,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.965043418459195,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.5081668606598733,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4845542604452062,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.4815754079898493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9561876991363643,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.955421462672374,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9395622298758508,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_22.375_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9773674757749002,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9908399921261424,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.994901768668264,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.990449455236139,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.987052522916803,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9969951605807266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9923785758898773,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9959270074016326,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.843615301227572,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9228746051529746,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.74992384897563,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7508349218113533,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.738024167945417,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7507117086064656,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.752054123955868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7347236508078208,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7496800627038133,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7540581881860118,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7708390617263969,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7197798032852776,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7456267342145324,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9851229683970795,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.503296672810704,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7366515474836524,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9929041315006248,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.487109524085098,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7349122418871274,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.001240243333741,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7249102212128382,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.860241477757012,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9932058912512274,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9871127638517665,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9865402112212043,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9896627532205238,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.966137518520316,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9662741247251208,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8741179126534606,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8943361899151396,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9714776720613676,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9565220807713404,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9715978641490586,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.743325890438462,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7625325719153047,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7489373469717229,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7368283937294384,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8186722676808944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.24213271093799715,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.851815416097189,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7336052105870738,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7441616786484561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7676281951697992,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7601966585683844,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7496226421165533,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.56846595389884,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.8505548700223517,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8356115450855515,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7468689371796624,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4821102330504585,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7476688145736266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.72919379088321,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.812366329817053,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8275098832429566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.779036464187369,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.981710085125862,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.5248335273265403,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.5012209271118733,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.4982420746565164,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9728543658030313,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.972088129339041,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9562288965425179,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_22.625_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0107008091082337,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.024173325459476,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0282351020015976,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0237827885694726,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0203858562501367,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0303284939140602,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.025711909223211,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0292603407349663,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8769486345609057,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9562079384863083,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7582571823089634,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7591682551446866,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7463575012787502,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7590450419397992,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7603874572892013,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.743056984141154,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7580133960371467,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.762391521519345,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7791723950597303,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.728113136618611,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.753960067547866,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.018456301730413,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.536630006144038,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7449848808169857,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0262374648339585,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.5204428574184314,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.743245575220461,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0345735766670745,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7332435545461715,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8935748110903456,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.026539224584561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0204460971851,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.019873544554538,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0229960865538574,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9994708518536495,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9996074580584544,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9074512459867943,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9276695232484733,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0048110053947013,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.989855414104674,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0049311974823922,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7516592237717956,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.770865905248638,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7572706803050564,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7451617270627717,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.827005601014228,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.23379937760466374,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8851487494305226,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7419385439204071,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7524950119817895,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7759615285031326,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7685299919017177,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7579559754498866,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.601799287232174,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.858888203355685,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8439448784188848,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7552022705129957,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.515443566383792,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.75600214790696,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7375271242165433,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8456996631503866,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8608432165762903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8123697975207027,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0150434184591957,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.558166860659874,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.534554260445207,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.53157540798985,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.006187699136365,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0054214626723748,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9895622298758515,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.030010543871904195,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_22.750_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0273674757749003,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.040839992126142,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0449017686682638,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0404494552361387,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0370525229168028,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0469951605807264,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0423785758898771,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0459270074016325,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8936153012275718,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9728746051529744,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.76242384897563,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7633349218113532,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.750524167945417,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7632117086064656,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7645541239558677,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7472236508078205,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7621800627038132,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7665581881860117,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7833390617263969,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7322798032852775,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7581267342145326,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0351229683970793,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.5532966728107036,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.749151547483652,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0429041315006247,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.5371095240850976,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7474122418871274,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0512402433337407,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7374102212128382,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9102414777570118,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0432058912512272,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0371127638517663,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.036540211221204,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0396627532205236,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0161375185203156,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0162741247251206,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9241179126534604,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9443361899151395,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0214776720613674,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.00652208077134,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0215978641490584,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7558258904384623,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7750325719153044,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7614373469717228,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7493283937294386,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8311722676808944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.2296327109379972,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9018154160971887,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7461052105870738,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.756661678648456,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7801281951697991,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7726966585683843,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7621226421165532,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.61846595389884,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.8630548700223515,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8481115450855514,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7593689371796624,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.5321102330504583,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7601688145736265,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7416937908832097,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8623663298170527,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8775098832429564,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8290364641873689,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.031710085125862,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.5748335273265401,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.551220927111873,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5482420746565162,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0228543658030311,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.022088129339041,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0062288965425177,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.04244131815783871,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_22.875_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.044034142441567,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.057506658792809,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0615684353349304,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0571161219028054,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0537191895834694,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.063661827247393,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0590452425565438,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.062593674068299,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9102819678942384,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.989541271819641,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7665905156422967,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7675015884780199,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7546908346120835,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7673783752731322,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7687207906225346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7513903174744874,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7663467293704799,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7707248548526784,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7875057283930635,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7364464699519442,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.762293400881199,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.051789635063746,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.56996333947737,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.753318214150319,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0595707981672913,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.553776190751764,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.751578908553794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0679069100004073,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7415768878795048,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9269081444236784,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0598725579178938,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.053779430518433,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0532068778878707,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.05632941988719,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0328041851869822,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.032940791391787,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.940784579320127,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9610028565818061,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.038144338728034,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.023188747438007,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.038264530815725,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7599925571051287,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7791992385819713,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7656040136383895,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.753495060396105,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.835338934347561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.22546604427133055,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9184820827638553,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7502718772537404,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7608283453151227,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7842948618364658,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.776863325235051,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7662893087832199,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.6351326205655066,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.8672215366890184,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.852278211752218,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.763535603846329,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.548776899717125,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7643354812402932,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7458604575498766,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8790329964837194,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.894176549909623,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8457031308540355,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0483767517925284,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.5915001939932067,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.5678875937785397,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5649087413231828,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0395210324696977,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0387547960057075,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0228955632091843,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": 0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_23.125_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0773674757749,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0908399921261425,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.094901768668264,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.090449455236139,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.087052522916803,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0969951605807267,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0923785758898774,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0959270074016327,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9436153012275721,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0228746051529747,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.77492384897563,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7758349218113532,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.763024167945417,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7757117086064658,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.777054123955868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7597236508078207,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7746800627038133,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7790581881860117,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.795839061726397,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7447798032852777,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7706267342145325,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0851229683970796,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.6032966728107043,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7616515474836523,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.092904131500625,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.587109524085098,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7599122418871276,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.101240243333741,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7499102212128381,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.960241477757012,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0932058912512275,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0871127638517666,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0865402112212044,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.089662753220524,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.066137518520316,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.066274124725121,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9741179126534607,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9943361899151397,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0714776720613677,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0565220807713405,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0715978641490587,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7683258904384622,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7875325719153046,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.773937346971723,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7618283937294383,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8436722676808945,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.21713271093799713,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.951815416097189,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7586052105870738,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7691616786484561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7926281951697992,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7851966585683843,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7746226421165532,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.6684659538988402,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.8755548700223517,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8606115450855514,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7718689371796623,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.5821102330504586,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7726688145736267,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.75419379088321,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.912366329817053,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9275098832429567,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8790364641873691,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.081710085125862,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6248335273265404,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6012209271118734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5982420746565165,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0728543658030314,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.072088129339041,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.056228896542518,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.03001054387190356,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_23.250_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0940341424415667,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.107506658792809,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1115684353349307,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1071161219028056,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1037191895834697,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1136618272473933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.109045242556544,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1125936740682993,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9602819678942387,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0395412718196413,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7790905156422965,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.78000158847802,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7671908346120837,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7798783752731322,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7812207906225344,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.763890317474487,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7788467293704799,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7832248548526786,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8000057283930636,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7489464699519441,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7747934008811992,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.101789635063746,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.619963339477371,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.765818214150319,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1095707981672915,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.6037761907517645,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.764078908553794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1179069100004075,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754076887879505,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9769081444236787,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.109872557917894,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.103779430518433,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.103206877887871,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1063294198871905,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0828041851869825,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0829407913917874,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9907845793201273,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0110028565818063,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0881443387280343,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.073188747438007,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0882645308157253,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7724925571051289,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.791699238581971,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7781040136383894,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.765995060396105,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.847838934347561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.21296604427133048,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9684820827638556,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7627718772537406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7733283453151227,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7967948618364659,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7893633252350511,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.77878930878322,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.685132620565507,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.879721536689018,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8647782117522183,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7760356038463292,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.598776899717125,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7768354812402931,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7583604575498766,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9290329964837196,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9441765499096233,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8957031308540357,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0983767517925287,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.641500193993207,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.61788759377854,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.6149087413231831,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.089521032469698,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.088754796005708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0728955632091846,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Circuits/quantinuum_hardware_circuit_t_23.375_T.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.497822370334592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82286454072965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71615747569419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17719886570942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.168114078416788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.715626726626678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91104889396928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09986818891712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2090170164408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35880638186627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08739092358985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58295699654695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51113470058496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63263118627357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43981112893369
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27568550048423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64948064570198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08655258346234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41834650916125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88715264595192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.20759803553172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.56511776520712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.54225581300194
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39227750064537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55836801154828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34951196660858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.179803749959629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25441386667296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.8643232974234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.26098026733159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.889728992469963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.37424956643245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.12087463724367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.71776833456209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49523743120265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.1058331270917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26275061002213
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.995805678302235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89136813646494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.27278499796745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5059333638927708,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.955808214426547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7837318216511758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9607108285024266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1355002678894919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9262659861295566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2715379982951554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7573250472324348,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3141093503738557,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8107757660856614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670407681203551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40247699889581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37878156234813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862561555656704
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62336815755619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3569811751224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61770073760645
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5442442315931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15756463424279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.305834244884377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596127132520058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983663783648951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04569355420822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30410659708487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.991864368628315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32455449182454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722355744491296
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49244650865026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15273530877183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28967284365654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.37346813307495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.47315922077908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0743712109886474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33824532572307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42637537871873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.842617103599925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.71930224679157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.26551592268027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.9406030156723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.98335889229366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.26753909625654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65859169744144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53235242296361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.181192054540488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.48378034939022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.74982837634912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31300163630677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74777380256006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.04300012528343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49350820797168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9529578298917903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.962514535060944,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9678798866048346,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9546725764297608,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9296692561343082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.906067731655169,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7870771898222406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.872318828501672,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.051643068597168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.286586199198732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.718519114639087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53883708123144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866975073490123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65083473429526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.919436259081987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17272847583044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07779813411793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.773030274344691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.786645509261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37218230604986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50243967554149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83115766056249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47811486847441
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300019341380848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53480121876562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.103690474789384
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.22584778488713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74443697059765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39768760551533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55923639552878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33695269079265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31594664977933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34139242865689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.9642550248689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13137046783793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00776269422327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82646105538823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34625754426512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99250229882719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78424504137805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13727141584238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51114918068205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.470942211562203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27527586122474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14199950345066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717605056489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28334262213418
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1396798094913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15944059879573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14470783708231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04545105868886251,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2617054793738673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.047234871789493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7705798258493457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0458925501556933,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8441742142272739,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9621968157676868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9657189374416113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1633707333180885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8494518318149088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80068908778537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01463910018562
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38324112284492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321566029773308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.930355597954727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61439902600572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29386645885113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39569428236456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34456910152832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7646564757353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.301428187398382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87522400217112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28069130622924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56601449023042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69154610920709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09083940168172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104811309735408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04909280403401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.115450602404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43832181182339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.10119324157364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93358270668378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.147492433134558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0474466954450068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47749561375256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66605799369871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21122231530587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04712075606564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.12910548043732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19608324089997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139964436998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00182029143481754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28581080133374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28131107149008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000666156560687137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28218079354931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2825576491674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13851715678434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15863906533204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14036450202583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2578901571942106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.5047976364569834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.754752850440919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4884665896821323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.27055942371873215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4908274312367926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4278551882438946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5046517230639918,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.520913561774734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5052390565311089,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06436427026703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1309895859962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05528161158723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88154789063735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25848915939487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26523608783411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879858298343944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25819771045121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.898532693992043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909700107507243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58035205133581
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539169758843926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59487030299364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59836422262897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552943295719866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61240296554203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.538424275443854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.559095617481859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62823958620821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61314083336149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14371940565016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00023111174449042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14228431360107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000144056909795465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000987101052737138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14440682396305
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00209340647522005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00348621058806842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000829526882571985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000806464416795771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164229606119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213149990579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14217771800185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000357557061079872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160918973952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415208572759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00026695824314249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149742050177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14171323369885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14144762936341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1107008091082333,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.1241733254594757,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1282351020015973,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1237827885694722,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1203858562501363,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.13032849391406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1257119092232106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.129260340734966,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9769486345609053,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.056207938486308,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7832571823089634,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7841682551446865,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.77135750127875,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.784045041939799,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7853874572892012,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.768056984141154,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7830133960371466,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.787391521519345,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8041723950597303,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.753113136618611,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7789600675478658,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.1184563017304128,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.6366300061440375,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7699848808169856,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.126237464833958,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.620442857418431,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7682455752204609,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.134573576667074,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7582435545461714,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9935748110903453,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1265392245845607,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1204460971851,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.1198735445545376,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.122996086553857,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.099470851853649,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.099607458058454,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.007451245986794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.027669523248473,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.104811005394701,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0898554141046737,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.104931197482392,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7766592237717955,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.795865905248638,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7822706803050563,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7701617270627716,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8520056010142278,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.20879937760466383,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.985148749430522,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.766938543920407,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7774950119817894,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8009615285031325,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7935299919017176,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7829559754498865,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.7017992872321734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.883888203355685,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8689448784188847,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7802022705129956,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.615443566383792,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.78100214790696,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7625271242165432,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9456996631503862,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9608432165762899,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9123697975207024,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.1150434184591953,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6581668606598736,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6345542604452066,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.6315754079898497,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1061876991363646,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1054214626723744,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0895622298758512,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.030010543871902856,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_21.000-0.500-23.500_T.txt <==
1	1	1	1	1	0	0	0	0	0	1	0	0	0	0	0	1	0	1	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	1
1	1	0	0	0	1	0	1	1	0	0	0	0	0	1	0	0	0	0	0
1	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
1	1	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	1	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	0	0	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	1	1	1	0	0	0	1	0	1	0	0	0	1	1
1	0	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0	1
0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1
1	1	0	1	1	0	0	0	0	0	1	0	0	1	1	1	0	1	1	1
0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1
0	1	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	1	0
1	1	0	0	0	1	1	0	0	1	0	1	0	0	1	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	0	1	0	1	1	1	1	1
0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	0	1	1	1	0	1	1	0	1	0	0	0	0	0	1	0	1	1	0
0	0	1	0	1	0	1	0	1	1	1	1	0	0	1	1	1	0	1	1
1	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0
0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	1	1	1	0	1	1	0	0	0	0	1	0	0	1	0	1	1	0
0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	0	0
1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
0	1	1	0	1	0	1	0	1	1	0	0	0	1	1	1	0	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1
1	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0
1	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	1
1	1	1	0	0	0	1	1	1	0	1	0	1	1	0	1	1	1	0	0
1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	1	1	1	1
1	1	1	1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	0	1
1	1	1	0	1	1	1	0	0	1	1	0	1	0	1	0	1	0	1	1
1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	1	0	0	0	1	1	1	1	1	1	1	0	1	0	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0
0	1	0	0	0	1	0	1	1	1	1	1	1	0	0	1	1	0	1	1
1	1	1	1	0	0	1	0	1	1	0	1	0	1	0	1	1	1	0	0
0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1
0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	0	1	1	0	1
1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1	0
1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1
1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	0	1	1
0	1	1	1	0	0	0	0	0	1	0	0	0	0	0	1	1	1	0	0
0	0	0	0	0	1	0	1	1	1	1	1	0	0	0	0	0	0	0	0
0	1	0	0	0	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1
1	1	0	1	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0
1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1	1
1	1	1	0	0	0	0	1	1	1	0	1	1	0	1	1	1	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1
0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1
0	0	0	1	0	0	1	1	1	0	1	0	1	1	0	0	0	0	1	1
1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
1	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	0	1	0	1
1	1	0	1	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0
1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0
0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0
1	1	0	1	0	0	1	0	1	0	1	0	0	0	1	0	1	0	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	1	0	1	1	0	1	0	1	0	0	1	0	0	0
0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	1	1	0	1	1
1	1	1	0	1	0	1	0	0	0	0	0	0	1	0	1	1	0	1	1
0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1
1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1
1	1	0	0	1	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1
1	1	1	1	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0
0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0
1	1	1	0	0	1	1	0	1	1	1	1	1	0	0	0	0	1	1	1
0	0	1	1	1	0	1	0	1	0	0	1	0	1	0	0	1	0	1	1
1	1	1	1	1	0	1	0	1	0	1	0	0	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1	0	1
1	1	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	1	0
1	1	1	0	1	1	1	0	1	1	0	1	0	0	0	1	1	1	0	1
1	0	0	0	0	0	0	1	0	1	0	0	0	1	1	0	0	0	0	0
1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	1	1	0	0	0
1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	1
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0
1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	0	0	0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	1	1	1	1	1	1	1	0	0	0	1	0	0	1	1
1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
1	0	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1
1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0
1	0	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
0	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	1	0	1	1
1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1
1	0	0	0	1	1	1	1	1	1	0	1	0	1	0	1	0	0	0	1
1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
0	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	0	1
1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
1	1	1	0	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	1	1	1	0	0	0	0	1	0	0	1	1	1	1	0	1
0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0
0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1
0	1	1	1	0	1	1	1	0	1	1	1	1	0	1	0	1	1	1	0
1	1	0	0	1	1	1	0	1	1	0	0	0	1	0	1	0	0	1	1
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	1	0	0	0	1	0	1	1	1	1
0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1
1	0	0	1	1	1	0	0	1	0	0	0	1	1	1	1	0	0	1	0
1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1
0	0	1	1	1	1	0	1	1	0	0	0	0	0	1	0	0	1	1	0
1	0	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0
1	1	0	1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	0	1
0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
0	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1
0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	1	1	1	0	1	1	0	1	1	1	0	0	1	0	0	1	1	0	0
0	0	0	0	0	0	1	1	0	1	1	0	1	0	0	0	0	0	0	0
0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1
0	0	0	0	1	0	0	0	1	1	1	1	0	0	1	0	0	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	0	0	0	0	1	1	1	0	1	0	1	0	0	0	0	1	0
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	0	0	1
1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	1
1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	0	0	0	0	1	1	1	0	1	0	1	0	0	0
0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1
1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	1
0	0	1	0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	1
0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0
0	1	1	1	1	0	0	1	0	1	1	1	1	1	1	0	1	0	1	1
1	1	1	0	0	1	0	0	0	1	0	1	0	0	1	1	1	1	0	0
1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1
0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	0	1	1
1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	0	0	0	0	1	0	1	1	0	1	1	0	0	0	1	0	0
1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1
0	1	1	1	1	0	1	0	1	1	0	1	1	0	0	0	1	1	1	0
0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	1	0
0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1
0	1	1	1	0	0	0	1	1	0	1	1	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	0	0	0	0	1	0	0	1	1	1	1	1	1
1	1	1	1	0	0	0	0	1	0	0	0	1	0	1	0	0	1	1	0
1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0
1	1	0	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
1	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1
1	1	1	1	1	1	0	0	0	0	1	0	0	0	0	1	1	1	0	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0
1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1	1	0	0
1	1	0	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1	0	1	1
1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	1
1	0	1	1	1	1	1	0	0	1	1	1	1	0	0	1	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0
1	1	0	0	1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	1
1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0
1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1
0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0
0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0
0	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1
0	0	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1
0	0	0	0	1	1	0	1	1	1	1	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	1	1	0	0	1	1	1	1	1	0	0	0	0	0
0	1	1	0	1	0	1	1	0	1	0	0	1	1	1	0	0	0	1	0
0	0	1	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	1	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0
1	0	0	0	1	1	0	1	1	1	1	0	0	0	0	1	0	0	0	1
1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	0	0	0	1	1	0	1	0	0	1	1	0	0	0	0	0
1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	0	1	1	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1
1	1	1	0	1	0	0	1	1	0	1	0	1	1	1	0	1	0	0	0
1	1	1	0	1	0	1	0	0	0	0	1	0	0	0	1	1	1	0	1
0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0
0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	0	1	1
0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	1
1	1	1	0	0	1	1	1	1	0	1	0	1	0	0	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1
0	0	0	1	1	0	0	1	0	1	0	1	1	1	1	0	0	0	1	0
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	0	1	0
1	0	1	0	1	1	1	1	0	0	1	1	1	0	1	1	0	0	1	1
0	1	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	1
0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	1	1	0	0	0	1	0	0	1	0	0	0	1	0	0	1	1	0
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	0	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
1	1	1	0	1	0	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	0	1	1
0	0	0	0	1	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	1	0	0	1	0	0	1	0	1	0	0	1	0	1	0	1
0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	0	0	0	1	0	0	0	1	1	1	1	0
1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1
1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0
0	1	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	0	1	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0
0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0
0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	0	1	0
1	1	0	0	0	1	0	1	1	1	0	1	1	1	0	1	1	0	0	0
1	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	1	1	0
0	1	0	0	0	0	1	0	1	0	0	1	0	1	1	0	1	0	0	1
1	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1
0	1	1	1	0	1	0	1	1	0	1	0	1	0	0	0	0	1	0	0
1	1	1	1	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	1
1	1	1	0	0	0	1	1	1	1	0	1	1	1	0	1	0	1	0	0
1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	0	1
0	0	1	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1
1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0
1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	0	1
1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0
1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	0	0	0	0	0	0	1	1	1	0	0	1
0	0	0	1	0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
0	0	0	0	0	1	0	0	0	1	0	1	0	1	0	0	0	0	0	0
1	1	0	1	1	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1
0	0	0	0	0	1	0	1	1	0	0	0	0	1	1	0	1	0	0	0
0	0	1	0	0	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	1	0	0	1	1	0	1	0	0	1	1	0	0	0	0	1
1	1	1	0	0	1	0	0	0	0	0	1	0	0	1	0	1	0	0	0
0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	0	0	0	0	0
0	1	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	0
0	1	1	0	0	1	0	1	0	0	1	0	0	0	1	0	1	0	1	0
1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	0	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	0	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0
0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	1	1	1	0	1	1	1	1	0	1	0	0	1	0	1	1	1	0	0
0	1	0	0	1	0	1	0	1	1	0	1	0	1	1	0	1	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	1
0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	0	0	1	1	1	0	1	1	0	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	0	0	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1
0	1	1	0	1	0	1	0	0	1	0	1	0	0	1	1	1	1	0	1
0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1	1	0	1
0	1	1	0	0	0	1	1	0	1	0	1	1	1	0	0	1	1	0	1
0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	0	1	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0
1	0	0	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0
1	1	0	1	0	1	1	1	0	0	0	0	0	0	0	0	1	1	0	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0
0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1
1	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	1	0	1	0	0	0	0	0	0	1	0	1	1	1	0	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1
1	0	0	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	0	1
1	1	0	1	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1
1	0	0	1	0	1	0	0	1	0	0	1	1	1	0	1	1	0	0	0
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	1	0	1	0	0	0	1	0	1	1	1	0	1	0	0	1
1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
1	0	1	1	0	1	1	1	1	0	0	0	0	1	0	1	0	1	1	0
1	1	1	0	1	0	0	1	0	1	0	1	1	0	0	1	1	1	0	1
0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	0	1	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0
1	1	1	0	0	1	0	1	0	1	1	0	0	0	1	1	1	1	0	0
1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	0	0	1	0	0
1	1	1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	0
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
0	0	0	1	0	1	0	0	0	0	0	1	1	1	0	0	0	0	1	0
0	0	0	0	0	0	0	1	1	1	0	1	1	0	0	0	0	0	0	0
1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	0	0	1	1	1
0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1
1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1
0	1	1	1	1	0	0	0	0	1	1	0	0	1	1	0	1	1	1	1
1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1
0	0	1	1	0	1	1	1	0	1	0	0	1	1	1	1	0	1	1	1
1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	0	1	1	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	1	0	0	0	0	0	1	0	0	0	1	1	1	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0
0	0	1	0	0	1	1	0	1	1	1	1	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0	0	0
1	1	1	1	0	0	0	1	0	0	1	0	0	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	1	0	1	0	1	1	0	1	1	1	0	1	1	1	1	1	0
1	0	0	0	0	1	1	0	0	1	0	0	0	0	1	1	1	0	0	0
1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0
1	1	1	1	1	0	0	0	0	0	0	0	1	0	0	1	1	1	1	1
1	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	0	1	0	0	1	0	1	1	0	0	1	0	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	1	1	1	1
1	1	1	0	1	1	0	1	1	1	1	1	1	0	0	1	1	1	0	0
0	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1
1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	1
0	1	1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
0	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1
1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
0	1	1	0	0	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0
1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	0	0	0	0
0	0	0	0	0	1	1	0	0	0	0	1	0	1	1	0	1	1	1	1
1	0	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	1	0	1	0	0	0	0	1	1	0	0	0	0	1	1
1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0
0	1	0	0	0	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0
1	0	1	1	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	1
1	1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	1	1
1	1	1	1	0	1	0	1	0	1	1	1	0	1	1	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	0	0	1	0	1
1	1	0	0	1	1	0	0	0	1	0	0	0	1	0	1	1	0	1	0
1	1	1	1	1	1	0	0	0	1	1	0	1	0	0	1	1	0	0	1
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1
1	1	1	1	1	0	0	0	1	0	0	0	0	0	0	1	1	1	1	1
1	1	1	0	0	1	1	1	1	0	0	1	1	0	1	0	1	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	0
0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0
1	0	1	0	1	0	0	1	0	0	0	0	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	1	1	0	0
0	1	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	1	1	1	1	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1
1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	1
0	0	1	1	1	1	1	1	1	0	0	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0
0	0	0	0	1	0	1	0	1	0	1	1	1	0	1	0	1	1	0	1
1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	0	0	0	0	0	0	1	1	1	1	0	0	1	0	0	0	0	1	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	0	1	1	0	1	1	1	1	0	1	0	0	0	0	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0
1	1	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1
1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	0
0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	0	0	1
1	1	0	0	0	1	1	0	0	1	0	1	0	1	0	1	1	0	0	0
1	1	1	1	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	1	0	0	0	1	1	0	1	0	1	0	1	1	0	0
1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	0	0	1	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1
1	1	1	0	0	0	1	0	1	1	1	0	0	0	0	1	1	1	0	1
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0
0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	1	0	1	0	0	0	1	0	0	0	0	1	0	0	0
1	1	0	1	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1
0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1
0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	0	1	1	1	0	1	1	0	0	0	1	0	0	0	0	0	1	1	1
0	0	0	1	0	1	0	0	1	1	1	1	0	1	1	0	0	1	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1
1	0	0	1	0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	0	1
1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	0	0	0	1	1	0	1	0	1	1	1	1	0	1	1	0	1	1
1	0	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0
1	1	0	0	1	0	0	1	0	1	0	0	0	0	1	0	1	0	0	1
1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	0
1	0	0	1	1	0	0	1	0	1	1	0	1	0	1	1	0	1	1	1
0	0	1	0	0	0	0	1	1	1	0	1	1	0	0	0	1	1	1	1
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	1	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1
1	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	0	1	1	0	0	0	0	0	1	0	1	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	0	0	0	1	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1
0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0
1	1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1	1	1
1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	1	0
0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
1	1	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	1	0	0
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	0	1	0	1	0	1	0	1	0	0	0	1	0
0	0	1	1	0	1	0	0	0	1	1	1	1	0	1	0	1	1	1	0
1	1	1	0	1	1	0	0	0	1	0	1	0	0	0	1	1	0	1	1
0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1
1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	0	0	0	1	0	1	0	1	0	1	0	0	0	0
0	1	1	1	0	1	0	0	1	0	1	1	1	1	1	0	1	1	1	1
1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	0	0	1	1	0	0	1	0	1	0	0	1	1	0	0	1
0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	1	1	0	0	0	1	0	0	1	1	1	0	0	1	1	1	1
0	1	1	1	0	0	0	1	0	0	1	1	1	0	0	0	0	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0	0
1	1	1	0	1	1	0	1	0	1	0	0	1	0	1	1	1	1	0	1
1	1	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1
0	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1
0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0
1	0	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1
1	1	1	0	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1
0	1	1	0	0	0	1	1	1	0	1	0	0	1	1	0	1	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0
1	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0
1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	0	1	0	0	0	0	1	0	0	0	0	1	1	1
0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1
0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	1	0	0	1	1
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0
1	1	0	1	1	1	0	0	1	1	0	1	0	0	0	1	1	1	1	1
0	1	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	1
0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	1	0	1	0	0	0	1	1	0	0	1	0	1	0	1
0	0	1	1	0	1	1	0	0	1	0	0	0	0	0	0	1	1	0	0
1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	0	0
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1
1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	0	1	0	0	0	0	1	0	1	0	1	1	0	0	1	1	1	0	0
0	0	0	0	0	1	0	0	1	0	0	0	1	0	1	1	0	0	1	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1
1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1
0	0	1	1	0	1	1	0	0	1	0	1	0	0	1	0	1	1	1	1
1	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0
0	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1
1	0	1	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1
1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	0
1	1	1	0	0	0	0	1	1	0	1	0	1	1	1	1	1	1	0	0
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	0	0	0	1	1	1	0	1	1	0	0	1	0	1	1	1
0	1	1	0	0	1	0	1	1	0	0	1	1	1	0	1	1	1	0	0
1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0
0	0	0	1	0	0	0	1	0	0	0	0	1	1	1	0	1	0	1	0
0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0
0	0	0	1	1	0	1	0	1	0	0	0	0	1	1	1	0	0	1	1
1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1
1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	1	0	1
1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0	1	0	1
1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1
0	0	0	0	1	0	1	1	1	1	0	1	1	0	0	0	0	0	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	0	0	0	1	0	1	0	0	0	1	0	1	1	0	1	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	1	0	1	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	0	1	1	0
0	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0
1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	0	1	1
0	0	0	1	1	0	1	1	0	1	1	1	1	1	0	0	0	0	1	1
1	0	1	0	1	1	1	1	0	1	1	1	0	1	0	0	1	1	0	0
0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1
1	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	1	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	0	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1
1	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	0	0
1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0
0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	0	0	1	0	0	1	0	0	0	0	0	1	1	0	0	1	0	1	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1
1	1	0	0	1	0	0	0	1	1	1	0	0	1	0	0	1	0	0	0
0	0	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	1
0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	1	1	0	1	0	0	0	0	0	0	0	1	1	0	1	1	1
1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1	0	1	1
0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	1
0	1	1	1	1	0	0	0	0	1	0	1	1	1	1	0	0	1	1	0
1	1	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	1	1	1	0	0	1	0	1	0	1	1	1	1	0	0	0
1	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0
1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1	1
1	0	0	1	0	1	0	0	0	0	1	0	1	1	0	1	0	0	1	0
0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0
1	1	1	1	1	1	1	1	0	1	0	1	0	0	0	0	1	1	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	1	0	1	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0
0	0	0	0	1	0	1	1	0	1	1	1	0	0	1	0	1	1	0	1
1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0
1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	1	0	1	1	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0
0	1	0	1	0	1	0	1	0	1	1	0	0	1	1	1	1	0	1	1
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0	0
0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	0
0	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	1	1	1
0	0	1	1	1	0	1	0	0	0	1	1	0	0	1	1	0	0	0	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0
1	1	0	0	1	1	0	1	1	1	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	1	0	0	1	1	0	0	0	0	1	1	0	0	1	1
0	1	1	0	0	0	1	1	0	1	1	1	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1
1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0
0	0	1	0	0	0	1	1	1	1	0	1	1	0	1	0	1	1	1	1
0	1	1	0	0	0	1	0	0	1	1	1	0	0	1	0	1	1	0	1
1	0	1	0	1	1	0	1	1	1	0	1	1	0	1	1	1	0	1	1
0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1
1	0	0	1	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0
1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	0	1	1	1	0
0	0	1	0	0	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0
1	1	1	0	1	0	0	1	1	0	1	0	1	0	0	0	1	1	0	0
0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0
1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1
1	1	0	0	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	0
1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1
1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0
0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1	0
0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	0
1	0	1	0	0	1	0	0	0	1	0	1	0	0	1	0	1	0	0	1
1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	1	1
1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1
0	1	1	1	1	1	0	1	1	1	0	0	1	1	0	1	0	1	1	0
1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	1	0	1	1	1	1	0	1	0	1	0	0	1	1	1	1	1	0	0
0	0	1	1	1	0	1	1	1	1	1	0	0	1	1	0	0	0	1	1
1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	0	1	1
1	0	1	0	0	1	0	0	0	1	0	1	1	0	1	0	0	0	0	0
0	1	0	1	0	0	1	0	1	1	1	1	0	1	1	0	0	0	0	0
1	1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	1	0	0	1	0	1	1	1	1	0	1	0	1	0	0	1	0
0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	1
1	1	1	0	1	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1
1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1
1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1
1	1	0	0	0	1	1	0	0	0	1	0	0	1	0	0	1	0	0	0
0	0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	1	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1
1	1	1	0	1	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1
0	0	0	0	0	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0
0	1	1	0	1	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	1
1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	1	0	1
1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	0	1	0	0	1
0	0	1	1	1	0	0	1	1	0	1	0	0	1	0	0	0	1	0	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	1	1	1	1	0	0	1	0	0	0
0	0	0	1	1	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1
0	0	1	1	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1
0	1	0	1	1	0	1	0	0	1	1	1	0	0	0	1	1	0	0	1
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
0	0	1	1	0	0	1	0	0	1	1	0	1	0	1	0	1	1	0	0
1	0	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	1	0	0	1	1	0	0	0	1	0	0	0	1	0	0	0	1	0	0
1	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0	0	0
0	0	1	0	1	0	1	0	0	1	1	0	0	0	1	1	1	1	1	1
1	0	1	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0
0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	1	1	0	0	1	0	1	1	1	1	1	1	0	1	1
1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	0	0	1	1
1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0
0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0
0	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	0	1	0	1	0	0	1	0	1	1	0	0	0	0	0	1	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	0	1	0	1	0	1	0	1	1	0	1	1	1	1	0	0
0	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	1	0	1	0
0	0	0	0	0	0	1	0	1	0	0	0	1	0	0	0	0	1	0	0
1	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1
0	1	0	0	1	0	1	1	0	0	0	1	1	1	1	0	1	0	0	1
1	0	0	1	0	1	0	0	1	0	0	0	0	0	0	1	0	0	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	0	0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	1	1	1	1	0	0	0	1	0	0
1	1	0	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0
1	0	1	0	1	1	1	0	1	0	1	0	0	0	0	1	1	0	0	0
0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1
0	0	0	0	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	1	0
0	1	1	1	0	1	0	0	1	1	1	1	0	0	0	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	1	0	1
0	0	1	1	0	0	0	0	1	1	0	1	1	1	1	0	1	0	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0
0	0	1	1	0	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0
0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1
0	0	1	1	0	1	1	0	1	0	0	1	1	1	0	0	0	0	1	1
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	1	0	1	0	0	1	0	0	0	0	1	0	1	1	0	1
0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0
1	0	1	0	0	0	0	0	0	0	1	0	1	0	1	1	0	1	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
1	0	0	1	1	0	0	0	0	0	0	1	1	0	1	0	0	0	0	1
1	1	1	0	1	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0
1	1	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0	0
1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1
1	1	0	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1
1	1	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	0
1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1
1	1	1	0	1	1	0	1	0	0	0	0	0	0	0	1	1	1	1	1
1	1	1	1	1	1	0	1	1	0	0	0	0	0	0	0	1	0	0	0
1	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	1	1	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	1	0	0	0	1	0	0	1	1	1	1	1	0	1	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	0	0	1	1	0	0	1	1	0	0	1	1	0	0	0	0	0
0	0	1	1	1	0	0	0	1	1	0	1	0	0	1	0	0	0	1	0
0	1	1	1	1	0	1	0	0	0	0	1	1	1	1	0	0	0	1	1
0	1	0	0	0	0	1	1	0	1	1	1	1	0	1	1	0	0	0	1
1	0	0	0	1	1	0	0	1	1	0	0	1	1	0	1	0	1	1	1
1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0
1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1
1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0
0	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1
0	1	1	1	1	0	0	1	1	1	1	1	1	1	0	0	0	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	0	1	1	1
1	0	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1
0	1	0	0	0	0	1	0	0	0	0	1	1	0	1	1	1	1	0	0
1	1	0	0	1	1	0	0	0	1	0	0	0	1	0	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1
1	1	1	1	1	1	0	1	0	0	1	0	1	1	1	1	1	1	1	1
0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0
1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0
0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	1	0	1	1
0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1
1	1	1	1	1	0	1	0	0	1	0	1	1	1	1	0	1	1	1	0
0	0	0	1	0	0	1	1	1	0	0	1	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0
1	0	1	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0
1	1	1	0	0	1	1	1	1	0	0	0	0	0	0	1	1	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0	0	0
0	1	1	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	0
1	0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	1	1	1
1	0	0	1	1	1	1	0	1	1	0	1	0	1	1	1	0	0	0	1
1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	0	0	1
0	1	0	1	1	0	1	0	1	0	0	1	0	0	0	0	1	0	1	1
0	0	0	0	0	0	1	1	1	0	0	1	0	1	0	0	0	0	1	0
0	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1
0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	0	0	1	1	0	1	1	1	0	0	1	1	0
0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0
1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	1	1	1	0	1	0	0	1	1	0	0	1	1	1	0	1
1	1	1	1	0	0	1	1	0	1	1	1	0	1	1	1	1	0	0	0
1	1	1	1	1	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0
0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0
0	0	0	0	0	1	1	0	1	1	1	1	1	0	0	0	0	0	0	0
0	0	1	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
1	1	1	1	1	0	0	1	1	1	0	0	0	0	0	1	0	1	0	0
0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	0	1	0	0
0	0	1	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1	0	0
1	1	1	0	0	0	0	0	0	0	1	0	0	1	1	1	1	1	0	0
0	1	1	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0
0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0
1	1	1	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0
0	1	0	0	0	0	0	1	1	0	1	0	1	1	1	0	0	0	0	1
0	0	0	0	1	1	0	0	0	0	1	0	1	1	1	1	1	1	1	1
0	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	0	1	1
0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0
0	1	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1
1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1
0	1	0	1	0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	0
1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1
0	1	1	0	1	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1
1	1	1	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0
1	0	1	1	1	1	0	0	0	0	1	0	0	1	1	1	0	1	1	1
0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	1	1	1	1	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1
0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1
0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	1	0
0	0	0	1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	0	1
0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	0	0	0	0
0	1	1	0	0	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0
1	0	1	1	1	0	0	1	0	0	1	0	0	0	1	0	0	0	1	1
0	0	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0
0	0	0	0	0	0	0	0	1	1	1	1	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	1	1	1	1	0
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0
1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1
1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	1	1	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	1
1	0	1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0
1	1	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1
1	1	1	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	1	1	1	0	1	0	0	1	1	1	1	0	0	0
1	0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	0	1
1	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	1	0	0	1	1	1	1	1	1	0	1	1	1	0	1	1	0	0	1
0	0	0	1	0	0	0	0	0	1	0	0	1	1	1	0	1	0	1	0
1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	0
1	0	0	0	1	0	0	0	0	0	0	1	0	0	1	1	1	1	0	1
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0
0	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
0	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1
1	0	1	1	1	0	1	1	0	1	0	0	0	0	0	1	0	1	1	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	1	1	0
0	1	0	0	0	0	1	0	1	0	1	1	0	1	0	0	1	0	1	1
0	0	0	1	0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0
0	1	0	0	0	0	1	0	0	1	0	1	0	1	0	0	1	1	0	0
0	1	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0
0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0
0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0
0	0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	1	1	0	0
1	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	0	0	1	0	1	1	0	1	1	1	0	1	0	1	1	0	1
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	1	0
1	1	1	1	0	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0
0	1	1	0	0	0	1	0	0	1	1	1	1	0	0	1	1	1	0	1
1	1	1	0	0	1	1	0	1	1	1	0	1	1	0	1	1	1	1	0
1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	0	1	1	0	0
0	0	1	1	0	0	0	0	1	1	0	1	0	1	1	0	0	0	1	0
0	0	0	1	1	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	1	1	0	1	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	0	1	1
1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1	1
1	1	0	1	0	1	1	1	1	0	0	1	0	1	0	1	0	0	1	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	0
0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	1	0
0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	0	0
1	1	0	0	1	1	1	1	1	1	0	1	0	0	1	1	1	1	1	1
0	0	0	1	0	1	1	0	0	1	1	1	0	1	0	1	0	0	1	0
0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	1	0	0
1	1	1	1	1	0	0	0	1	1	0	1	0	1	0	1	1	0	1	1
1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	0	1	1	0
0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	0
1	0	0	0	0	0	0	0	1	0	0	1	0	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1
0	1	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	1	1	0
1	1	1	1	0	1	1	0	1	0	1	1	0	1	1	1	0	1	0	0
0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0
0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	1
0	1	1	1	1	1	0	0	0	1	1	0	0	1	0	1	1	0	0	0
1	1	0	1	0	0	0	0	0	0	0	1	1	1	0	1	1	0	1	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	1	1	0	1	1	0	0	0	0	0	1	0	1	0	0	1	0
0	1	1	0	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	1	1	0	0	1	0	1	1	1	0	1	1	1	0	0	0	0	1
0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
1	1	1	0	1	1	0	1	1	0	1	1	1	0	0	1	1	0	1	1
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
1	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0
1	1	0	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	0	1	0	0	0
0	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
1	1	0	0	0	1	0	1	0	0	1	1	0	0	0	1	0	0	0	1
1	0	1	1	0	1	0	0	1	1	0	1	1	1	1	0	1	1	1	0
0	1	1	1	0	1	1	0	0	1	0	0	0	0	1	1	0	1	0	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0
0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	1	1	1	0	0
1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	1	0	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	0
1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	1
1	1	1	1	1	0	0	1	0	0	0	0	1	1	0	1	1	1	1	1
1	0	1	1	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	0	1	0
0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1
1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0
1	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1
1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	1	0	0
1	0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	0	1	0	0
1	1	0	0	0	0	1	0	0	1	0	1	0	0	0	1	0	0	0	0
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0
1	0	0	1	0	1	0	1	0	1	0	0	0	0	0	0	0	1	0	0
0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	1	0	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1
0	0	0	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0	0
1	0	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0
0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0
1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
0	0	0	1	0	0	0	1	1	1	1	0	1	1	0	0	0	0	0	0
1	1	1	0	0	0	1	1	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	1
0	0	0	0	0	1	1	1	0	1	0	1	1	0	0	0	1	0	1	0
1	1	1	1	0	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	0	0	1	0	0	1	1	1	1	1	1	1
1	1	0	0	0	0	1	1	1	0	1	1	1	0	1	1	1	0	0	1
0	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1
1	1	1	1	1	1	1	1	0	0	1	1	0	1	0	1	0	1	1	1
1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	0	0	1	0	0	0	0	1	1	1	1	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	1
1	0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1
0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	0	0	1	1	1
1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	0	0
0	1	0	0	0	1	1	0	0	0	0	1	0	1	1	0	0	0	0	0
1	1	1	1	1	0	1	1	0	0	1	1	0	1	1	0	0	1	1	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0
0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1
1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1
1	1	1	1	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0
0	0	1	1	0	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	0	1	0	1
0	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	1
0	0	1	1	0	1	0	1	1	1	1	1	1	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	1	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
1	1	1	1	1	0	1	1	0	0	1	0	0	0	0	1	0	1	1	1
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	0	0	1	1	0	0	0	0	1	1	1	0	1	0	0	0	1
1	0	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1
1	1	0	0	0	1	1	1	0	1	0	1	1	0	1	1	1	1	0	0
0	0	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	1	1	0
0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	0	0	0	0	1
1	0	0	1	1	1	0	0	1	1	0	0	1	1	0	1	0	0	1	1
1	1	1	1	1	0	1	1	0	0	1	1	1	0	1	1	1	1	1	0
1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1
0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	1	1	1	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1
0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	0	0	1	0	1	0	0	0	1	1	1	1	1	1	1	0	0
0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0
1	0	1	1	0	1	0	1	1	0	0	0	1	0	1	0	1	1	1	0
0	1	0	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	1	1	1	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	0	1	1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1
0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1
0	1	0	0	0	1	1	1	0	0	0	1	1	1	1	0	0	1	1	1
0	0	1	1	0	0	0	1	0	1	0	0	0	0	0	0	0	1	1	0
1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	0	1	0	0	0	1	1	0	0	1	0	1	1	0	0	0	1	0
0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0	0	0	0
1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1
1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	0
0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	1	0	1	1	0
1	1	1	0	0	0	1	1	0	1	1	0	1	1	0	0	1	1	0	1
0	0	0	0	1	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1
0	0	0	1	0	1	0	0	1	1	0	0	0	0	0	0	1	0	0	0
0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	0	0	1	1
1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1
1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1	1	0
1	1	1	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	1	0
1	0	0	0	0	1	0	0	1	1	1	0	0	1	0	0	0	0	1	0
0	0	0	1	1	0	0	1	1	1	1	1	0	0	1	1	0	0	0	0
1	1	0	1	1	1	1	1	1	1	0	1	0	0	0	1	1	1	1	1
0	1	0	1	1	0	1	0	1	0	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	1	1	0	1	0	1	1	1	0	1	0	1	1	0
0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0
1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	0	1	1	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0
1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1
1	0	0	0	0	1	0	1	0	1	1	0	1	0	1	1	0	0	0	1
0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0
0	0	0	1	0	1	1	0	1	1	0	0	0	0	0	0	0	1	0	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	1	1	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0
0	0	0	0	1	0	0	1	1	1	0	1	0	0	0	0	1	1	1	0
0	0	0	1	1	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1
0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1
0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	1	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0
0	0	0	0	0	0	0	0	1	0	1	0	0	1	0	1	0	0	1	0
0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0
1	1	0	0	0	1	0	1	0	1	1	1	0	1	1	0	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1
0	0	0	1	0	0	0	1	0	1	1	0	1	0	0	1	0	0	0	0
0	1	0	0	1	0	1	0	1	1	1	1	1	1	1	1	1	0	0	0
1	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1
0	1	0	0	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	0
0	0	1	1	0	1	0	0	1	1	1	0	1	1	1	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1
1	1	1	0	0	1	0	1	1	0	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0
0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0
1	1	0	0	1	1	1	1	0	1	1	0	1	0	1	1	1	0	0	1
1	0	1	1	1	1	1	0	1	0	1	1	0	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	1
1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1
0	0	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	0
0	0	0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	1	0	0	0	0
1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1
0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0
0	1	1	1	0	0	1	1	0	0	1	0	1	0	0	0	1	0	0	0
1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	0	1	1	0	1
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0
0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	0	0	1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	1	1
1	0	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0
1	1	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1	0	1	1
1	0	1	1	0	1	1	1	0	1	1	1	1	1	0	1	0	1	1	0
0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	1
0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1
0	0	0	0	0	0	0	1	0	0	0	1	1	0	1	0	0	0	0	0
0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	0	1	0	0	0
1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
0	1	0	0	1	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0
1	1	1	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0	0
0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0
0	1	0	1	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1
1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0
0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	1	1	0	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0
0	1	1	1	1	0	1	1	1	1	0	0	0	1	0	1	0	1	0	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	0	0	0	1	0	0	0	0	1	0	1	0	0	0
0	1	0	1	0	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	1	1	1	0	0	0	1	1	0	1	0	1	0	1	1	1
0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	1	1	0	0
1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1	1	1	0	0
0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	1	1	1	0
1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	1	1	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1
1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	1	1	1	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1	0
1	0	0	0	1	0	0	0	1	1	0	0	1	0	1	0	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	1	0	1	1	1	0	1	1	0	1	1	1	1	1	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1
1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1
1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	1	0
0	0	1	0	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1
1	1	1	0	1	1	1	1	1	1	0	1	0	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0
1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	0	0	0	1	1	1	1	1	1	1	0	1	1	0	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1
1	1	1	1	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0
1	1	0	1	1	1	1	0	1	1	0	1	0	0	1	0	0	0	1	1
1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0
0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	1
1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1
1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
1	0	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0
0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0	0	1
1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	0
0	1	1	0	0	0	0	1	1	1	0	1	1	0	1	0	1	1	0	0
0	0	1	0	0	0	0	1	1	1	0	1	0	0	1	0	1	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1	1	0
1	0	0	0	1	1	0	0	0	0	0	1	0	0	1	1	1	0	0	0
1	1	1	0	0	1	0	0	0	0	0	0	0	0	1	0	1	1	1	1
0	1	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1
0	0	0	0	0	0	1	0	0	1	0	1	0	1	1	0	0	0	0	0
1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0
0	0	0	0	1	1	1	0	0	0	1	0	0	1	1	0	1	0	0	1
1	1	0	1	0	0	1	0	1	0	1	0	0	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0
0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
0	1	0	0	1	1	0	1	1	1	0	1	1	1	1	0	0	0	0	1
1	1	0	1	1	1	1	1	0	1	1	1	1	0	0	1	0	1	1	1
1	0	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	0	1	0	0	1
0	1	0	1	0	1	0	1	0	1	0	0	0	0	0	0	0	0	1	1
0	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	0	0	0	1	0	1	1	0	1	1	1	1	1	1
0	0	1	1	1	0	0	1	0	0	1	0	1	1	0	0	0	1	1	0
1	1	0	1	1	0	1	0	0	0	1	1	1	0	0	1	1	0	0	1
1	0	0	1	1	1	1	0	1	1	0	0	1	1	1	1	0	0	1	1
0	0	0	0	1	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1
1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	1	0	0	0
0	0	0	0	1	1	1	0	1	1	0	0	0	1	0	0	0	0	0	0
0	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	0	1	0	0	0	1	1	0	0	0	0	1	0
1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0
1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	1	0	0
0	0	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1
0	1	1	0	0	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0
1	0	0	0	1	1	1	1	0	1	1	0	0	0	0	1	1	1	0	1
1	1	1	1	1	1	1	1	0	1	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1
1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1
1	1	0	1	1	0	0	0	0	1	0	0	1	0	0	1	1	1	1	1
0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0
1	1	0	0	1	0	0	0	1	0	0	0	0	0	1	1	0	0	0	0
1	1	1	0	0	0	1	0	0	0	1	0	1	0	0	1	1	1	0	1
1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1
1	0	0	1	0	1	0	0	1	0	0	1	0	1	0	0	0	0	1	0
1	1	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1
0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	0	1	1
0	1	0	1	0	0	1	1	0	0	0	0	0	0	0	1	0	1	1	0
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	0	1	0	0	1	0	1	1	1	1	0	1	1	1
1	0	0	1	1	0	1	1	0	1	0	1	0	0	1	1	1	0	0	1
0	1	0	1	1	0	1	1	0	1	0	1	0	1	1	0	1	0	1	1
0	0	1	1	1	1	0	0	0	0	0	1	1	1	1	0	0	1	1	1
0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1
0	0	0	1	1	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0
0	0	0	0	1	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1
0	1	1	0	0	0	0	1	1	1	0	0	0	0	1	0	1	0	1	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
1	0	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	1	0	0	1	1	1	1	1	1	0	1	1	0	1	0	1	0	0
0	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1
1	0	0	1	0	1	1	1	0	1	0	0	0	1	1	0	0	1	0	0
1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	0	1	0	0
0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	1	1	1	1
0	0	1	1	0	1	1	0	0	0	0	1	0	0	0	0	0	1	1	1
0	1	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	1	0	1
1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0
0	0	1	1	0	1	1	1	1	1	1	1	0	0	1	0	1	0	0	0
1	1	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	0	1	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	0	1
0	0	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	0	1	1	1	0	0	1	0	0	0	1	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	1	1	1	0
1	0	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0
0	1	1	0	0	0	0	0	0	1	1	0	1	1	1	0	0	1	0	0
1	1	1	1	0	1	1	0	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	0	1	1	0	0	1	0	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	0
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	1	1	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0	0
0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1
1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	0	0	0	1	1
0	0	0	0	1	0	1	0	1	1	0	1	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	1
1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	1	0	1	1	1
0	1	1	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	1	0
1	1	1	0	0	1	1	0	0	0	0	1	1	1	0	0	1	1	1	0
0	1	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0
0	0	1	1	0	1	0	1	1	1	1	1	0	1	0	1	1	1	1	1
1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	1	1	0	1	0	0	0	0	1	1	1	1	0	0
0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	0	0	0
0	1	1	1	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1	1
0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1
0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1
1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
0	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1
0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1
0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0
1	1	1	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	0	0	0	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0
1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	1	1	1	0	0	0	0	0	0	1	1	1	1	1	0	1	1	1
1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	0	1
0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1	0	1
1	1	0	0	1	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0
0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1
0	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0
0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	0	1	0	1	0	0	1	1	1	1	1	1	1	0	1	0	0	1
1	1	1	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1	0
0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1
1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1
1	1	1	0	0	0	1	0	0	1	1	1	0	0	1	0	1	0	0	1
1	0	0	1	0	1	1	0	0	1	1	1	1	0	1	0	1	0	0	0
1	1	1	1	0	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0
0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0
0	1	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	0	0	1	0	0	1	1	0	0	0	0	1	0	0	0	0	0
0	1	1	0	0	1	1	1	1	1	0	0	1	0	1	0	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	0	0	0	1	0	0	0	1	1	0	0	1	1	0	1	0	0	1	0
1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1
0	1	0	0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0
0	1	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1
0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	0	1
0	1	1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	0	0
0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	0	1
1	0	0	0	1	0	0	0	1	0	1	1	0	0	1	0	0	0	0	0
0	0	0	1	0	0	0	1	1	1	1	0	1	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	0	1	0	1	0	0	1	1	0	0	1	1	1	1	1	0
0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	1	0	0	1	1	1	0	0	0	1	1	1	1	0	1
1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	0	1
1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	1	0	0	0	0
0	0	1	1	0	1	0	1	1	0	0	1	1	1	1	0	0	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1
0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1
0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	0
1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0
0	1	0	0	1	0	1	1	0	0	1	1	1	0	1	0	1	0	0	1
1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	0	0	1	0	0	1	0	0	1	1	1	0	1	1	0	1
1	0	1	1	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	0
0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	0	1	1
0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1
0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1
1	0	0	0	0	0	1	1	1	0	1	1	0	0	0	0	0	0	0	0
1	1	1	1	1	1	0	0	1	1	0	1	0	0	1	1	1	1	0	1
1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1
0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0
1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	0
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	1
1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	0	0	1	1
0	1	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0
0	0	0	1	0	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	1	1
0	1	0	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	1
1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
0	0	0	1	1	0	1	0	0	0	1	1	0	1	0	1	1	1	1	0
1	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
0	1	1	1	0	1	0	0	0	1	1	0	0	0	1	0	0	1	0	1
1	1	0	0	1	1	0	1	0	1	1	1	0	0	0	1	1	0	0	0
1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	0	0	1	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	1	1	1
0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	1	0	1	1	1	0	0	1	1	0
1	1	1	0	0	1	0	1	0	1	0	1	1	1	0	1	1	1	0	0
0	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	0	0	0	0
0	0	0	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	1	1	0
1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	0	0	0	0	0
1	0	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1
0	0	1	1	1	0	0	1	0	1	1	0	0	1	1	0	0	1	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	0	1	0
1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1
1	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1
1	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	1
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	0	1	1	0	1	1	0	0	1	1	0	0	0
0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
1	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0
0	1	1	0	1	0	1	1	1	1	0	1	0	1	0	0	1	1	1	0
0	0	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	0
1	1	0	0	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	0
0	0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1
0	0	0	0	1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	1
1	1	1	0	1	1	1	0	1	1	1	0	1	0	1	1	1	0	0	1
0	0	0	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	0	1	0	0	1	0	0	0	0	0	0	1	1	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
0	1	0	1	0	1	0	0	0	1	1	0	0	0	1	0	1	0	1	1
1	0	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	0	0	0	1	1	1	1	1	0	1	0	0	0	0	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	1	1	1	1	0	0	0	0	0	0	1	0	1	0	0
1	1	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1
1	0	0	0	0	1	0	0	1	1	0	0	0	1	0	1	0	0	0	1
0	0	1	0	0	0	1	1	1	1	0	1	0	0	1	0	0	0	0	0
1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0
0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	1	1	0	1	1
0	0	1	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	0	0	1	1	1	0	0	1	1	0	0	1	0	1	0	0	1	1	1
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	1	1	1	1	0	1	0	1	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	0	0	0	0	0	1	0	1	1	0	0	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
0	0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1
0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1
0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	0	1	0	0	1
1	1	1	1	1	1	1	1	1	0	1	0	1	0	1	1	1	0	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	0
0	0	1	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	0	1	1	0	1	0	0	0	1	1	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	0
0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	0	1	1	1	0	1	1	1	0	1	0	1	1	1	0	0	1	0	0
1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0
1	0	0	1	0	1	1	1	1	0	1	0	1	1	0	1	0	0	1	0
1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	1	1	1
0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0
0	1	1	1	1	0	1	0	1	0	0	1	0	1	0	1	1	1	1	0
0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
1	0	1	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1
0	1	0	0	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1
0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	0	0	0	0	0
1	0	1	0	1	0	1	1	0	0	1	0	1	1	0	1	1	1	0	1
1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1
0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0
0	0	0	0	0	1	1	1	1	0	0	0	0	0	0	1	1	0	0	0
0	1	1	0	1	0	0	1	1	1	0	1	0	0	1	0	0	0	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1
0	1	0	0	0	1	1	0	0	1	0	0	1	1	1	0	0	0	1	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	0	1
1	1	1	0	0	0	0	0	0	1	1	1	1	1	0	1	1	1	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	1	1
1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	1	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	1	0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1
0	0	0	0	1	0	0	1	1	0	1	1	1	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	0	0	0	0	0	0	1	1	1	1	1
1	1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	0	0	0	0
0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	0	0	1	1	1	1	1	0	1	0	1	1	0	0
1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1
0	0	0	0	1	0	1	1	0	0	1	1	1	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	0	0	0	1	0	0	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	1	1	0
1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0
1	1	1	0	1	1	0	1	1	1	1	0	1	0	1	1	1	1	0	0
0	0	0	0	1	1	0	0	1	1	0	0	1	0	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	0	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	0	1
0	0	1	0	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1	1	0
0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	1	0	0	1
1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	1	0	0	1
0	0	0	0	1	0	0	0	0	0	0	1	1	1	0	0	0	0	1	0
0	0	1	1	0	0	1	1	1	0	1	0	1	1	1	0	0	0	0	0
0	0	0	1	0	0	1	1	1	0	0	1	0	1	0	0	1	0	1	0
0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	0	0
1	1	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1
1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1	0	0	1
0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0
1	1	0	0	0	1	0	1	0	0	1	0	0	1	0	1	1	1	0	0
1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0
0	0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0	1	1
1	1	1	0	0	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1
0	1	1	0	0	0	1	0	0	0	1	0	1	1	0	0	0	1	1	0
0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	1	0	0	0	1
0	1	1	0	0	0	1	0	0	0	1	0	0	0	0	0	1	1	0	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0
0	1	1	0	0	0	0	1	0	1	1	1	1	0	0	1	0	1	0	1
1	0	1	0	0	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1
0	0	0	1	1	0	0	1	0	0	0	1	1	1	0	0	0	0	1	1
1	0	1	0	0	1	1	1	0	1	1	0	1	1	1	1	0	1	0	1
0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	0	1	1	0	1	0	0	1	1	1	0	1	0	1	1	1
1	1	0	0	0	0	0	0	0	1	0	0	0	1	0	1	1	0	0	0
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	0	1	1	0	0
0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	1	0	1	0	1	0	0	0	0	1	0	0	1	1
1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	0	0	1	0
0	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0	1	1	0	0
0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0
0	0	1	1	1	0	1	1	0	0	1	0	1	0	0	0	0	1	1	1
1	0	1	1	0	0	1	0	1	1	0	1	1	1	0	0	0	1	1	0
1	1	0	0	1	1	1	0	1	0	1	1	0	1	0	1	0	0	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	0	0	0	0	1	0	0	1	0	0	0	1	0	1	0	0	0	0
0	1	1	0	0	0	1	0	1	1	0	0	0	1	1	0	1	0	0	0
0	0	0	0	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	0	0	1
1	1	1	0	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1
1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0
0	1	1	1	1	1	0	1	1	1	1	1	1	0	0	0	1	1	1	0
0	0	0	0	0	1	0	0	0	1	0	0	1	1	0	1	1	1	1	0
0	1	1	1	1	0	1	0	1	0	1	0	0	1	1	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	0	1	1
1	1	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1
0	1	0	0	0	0	0	1	1	1	0	0	0	0	0	0	1	0	0	0
0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	0	1	1	1	0	0	1	1	0	0	0	0	0	1	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0	1
0	0	0	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0
1	0	0	0	0	1	1	0	1	1	0	0	1	1	0	0	0	0	0	0
0	0	0	1	0	0	1	0	1	0	1	0	1	1	0	0	0	0	1	1
1	1	1	0	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0
1	1	0	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0
0	1	0	0	0	0	0	1	1	0	1	0	1	1	1	0	1	0	0	0
0	0	0	0	0	1	0	0	0	1	1	1	0	1	1	0	0	1	0	1
0	0	0	0	0	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0
0	0	1	1	1	0	1	0	1	1	0	0	1	1	0	0	0	1	1	0
0	0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0
1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	1	0
1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
1	1	0	0	0	1	1	0	1	0	1	0	1	0	1	1	1	1	0	0
0	0	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1
1	1	1	0	0	1	1	0	1	1	1	0	0	0	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0
1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0
0	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	0	0	1
0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1
0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0
0	0	0	1	1	1	0	0	0	0	1	0	1	0	1	1	0	0	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
1	0	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	1
0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	1	1	1	1	1	0	1	1	0	0	1	1	1	0	0	0
0	0	0	1	1	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0
1	1	1	0	1	1	0	1	1	0	0	1	1	0	1	1	1	1	0	1
1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	0	0	1	0	1	1	1	0	1
1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	1	1	1	1	0	1	1	1	0	1	1	0	1	1	1	1	1	1	1
0	0	1	0	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	0	1	0	1	1	0	1	0	1	0	1	0	0	1	0	1	1	0
0	0	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	0	0	0
1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	0	0	0	1	0	0	1	0	1	0	0	0	1	0	0	1	0	1	0
0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	1	0	1	1	1	1	1	1	1	1	0	0	0	0	1
1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	1	1
0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1	0	1	0
1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1
0	0	1	0	1	0	1	1	0	1	1	1	0	1	1	0	1	1	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	1	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	0	1	0	1	1	0	0	0	1	0	0	1	1	1	1	0	1
1	1	0	0	1	1	0	0	1	0	0	0	0	1	1	1	0	0	0	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	1	0	0	1	0	0	1	1	1	1	0	1	0	1	1	0	0	0	0
1	1	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1
0	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0
1	1	1	0	1	0	1	0	0	0	0	0	1	1	0	1	0	1	1	0
0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	1	1	0	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	1
0	0	0	1	1	1	0	1	1	1	1	1	0	1	1	0	1	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
1	0	0	0	0	1	0	1	0	0	1	0	0	0	1	1	1	0	0	1
1	1	1	1	0	1	0	0	0	1	1	0	1	0	1	1	1	1	0	1
1	0	1	1	0	1	0	0	1	1	1	0	1	0	1	1	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	1	0	0
1	1	0	1	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0
1	0	1	1	1	0	0	0	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	0	1	1
0	0	1	0	1	1	0	1	1	1	0	0	1	1	0	0	0	1	0	0
1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	0
0	0	0	0	0	0	0	0	1	1	1	0	1	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0
1	1	0	0	1	1	0	0	0	1	0	0	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	0	0
0	0	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1
0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	0
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	1	0	0	0	1	1	1	0	1	0	1	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	1	0	0	1
0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	0	1
1	0	0	0	0	1	0	1	1	0	1	0	1	0	0	0	1	0	0	0
1	1	1	0	0	1	0	0	0	0	0	0	0	1	1	1	1	1	1	0
0	0	1	0	0	1	1	1	0	1	0	1	1	1	0	0	0	1	1	1
1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1
0	0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	1	1	1
1	0	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	1	1	1
0	1	1	0	1	0	1	1	0	0	0	0	0	1	0	1	0	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1
1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1
1	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	0	0	1	0	1	0	0	0	0	1	0	0	1	1	1	0	1	1	1
1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	1	0	1	0
0	0	1	0	0	0	1	0	0	1	0	1	0	0	1	0	0	0	0	0
1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0
0	0	1	1	1	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	1
0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	1	0	1	0	0	0	1	1	0	1	1	0	0	1	1	1	0	0	1
1	0	0	0	0	0	1	0	0	1	1	0	0	1	1	0	0	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	0	1
1	0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	0	1
1	1	0	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0
0	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	0
0	1	1	1	1	1	0	1	0	1	0	0	0	1	1	1	1	1	1	1
0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0
1	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0
0	1	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	0
1	0	0	0	1	1	1	1	0	1	1	0	0	1	1	1	1	0	0	1
1	0	0	1	1	1	0	1	1	0	0	0	0	1	0	1	0	0	1	1
1	1	1	1	1	1	1	0	1	0	0	1	0	0	0	0	0	1	1	1
1	0	0	1	0	0	0	1	1	0	0	1	0	1	0	0	0	0	1	1
1	1	0	1	1	1	1	1	0	0	1	0	0	1	1	0	0	0	1	1
1	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0
0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0
1	0	0	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0	1	1
1	1	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	1
1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1	1	0
1	0	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	1	1	1
1	0	0	1	0	0	1	0	1	1	0	1	1	1	1	0	0	0	0	0
0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0
0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	1	0
1	1	0	0	0	1	0	1	0	0	1	0	0	1	1	1	0	1	1	0
0	1	0	1	1	0	1	0	1	1	0	0	1	0	0	0	0	0	1	1
0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0
0	0	0	1	0	1	1	0	0	0	0	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0
1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
0	0	1	0	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	0	1	0	0	1	0	1	1	1	1	0	0	0	0	1
1	1	1	0	1	1	0	1	0	1	1	1	0	0	0	1	1	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1
0	0	0	1	0	1	1	1	1	1	1	1	0	0	0	0	0	0	0	1
1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1
1	0	1	1	1	1	1	1	1	1	0	0	0	0	0	0	0	0	0	1
0	1	1	1	0	1	1	1	1	1	1	0	1	0	1	0	0	1	1	0
1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0
0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	0	0
1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	0	1	1	1	1	1	1	0	0	1	1	1	0	0
1	0	0	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1	1
0	0	0	0	0	1	0	1	0	1	0	0	1	0	0	0	0	1	1	0
1	0	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	1	0	0
0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	1	1	0	0	0	0	0	1	1	0	0	0	1	1	1	1	1
0	0	0	1	0	0	1	1	0	1	0	0	1	0	0	0	1	1	1	0
0	0	1	0	0	1	0	0	1	1	1	1	0	0	1	0	1	1	0	0
1	1	0	0	0	1	0	0	1	0	0	0	1	0	0	1	0	1	0	0
1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	1	1	1	0	1	1	0	0	0	1	0	0	0
0	0	0	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	0
1	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	0	0
1	0	0	0	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1
0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
1	1	1	0	1	0	0	0	1	0	0	0	0	1	1	1	0	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
1	1	0	1	1	1	1	0	1	1	0	1	1	1	0	1	1	1	1	1
1	1	1	1	1	0	1	1	0	1	1	1	0	0	0	1	1	1	1	0
0	0	0	1	1	0	0	0	0	1	0	1	1	0	0	0	0	0	0	1
1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1
1	0	0	1	0	0	0	1	1	0	1	1	0	0	0	1	0	1	0	0
0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	1	1	0	1	0	1	0	1	1	1	0	1	1	0
1	0	0	0	1	0	1	1	1	0	0	1	0	0	0	1	1	0	0	1
0	0	1	1	0	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	0	0	1	0	1	1	1	0	0	0	1	1	0	0	1	0	1	1	0
0	0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1
0	0	0	1	0	0	0	0	0	1	0	0	1	1	0	0	0	0	1	1
0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0	0	0	1
0	1	0	1	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	1
0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	0	1	1	0	0	0	0	1	1	0	1	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0
0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1
0	0	0	0	0	1	0	0	1	0	0	0	0	0	1	1	0	0	0	0
0	0	1	1	1	1	0	1	0	1	1	1	1	0	0	1	0	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1
0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	1	0	1	0	0	0	0	0	0	1	1	0	1	0	1	0
0	1	1	1	0	0	1	0	0	0	0	1	0	1	0	0	0	1	1	0
0	0	1	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	1	1	0
0	0	0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1
0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1
1	0	0	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	0	0	1	0	0	0	0	1	0	0	0	1	0	1	0	1	0	0	0
0	1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1	1	1	0
1	0	1	1	0	1	1	1	0	0	0	0	0	1	0	0	0	0	0	0
0	1	1	1	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0
0	1	1	0	1	1	0	0	0	1	0	1	1	0	1	0	1	1	0	1
1	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	0	1	1	1	1
1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0	0	0
0	1	0	1	1	1	0	0	1	0	1	0	0	0	0	0	1	0	1	0
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
0	1	0	0	0	1	1	0	1	1	1	0	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	0	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	0
1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	1	1	0	1	0	0	0	0	1	0	0	1	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0
1	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0
1	0	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	1	1
0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	1	0	1
0	0	0	0	0	1	1	1	1	0	0	0	0	0	0	1	0	0	0	0
0	1	0	1	1	1	1	1	0	1	0	0	0	0	1	0	0	0	0	1
0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0
0	1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0
1	0	0	0	0	1	0	0	0	0	1	0	1	0	1	0	1	1	1	0
1	0	0	0	1	1	0	0	0	1	0	1	1	0	0	1	1	1	0	0
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	1	0	1	1	1	1	0	0	0	0	1	1	1	1	0	1	1	0	1
0	1	0	0	0	1	1	1	0	0	1	0	1	0	1	1	1	1	0	1
1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1
0	0	0	1	1	1	1	1	1	1	1	0	1	0	0	1	0	0	1	1
0	0	0	1	0	1	1	0	1	0	1	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	0	1	1
0	0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
0	1	0	1	0	1	1	0	1	1	0	0	1	1	1	0	0	1	1	0
1	1	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	0	1	1	1	1	1	0	0	1	1	0	0	1	1	1	0
0	0	0	0	0	1	0	1	0	1	0	0	1	0	1	0	1	1	0	1
1	1	1	0	1	1	1	1	0	1	0	1	1	0	0	1	0	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1
1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0
0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	0	1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	0	1
0	0	1	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	0	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1	1
0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1
0	1	1	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	0
0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	0	0
1	1	0	0	0	1	0	1	0	1	1	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1
1	1	1	0	0	1	0	1	1	0	0	1	1	1	1	1	1	1	0	0
0	1	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	1	1	1
1	1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	0	1	1	0	0	0	1	1	0	0	1	0	1	1	0	0	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1	1
0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
0	0	0	1	1	0	1	0	1	0	0	0	0	0	0	1	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
0	0	0	1	0	1	0	1	1	1	1	0	0	1	0	1	0	0	0	1
1	0	0	1	0	1	0	0	0	1	1	0	1	1	0	1	0	0	1	1
0	1	1	1	1	0	0	0	0	1	0	0	0	0	0	1	1	1	1	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0	0	0	1
0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	1	1	1	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	1	0	0	1	0	1	0	0	0	0	0	1	0	1	1	0	0	0
1	1	1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1
1	0	0	1	1	1	1	0	1	0	0	1	1	1	0	1	0	0	0	1
0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	1	0	1
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0
0	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	0	1	1	0	1	0	0	1	1	1	0	1
0	1	1	0	0	0	1	0	0	1	1	0	0	0	1	0	0	1	0	0
1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1
0	0	1	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
1	0	1	1	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0
1	1	1	0	1	1	0	1	1	1	1	0	1	0	1	1	1	1	0	0
1	1	0	1	0	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0
1	1	0	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0
0	1	1	0	0	1	1	1	1	1	0	1	0	1	1	0	1	0	0	0
1	0	0	0	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	0
1	1	1	0	0	1	1	1	1	1	1	0	1	0	1	1	1	1	0	0
0	1	1	1	0	0	1	0	1	1	0	1	0	0	0	1	1	1	1	0
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	1
1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	1	1
1	0	0	0	1	0	0	1	0	1	1	0	0	1	1	1	0	0	0	1
1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	0	1	1
1	1	1	1	1	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1
1	1	1	1	0	1	0	0	0	0	1	0	0	0	1	0	1	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	0	0	1	0	0	1	1	0	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1
0	0	0	1	0	1	1	0	1	1	1	0	0	1	1	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0
0	0	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	1	0
0	1	1	0	0	0	1	1	1	0	0	0	0	1	1	0	1	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	0	1	0	0	0
0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1
0	0	0	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0
0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	0	1	1	0	1	0	0	0	1	0	0	0	0	1
0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1
0	0	1	1	0	0	1	1	0	0	1	0	0	1	0	1	0	1	1	0
0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0
0	1	0	1	1	0	1	1	0	1	0	0	1	0	0	0	1	1	0	0
0	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	0	1	1
1	1	0	0	1	1	1	0	0	0	1	0	0	1	1	1	1	0	0	1
1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	0	0	0	1	0	0	1	1	0	0	1	0	0	0	1	1	0	0	0
1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1
0	1	1	1	0	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1
0	1	1	1	0	0	1	0	1	0	0	1	1	1	1	0	1	1	1	1
0	0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	0	1	1
0	1	0	0	1	0	0	1	1	1	1	1	1	0	0	0	1	0	0	0
1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	0	1	0	1	1
0	0	0	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	0
1	1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0
1	0	1	0	0	0	0	1	1	1	1	1	1	1	1	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0
0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	1
0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	0	0	0	0	1	0	0	0	0	1	1	0	1	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	0
1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0
0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	0	0	0	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1
1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1
1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	1	0	0	1	1	1	1	0	1	0	1	0	0	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0
0	1	1	1	0	0	1	0	1	0	1	1	1	1	0	0	1	1	1	0
0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0
1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1
1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1
1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
0	1	1	1	1	1	0	0	1	1	0	0	0	1	0	1	1	1	1	1
0	0	1	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0
1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	0	1	0	0	1
0	0	0	1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	0	1
0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0
1	1	1	0	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	1	1	1	1	0	1	0	1	0	0	1	1	1	0
0	1	1	1	1	0	0	1	0	0	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	1	1	1	1	1	0	1	0	0	0	0	1	1	1	1	1	1	1	0
1	1	1	0	1	1	0	0	0	1	1	1	1	1	1	0	0	1	0	0
0	0	1	1	1	0	0	1	1	1	1	1	1	0	0	1	0	0	1	0
1	0	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	1	1	0
1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0
0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	1	0	1	1
1	1	1	1	1	1	0	1	0	0	0	0	1	1	0	1	1	1	1	1
1	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	1	1	1	0
0	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	1	1
1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0
1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0
0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	1
1	1	1	0	0	0	1	1	0	0	1	0	1	0	0	1	1	1	0	1
0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	0	0	1	0	1	1	0	0	1	1	1	0	0	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1
1	0	0	0	0	0	0	0	1	0	0	1	0	0	1	0	0	0	0	0
0	1	0	0	0	1	1	1	1	1	0	1	1	0	0	0	1	0	0	0
1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1
0	1	1	1	1	0	0	0	1	1	1	1	1	0	1	1	0	1	1	1
0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	0	0	1	0	1	0	0	0	1	0	1	1	1	0	0	1	1	0
1	1	1	0	0	1	0	0	0	0	0	0	0	0	1	0	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
0	1	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	1	1	1	1	0	1	1	1	0	1	0	0	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	1	0	0	1	0	0	0	1	1	1	1	1	1
0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	1	0	1
1	1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	1	1
0	1	1	1	1	0	1	0	1	0	0	1	0	0	0	0	1	1	0	0
1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	1	0	1
1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	1
0	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1
0	0	0	1	1	0	0	1	0	0	0	0	0	1	0	1	0	0	0	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1
0	1	1	0	1	0	0	0	0	0	0	1	0	0	0	1	1	1	1	1
1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	1	0	1	1	0	0	0	1	0	1	1	1	1	1	0	1	1	1	1
1	1	1	0	1	1	0	0	0	1	1	0	1	0	1	1	1	1	0	1
0	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0
1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	1	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0
0	1	1	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	0	0	1	0	1	1	0	0	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	1	0	1	1	0	1	1	0	0	1	1	0	0	0	0
1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1
0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0
0	1	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	1	0	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0	0	1
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	1	0	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0
0	0	0	1	1	0	1	0	1	0	1	1	0	1	1	0	0	0	1	1
1	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1
0	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1
1	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	0
1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1
0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
0	0	0	1	1	1	0	1	1	1	0	1	1	1	1	0	0	0	1	1
0	1	1	1	1	1	1	1	1	0	1	1	0	1	1	0	1	1	1	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	0
1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0
0	0	1	1	0	1	0	0	1	0	1	1	1	1	1	1	0	1	0	1
1	1	1	1	1	0	1	0	1	0	1	1	1	1	0	1	1	1	0	1
1	0	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1	0	0	0
1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1
1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1
0	0	0	0	0	1	0	0	0	1	0	1	0	1	0	0	0	0	1	0
0	0	0	0	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	1	1	0	0	0	0	0	1	1	0	1	0	0	0	0	1	0	0
1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1
1	0	1	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1
0	0	1	0	1	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	0	0	1	1	1	0	0	0	0	1	1	0	0	0	0	1	1
1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1
0	1	1	1	1	0	1	0	0	0	1	1	1	0	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	0	1	1
1	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	1	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1
1	1	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0
1	0	0	0	1	0	0	1	1	1	1	0	1	1	0	1	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	0	1
1	0	0	0	0	0	1	1	0	0	1	1	1	1	1	0	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	1	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
0	1	1	0	0	1	0	1	1	1	0	1	0	0	0	0	1	1	0	0
0	1	1	0	0	1	1	0	0	1	1	0	1	0	1	1	1	0	0	1
0	0	0	0	1	0	1	1	0	1	1	1	0	1	1	1	1	0	0	1
1	0	1	1	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0
0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	0	1	1
0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	1	1	0	0
0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1
1	1	1	1	1	0	1	0	1	1	1	0	1	0	1	1	1	1	1	1
1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1
1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	0	0	1	0	1	1	0	1	1	0	1	0	1	0	1	1	1	0
1	1	0	1	0	1	1	1	0	1	1	0	0	0	1	1	1	1	1	1
1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	1	0	1	1
0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	1
1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0
0	0	0	1	0	0	1	0	0	1	1	1	1	1	1	0	0	1	0	1
1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0	1	1	0	0
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0
1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0
1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	1	1	1	1
0	0	1	0	0	1	0	1	0	1	0	0	0	1	1	0	0	0	0	0
1	1	1	0	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	0	1	0	1	0	1	1	1	1	0	0	1
0	1	1	1	0	1	0	1	0	0	1	1	1	1	1	0	1	1	1	1
0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
1	0	0	1	0	1	0	1	1	0	1	0	0	1	0	1	0	0	0	0
1	1	1	0	0	1	0	1	0	1	1	0	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0	0	0	1	1
0	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
1	0	0	1	0	1	0	0	0	1	0	1	0	0	1	1	1	0	0	0
0	1	0	1	0	0	0	1	0	0	0	1	1	1	0	0	1	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
0	0	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1
0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0
0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	1	0	0	1
0	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1
1	1	1	0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	0	1
1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
0	0	1	1	0	0	1	0	0	1	0	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1
0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	1	0	0	0	1	0	0	0	0	1	1	0	1	1	1	1	0	0	0
1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	0	0
0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	0	1	0	1	1	0	0	0	0	1	1	0	0	1	0	0	1
1	1	0	0	0	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1
0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0
1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1
1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	1	1	1	0	0	0	0	0	0	1	0	0	1	1	0	0	0
1	0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	0
1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1
0	0	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	0
0	1	1	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1
0	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	0	1	1	1
0	1	1	1	1	0	0	0	0	0	1	0	0	0	1	0	1	1	0	1
1	1	1	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	0	0	1	0	1	0	0	1	0	1	1	1	0	1	1	1	1	0	0
1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
1	1	0	0	1	0	1	1	0	0	1	1	1	0	1	1	1	0	0	1
1	1	0	0	1	1	1	0	1	0	1	1	1	0	1	1	1	0	1	1
1	1	1	0	1	1	0	0	0	1	0	1	0	0	0	1	1	1	0	1
0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	0	0	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
0	0	0	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0
0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	0
1	1	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0	1	1	0
0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	0	0	1	0	1	0	1	0	1	1	1	1	1	1	1	1	0	0
1	1	1	1	1	0	1	0	1	0	0	1	0	0	0	1	1	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	0	0	1	1	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0
0	1	0	1	0	1	1	0	1	1	0	1	0	1	1	0	0	0	1	1
0	0	1	1	1	1	1	1	1	0	0	0	1	1	0	1	0	1	1	0
1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	0	0
1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	0
1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1
1	0	0	0	0	1	1	0	1	0	1	1	0	1	1	1	0	0	1	1
0	0	0	1	1	0	1	0	1	0	1	1	0	0	1	0	0	0	0	1
1	1	0	1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	0	0	0	1
1	1	1	0	0	1	1	0	1	1	1	1	1	0	0	0	1	1	0	1
1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	1	0	1	0	0	1	1	0	0	0	1	0
1	1	1	0	0	0	0	1	0	0	1	1	1	0	1	1	1	1	0	0
1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1
0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1
1	0	0	1	1	0	0	0	1	0	1	1	0	0	1	1	1	0	0	1
1	0	0	1	0	1	1	0	1	1	1	0	0	1	0	0	0	1	1	0
0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	1	0	1
1	1	0	0	1	0	1	0	0	0	1	1	0	0	1	0	1	0	1	1
1	1	0	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1
1	1	0	1	0	1	1	0	1	0	0	1	1	1	0	1	1	0	1	0
1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1
0	1	1	1	0	0	1	0	1	0	1	1	0	0	1	0	0	0	1	0
1	1	0	1	1	1	1	0	0	1	1	1	1	1	0	1	0	1	1	0
1	1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	0	1	1	1
0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1
0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	0	0	0	1	1	1	0	0	0	0	1	1	1	0
0	0	1	1	1	1	0	0	0	0	1	1	0	0	1	0	0	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	1	0	0	1	1	1	1	0	1	0	0	1	1	0
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	1	0
1	0	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	0	0	0	0	0	1	1	1	1	1	1	1	1	0	0
1	1	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	1
0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	1	0	1	1	1	1	0	0	1	0	1	0	1	1	1	1	0	0	1
1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	1	1	0	0	1	1	0	0	1	0	0	0	0	0	1	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	0	1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	1	0
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	0	1	1
1	1	0	1	1	0	0	0	0	1	0	1	0	1	1	1	1	1	0	1
1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	0	1	1	1	1
0	0	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0
1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0
1	0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1
0	0	0	1	0	0	1	1	0	0	0	0	1	0	0	1	0	1	1	0
1	1	1	1	0	1	0	1	0	1	1	0	0	0	0	1	1	1	1	0
0	1	0	0	0	1	1	0	0	0	1	0	1	0	1	0	1	0	1	0
0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1
1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	0	0	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0	1
1	1	1	0	1	0	1	0	0	0	0	0	0	0	0	1	1	1	0	1
1	1	1	1	0	0	1	0	0	0	0	1	1	1	0	1	0	1	1	0
1	0	0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1
1	1	1	1	1	0	0	1	1	1	1	1	0	0	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0
1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	1	0	0	0	1	0	1	0	0	1	1	1	0	1
0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	0
1	0	0	0	1	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0
1	1	0	1	1	1	1	1	1	0	0	1	1	0	0	1	0	0	1	1
0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1
1	1	0	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1
0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0
0	1	1	0	0	0	1	1	1	0	0	0	0	0	1	0	0	0	1	0
0	1	1	1	0	0	1	0	1	0	0	0	0	0	0	0	1	0	1	0
1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1
0	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1
1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	0	0
1	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	0	0	1	1	1	1	1	1	0	1	1	1	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	1	1	0	0	0	1	0	1	1	0	0	1	0	0	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0	0	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	1	1	1	0	0	0	0	0	1	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1
1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0
1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	1	1	0	0	1	0	1	0	0	0	0	0	0	0	1	1
1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0
0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0
0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0
0	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1
1	1	0	0	1	1	1	0	1	1	0	1	0	0	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	0	0	0
0	1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	0	0	0	0	0	1	1	1	0	1	1	1	1	0	1
0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0
0	1	1	0	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0
1	0	0	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	0	1
0	1	1	1	1	1	1	1	1	0	1	0	0	0	0	1	1	1	1	1
1	1	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	0	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	0	0	1	0	1	0	0	1	0	0	1	1	1	1
1	0	0	1	0	1	0	1	1	0	1	0	1	0	1	1	1	1	1	0
0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	0	0	1	1	1	0	0	0	1	0	0	1	0	0	0	1	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	0	0	0	1	1	1	1	1	1
1	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	0	1	0
1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1
1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	0	0	0	0	0	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	1	1	1	1
0	0	0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1
1	0	0	0	0	1	1	1	0	1	0	1	1	0	1	1	1	1	0	0
0	0	1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	0	0
0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0
1	1	1	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	1	0	1	1	0	1	1	1	0	1	0	0	1	0	0	1
0	1	0	0	0	1	0	1	1	1	1	0	1	0	1	1	1	0	1	1
0	1	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0
0	1	0	1	0	1	1	0	0	1	1	0	0	0	1	0	0	0	1	0
1	1	0	0	0	0	1	1	0	0	1	0	0	0	1	1	1	1	0	1
1	0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	1	1	1	0	1	0	0	1	0	0	1	1	0	0	1	1	1	1	0
0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	0	0	1	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1
1	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1
0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0
1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	1	0	0	0	0
1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0
1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0
0	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0	1	1
1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	0	0	0	0	0	0	1	0	0	0	1	0	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
1	0	0	1	1	1	0	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	0	1
1	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	0
0	0	1	1	1	0	0	0	1	0	0	0	1	0	0	0	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1
1	1	1	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	0	0	0	1	0	0	1	0	0	1	0	0	0	1	0
1	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0
1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1
0	0	1	1	1	0	0	1	1	1	1	1	1	0	0	1	0	1	1	1
0	0	0	1	0	0	1	1	1	0	1	1	0	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	0
0	1	1	1	0	1	1	1	1	1	0	0	1	1	0	0	1	1	1	0
1	1	0	0	1	0	1	1	0	0	0	0	0	0	0	1	1	0	0	1
0	0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0	0	0
1	1	1	0	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	1
0	0	1	0	1	0	1	0	1	1	0	0	0	0	0	0	0	1	0	0
1	0	0	1	1	0	0	1	1	1	1	1	1	0	1	1	1	0	0	0
0	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	1	0	0	1	0	0	1	0	1	0	0	0
0	1	1	0	0	0	1	1	1	1	0	0	1	0	0	1	1	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	1	0	0	0	1	1	0	1	1	0	1	0	1	1	1	1	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	0	0	0	1	1
0	1	1	0	0	0	1	1	0	1	1	1	0	0	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	1	0	1	0	0	0	1	0	0	0	1	0	0	0
0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0
0	0	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	1	0	0	1	1	0	0	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1
0	0	1	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1
0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	0	1	1	1	0	0	0	1	1	0	1	0	1	0	1	1	1	1
1	1	1	1	0	0	1	0	1	0	1	1	0	0	0	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0
0	0	1	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1
1	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1	0	0
0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1
0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0	0
1	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	1	0
0	1	1	0	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	0	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	0	1	1	0	1	0	1	1	0	1	1	1	0	0	1
1	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	0
1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0
1	0	1	1	1	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1
1	0	0	0	1	1	0	1	0	1	1	1	1	1	0	0	1	1	1	0
1	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	0	0	0	0	0	0	0	1	1	1	0	1	0	1
1	1	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0
0	1	0	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0
0	0	1	1	0	1	0	1	1	1	1	1	1	0	1	0	0	1	1	1
1	0	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	1	0	0	0	1	1	1	0	1	1	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	1	1	1	1	0	1	1	1
1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	1	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	0	1	0	1	1	0	0	0	1	0	0	0	1	1	1	0	1
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1
1	0	0	0	0	1	1	0	0	1	1	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	0	0	1	0	0	1	1	1
1	1	1	1	1	1	0	0	0	1	1	0	1	1	1	0	1	0	1	1
1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	0	1	1	0	0
0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1
1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	0
0	0	0	1	1	0	0	1	0	0	1	0	1	0	0	1	0	0	0	0
1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1
1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0
0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1
1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0
1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	1	0	1	1	0	1	0	1	0	0	0	0	1	1	0	1
0	0	0	0	1	1	0	0	0	1	0	0	0	1	0	0	0	0	1	0
1	1	1	0	1	1	0	1	1	1	1	1	0	0	1	1	1	0	1	1
1	1	0	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1
0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	1	1	1	0	0
0	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1
1	0	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1
0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0
0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0
0	0	1	0	1	0	0	0	1	1	0	0	1	1	0	1	0	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	1
1	1	1	0	0	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0
1	1	1	0	0	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	0	1	1	1	0	1	1	1	0	0	1	1	0
1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	0	1	1	0
0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1
1	1	0	0	1	1	1	0	1	1	1	1	1	0	0	1	1	0	0	1
0	0	1	0	0	0	1	0	1	1	0	1	0	0	1	1	1	1	0	0
0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0
0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	1	0	1
1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	1
1	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1
1	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	1	0	0	1	0
0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0
0	1	1	0	0	0	1	1	0	0	1	1	0	1	1	1	1	0	0	0
1	0	0	0	0	1	0	1	0	1	1	0	0	0	0	1	0	0	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	1	1	1	1	1	1	1	1	0	0	0	0	0
1	0	1	1	0	1	0	0	0	0	1	0	0	1	0	1	1	1	0	0
1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1
1	1	1	1	0	1	0	0	1	0	1	0	1	1	1	0	0	1	1	0
1	1	1	1	1	1	0	0	1	1	1	1	0	0	0	1	0	1	1	1
0	0	0	0	1	0	1	0	0	1	0	0	1	1	0	1	0	0	1	0
1	1	1	0	1	0	1	1	1	0	1	0	0	0	1	0	0	0	0	0
0	1	1	1	0	1	0	0	1	1	0	0	0	0	0	0	1	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0
0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	1	1	0	0	1
0	0	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1
1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1
0	1	1	1	0	0	1	1	1	1	0	0	1	0	1	0	0	0	1	0
0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1
0	1	0	0	0	0	1	1	0	1	1	1	0	0	1	1	0	1	0	1
1	1	1	0	0	0	1	0	1	0	1	1	0	0	1	1	0	0	0	1
0	0	0	0	1	1	1	1	0	0	1	1	0	0	1	0	1	0	0	1
1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	1	0
1	1	1	0	0	0	0	1	1	0	0	0	1	0	0	1	0	1	1	0
0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1
1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
0	0	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1
1	0	0	1	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0	1
0	0	1	0	0	1	0	1	1	1	0	0	1	0	1	1	0	1	0	0
1	1	0	1	0	0	1	1	0	0	0	0	1	1	0	1	0	1	1	0
1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	0	0	0	0	0
1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	1	1
1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	0	1	0	0	0
0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	1	0	0	1	0	0	0	0	0	0	1	1	1	1	1
1	0	1	0	0	1	1	0	0	0	0	1	1	1	0	1	1	0	0	0
1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0
0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	1	1	1	1	0	1	0	1	1	0	1	0	0	1	0	1	1	0	0
1	1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1
1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	1	0	1	1	0	1	0	0	0	0	0	0	0
1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1
0	1	1	1	0	0	1	0	0	0	1	0	1	0	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	1	0	1
0	0	0	1	1	0	1	0	1	0	1	1	1	1	1	0	1	0	0	0
1	1	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1
1	1	1	0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	0	1
0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1
0	1	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	1	0	0	0	0	1	1	0	1	0	0	1	0
0	0	0	0	0	0	0	1	0	1	1	0	0	1	0	1	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0
0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0
1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0
0	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	0
1	1	1	1	1	0	1	1	1	0	1	0	0	1	1	0	0	1	1	0
1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	0	1	0	0	1
1	1	1	1	0	1	1	1	1	0	1	0	1	0	1	1	1	0	0	0
0	0	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0
1	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0
1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	1	0	1
0	1	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	0	1	0	1	1	0	1	0	0	1	1	1	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	0	0	0	0	1	0	0	1	1	0	0	0	0	1	1	0	0	1	1
0	1	1	1	1	0	0	1	0	0	1	1	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	0	1	0	0	1	1	0	0	0
1	1	1	0	0	0	1	1	1	1	1	1	1	0	0	1	0	1	0	0
1	1	1	1	0	0	1	0	1	1	0	0	0	1	1	1	1	1	1	0
1	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1	0	1
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	0	1	0	1	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0
0	0	0	0	0	1	0	0	1	0	1	0	0	1	0	0	0	0	0	0
1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1
1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0
1	0	1	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1
1	1	1	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0
1	1	0	0	1	0	0	0	1	0	1	1	1	0	0	1	0	0	0	1
1	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0
1	1	1	1	1	0	0	1	1	1	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	0	0	0	1	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1
1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1
0	0	1	1	0	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1
0	1	1	1	0	1	1	1	0	0	1	1	0	1	1	1	1	1	0	1
0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0
1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0
1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	1
1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	0	1	0	0	0	0	1	0	1	1	0	0	0	1	1	1	0	0	1
0	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	0
1	0	1	0	0	1	0	0	1	1	0	0	1	1	0	0	0	1	1	1
0	1	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0
0	1	1	0	1	1	0	1	1	0	1	1	0	1	1	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1
0	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1	1	0
0	1	0	0	0	1	1	1	1	1	1	0	1	0	0	1	1	0	1	0
0	0	1	1	0	0	1	0	0	1	0	0	0	0	0	0	0	1	1	1
1	1	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1
1	0	1	0	0	0	0	1	1	1	0	1	1	1	0	0	0	0	0	1
0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	1	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0
0	0	0	0	1	0	1	0	1	0	0	1	1	1	0	0	0	0	0	0
1	1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	0	0	1	0
1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	1	1	1	0	0	1	0	1	1	1	1	0	0	0	1	0	0	0
1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	1	0	0
1	1	1	1	1	0	1	0	1	0	1	1	1	0	0	1	1	1	1	1
1	0	1	0	0	1	0	1	0	1	1	1	0	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1
0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1
1	0	0	1	1	0	1	0	1	0	0	1	0	1	0	1	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0
0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1
0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	0	1	1	0	0	1	0	0	0	0	1	1	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1
1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1	0	0
0	0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	1	0	1	1
0	0	0	0	1	0	1	1	1	0	0	0	0	0	1	0	0	1	0	1
1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	1	1	1	0	0
0	0	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0
0	0	1	0	0	0	1	1	0	1	0	0	0	0	0	0	0	1	0	0
1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0	0	1	1	0
0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
0	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0
0	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
1	1	0	1	1	1	0	0	1	0	1	0	0	0	0	1	0	0	0	1
1	0	1	1	1	1	1	1	0	0	1	0	1	0	1	0	1	1	1	1
1	1	1	0	1	0	0	1	0	1	0	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	0	0	0	1	1	1	0	1
1	1	1	0	1	1	1	1	0	0	1	0	0	0	0	1	1	0	1	1
0	0	0	1	1	0	0	1	1	1	0	1	0	0	0	0	0	0	1	1
1	0	1	1	0	0	0	1	0	0	1	1	0	0	0	0	0	1	1	0
1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
0	0	0	0	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	1
0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	1	1	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0
0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	0	1	0	0
1	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	0	0	1	0	0	1	1	1	0	0	1	0	1	0	0
0	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1
0	0	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0
0	0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0
1	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0
1	0	1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	1	0	0
0	1	1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0
0	1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1
1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	1	1	0	1
1	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
1	0	0	1	1	1	1	1	0	0	1	0	0	0	0	0	0	0	1	0
0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	0	0	0	1
0	1	1	1	1	1	1	0	1	1	0	0	0	0	0	1	0	0	1	1
0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1
1	0	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	1	1	1
0	1	1	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0
0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1
1	1	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1
0	0	0	1	1	0	1	1	1	1	0	0	0	1	0	0	0	0	1	0
0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	0	1	1	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	0
0	1	1	1	1	0	0	1	1	0	0	1	0	1	1	1	0	0	1	1
0	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1
1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0
0	0	1	0	0	0	1	1	1	0	0	0	1	0	0	1	0	1	0	0
1	1	1	1	0	0	1	0	1	1	1	1	0	0	1	0	1	1	1	0
0	0	0	1	1	0	0	1	1	0	0	1	0	1	0	0	0	0	1	1
1	1	1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	1
0	1	0	1	0	1	1	1	0	1	0	1	1	1	1	1	1	0	1	1
0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1
1	1	1	0	0	1	1	1	1	0	1	0	1	1	0	0	1	1	1	0
1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0
1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	0	1	0	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0
1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0
0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	0	1	1	0	1	1	0	1	0	1	1	0	0	0	0	0	1	0
1	1	0	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	1	1
0	0	1	1	1	1	0	0	0	1	0	1	0	1	0	0	0	0	1	1
0	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1
1	0	1	1	0	1	1	0	0	0	1	0	0	0	1	0	1	0	0	0
0	0	1	0	1	0	0	1	1	1	1	1	0	1	1	0	0	0	0	0
0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	0
0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1
1	1	1	0	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	0
1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1
0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1	1	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	0	0	0	1	0	1	0	0	1	1	1	1	0	1
1	1	0	0	1	0	0	0	1	0	0	1	1	0	1	1	1	1	0	0
1	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1
1	0	0	0	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1
0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0
0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0
0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
1	0	1	1	0	0	1	0	0	1	0	1	1	0	1	0	0	0	0	0
0	1	1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	0	1	0
1	1	0	1	0	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0
0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0
1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
1	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0
0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0	1	1
1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	0
1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
0	1	0	0	1	0	1	0	0	1	1	0	1	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	0	1	1	1	0	1	0	1	1	0	1	0	1	1	0	0	0	1	0
1	0	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	1	0
1	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	1	1	1
0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	1	1	0	0	0	0	1	1	1	0	1	0	1	1	0	0	1	1	1
0	1	1	1	0	1	1	0	1	1	1	1	0	0	1	0	1	1	1	1
0	1	0	1	1	1	1	1	0	1	1	1	0	0	1	0	1	1	0	0
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1
1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0
1	1	1	1	0	0	0	1	0	0	1	1	0	0	0	0	0	1	1	0
0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	0	0	1
0	0	0	1	1	1	0	0	1	1	0	1	0	1	0	0	0	0	1	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0
1	0	0	0	0	1	0	1	0	0	0	0	1	1	1	0	0	0	0	0
0	0	0	1	0	0	1	0	1	1	1	0	0	0	0	0	0	0	0	0
1	0	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1
0	1	0	1	0	0	1	1	0	0	0	1	0	1	1	1	0	1	1	0
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	0	0	1	1	0	0	1	1	1	0	1	0	1	1	0	1	1
1	1	1	0	1	0	0	1	0	1	0	0	1	1	0	1	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	1	0	0	1	0	1	0	1	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	1
0	1	0	0	0	0	1	0	0	0	1	1	0	0	1	0	0	1	0	0
0	0	1	1	1	1	0	1	1	1	1	0	1	0	0	1	1	0	0	1
1	1	1	1	1	1	0	1	0	0	1	1	1	1	0	0	1	1	1	1
1	1	1	0	1	0	0	1	1	0	0	0	0	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	1	1	0	0
1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	0
0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0	1	1	1	1
1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1
0	0	1	0	0	0	0	1	0	1	1	0	0	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
0	0	0	1	0	0	0	1	1	0	0	1	0	1	0	0	0	0	1	0
1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	1	0	0	1	0	0	0	0	1	0	0	1	1	1	0	1	0	0
1	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1
1	1	0	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1
0	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0	1	0	1	1
0	1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1
0	0	1	0	0	1	1	0	0	1	1	1	0	0	1	0	1	1	1	0
0	0	0	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	1
1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1
1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	0
1	0	1	1	1	1	0	1	1	0	1	0	0	1	0	0	0	0	1	0
1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1
1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0
0	1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	0	0
1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1	1
0	1	1	1	0	0	0	0	0	1	0	0	1	1	1	0	0	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0
0	0	1	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1
0	0	0	0	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1
1	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	1
0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	1	0	0	1	1
1	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
1	1	0	1	1	0	0	1	1	1	0	0	0	1	0	1	0	0	1	1
1	0	0	1	0	1	1	0	1	1	1	1	0	0	1	0	0	0	0	0
1	1	0	1	1	0	1	1	1	1	1	1	0	0	1	1	1	0	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	1	0	0	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	1	0	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1
1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	0
0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0
0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1
1	1	1	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	0
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	0	1	0	1	1	1	0	1	1	0	0
1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0
0	1	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_21.125_T.txt <==
0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	1	0	0
0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1
0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1
1	1	1	0	0	1	0	0	0	0	0	1	0	0	1	1	0	1	0	1
0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	1	0	1	1
0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0
1	1	1	1	1	0	0	0	1	1	1	0	0	0	1	1	1	1	1	0
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0
0	1	0	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0
0	0	0	0	0	0	1	1	1	1	0	1	0	0	0	0	0	0	0	0
1	1	0	0	1	0	1	0	1	1	0	1	1	0	0	1	1	1	1	0
1	0	0	0	1	1	1	1	1	1	0	0	0	1	0	0	0	1	1	0
0	0	0	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	0	1	0	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1
1	0	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0
1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	0	1	0	1	1	0	1	1	1	1
1	1	1	1	1	1	0	1	0	0	1	0	1	0	0	1	0	1	0	1
1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0
0	0	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	1	1	1	0
1	1	0	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1
1	0	0	1	0	1	1	0	1	0	0	1	0	1	1	0	0	0	1	1
1	1	0	0	0	1	1	0	0	1	0	0	0	0	1	1	0	0	0	0
0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1
0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	1	0	1	0
0	0	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0	0
0	1	0	0	1	0	0	0	1	1	0	0	0	0	1	0	1	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0
1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0
1	0	0	1	1	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0
0	1	1	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	0	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
0	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
1	1	0	1	1	0	1	1	0	0	1	1	1	1	0	0	0	1	1	0
1	0	1	1	1	1	0	1	1	1	1	0	1	0	0	0	0	1	1	1
0	0	0	0	0	1	0	1	1	1	1	1	0	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0
1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1
0	0	0	1	0	1	0	0	1	1	1	1	0	1	0	0	0	0	1	1
1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1	0	0
1	0	1	1	1	0	1	0	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0
1	0	0	1	1	1	0	1	1	0	0	1	0	1	0	0	0	0	1	1
1	1	0	0	1	0	0	1	1	0	0	0	0	1	0	0	0	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0
0	0	0	0	0	0	0	0	1	1	0	0	1	0	1	0	0	0	0	0
0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	0	1	0
1	1	1	0	1	1	1	1	0	1	0	1	1	0	0	1	1	0	0	0
1	1	1	0	1	0	0	1	0	1	0	1	1	0	0	1	1	1	0	0
0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	1	0	1	0	0	1	0	1	0	0	0	1	1	0	0	0
1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	1	0	1	0	1
0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1	1	0
1	0	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1
1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0
1	1	0	0	0	0	0	0	1	1	0	1	0	1	1	0	1	1	1	0
0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0
1	1	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	1	1	0	1	0	0	1	0	1	0	1	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1
1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1
0	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0
1	0	1	0	1	0	0	1	0	1	1	1	0	0	1	1	1	1	0	1
0	0	1	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	1	0	0	0	0	1	0	0	1	1	0	1	0	1	1
0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	0	0	0	0	0	0	1	1	1	0	1	1	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	1	0	1	0	1	0	0	0	0	0	0	0	0
0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	1	1	0
0	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
0	0	1	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	0	1	0	1	0	0	0	1	0	0	0
1	1	0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1
1	0	1	1	1	0	0	1	1	1	0	0	0	1	0	1	1	0	0	1
1	0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1	0
1	1	1	0	0	0	1	1	1	0	1	0	1	1	1	1	1	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0
0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1
0	0	0	1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	1	1
1	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	0	1	1	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	0	0	0	1	1	0	0	0	0	1	0	1	0	1	1	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	1	1	0	0	1	0	1	1	0	1	1	0	0	0	1	1	1	1	1
0	0	1	1	1	1	0	1	0	0	1	0	0	0	1	0	0	0	0	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1
1	1	0	0	0	1	0	1	1	0	1	1	0	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0
0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1
0	1	0	1	0	1	1	0	0	1	0	1	0	1	0	0	0	0	0	0
1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	0	1	0	1	1	0	1	1	1	0	0	1
0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	1	0	0	1	1	1	1	0	1	1	0	0	0	0	0
1	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
0	1	1	1	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	0	1	1	1	1	0	1	0	1	1	0	0	0	1
0	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1	0	0	1	1
0	1	1	0	1	0	1	1	1	1	0	0	1	0	1	1	1	0	0	1
0	0	0	1	0	1	0	0	1	0	1	1	0	0	0	0	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	1	0	0	1	1
1	1	0	0	1	1	0	0	1	1	0	0	0	1	1	0	1	0	0	1
1	1	1	1	0	1	1	0	1	1	1	1	1	0	1	0	0	1	1	0
0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
1	0	1	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	0	0	0	0	1	0	0	0	1	0	1	0	0	1
1	1	1	0	1	1	0	0	0	1	1	0	1	0	1	1	1	1	0	1
1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
0	1	0	0	1	0	1	1	0	1	0	1	1	0	1	0	0	0	1	1
1	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	1	1	1	1
0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	1	0	0	0
1	1	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1
0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	0	1
0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0
1	1	1	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	1	0
1	1	1	0	0	1	0	1	0	0	1	0	1	0	1	1	1	1	0	0
1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0
0	0	0	0	0	1	0	1	0	0	1	0	1	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
1	1	0	0	0	1	1	1	1	1	0	1	1	1	0	1	1	1	0	0
0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0
1	0	0	0	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	1	0	1	1	1	1	1	0	0	0	1	1	1	0	1	1	0	1	1
0	1	1	1	0	0	0	1	1	0	0	1	0	0	1	0	1	1	0	0
1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	0	0	0	0	1	1	1	1	0
0	0	0	0	1	1	1	1	0	0	0	0	1	1	1	0	0	0	1	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	1	1	0	1	0	1	1	1	1	1	1	1	0	0
0	1	0	0	0	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0
1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	1	0	1	1	0	0	0	0	0	0	0	1	1	1	1	0	0
1	1	0	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0
1	1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	1	0	1	1	1	0	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	0	0	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0	0	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0
0	1	0	0	0	0	1	0	1	1	1	0	1	0	1	1	1	1	0	0
0	0	0	1	1	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0
0	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1
0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	1	0
0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	0	0	0
0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0
0	0	1	0	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0
0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	0	0	1	0	1	0	1	1	1	0	0	1	1
0	0	1	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1	1
0	1	1	0	0	1	0	0	0	0	1	0	0	0	1	0	1	0	0	0
0	0	1	0	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	0
0	0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	0	0	1	1
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1
0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
0	0	1	1	0	1	0	0	0	0	1	1	1	1	1	0	1	1	0	1
0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0
0	0	0	1	1	0	1	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	1	1	0	1	1	0	1	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0
0	1	0	1	1	0	0	0	1	0	0	1	1	1	0	0	1	1	1	1
0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0
1	1	1	1	0	1	1	1	1	0	1	0	0	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	0	1	1	0
0	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1
0	1	1	0	0	1	1	1	1	1	0	0	1	1	0	0	1	1	0	1
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
0	0	0	0	0	1	0	1	0	1	0	0	0	0	1	0	0	1	1	0
0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0
0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1
1	0	1	0	0	1	0	1	1	0	0	0	1	1	1	0	0	1	1	0
1	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0	0	0	1	1
0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1
1	1	0	0	1	1	1	1	1	0	1	0	1	1	1	0	0	0	0	1
0	0	1	1	0	1	1	1	0	0	1	0	0	0	1	0	0	0	1	0
0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	0	1	1	0	1	0	1	1	0	1	0	1	0	0
1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	1	0	1	0	0	0	0	1	1	1	1
1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	0
1	0	1	1	0	0	0	1	1	1	1	1	0	1	1	0	0	0	1	0
1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	1	0	0	1
1	1	0	0	0	1	1	1	1	1	0	0	1	0	0	0	0	0	0	0
1	0	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0
1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1
1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0
0	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0
0	0	1	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0
1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	1
1	1	1	0	0	1	0	1	0	1	0	1	1	0	1	1	1	0	0	0
0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	1
1	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0
0	0	0	1	1	1	1	0	0	1	0	1	0	0	0	0	0	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1
0	1	0	0	0	1	0	1	1	1	0	0	0	1	1	0	1	0	0	0
0	1	1	1	1	0	0	1	0	1	1	1	1	0	1	0	1	1	0	0
0	1	0	1	0	1	1	0	1	0	0	1	1	0	1	0	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	1	0	1	1
0	0	0	0	0	1	1	1	1	0	1	0	0	1	1	1	0	0	0	1
1	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	0	1	0	1	0	0	0	0	0
1	1	1	0	1	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1
1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0
1	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	0	0
1	0	0	1	0	1	1	0	0	0	0	1	1	1	1	0	0	1	1	0
1	0	0	0	0	0	1	1	0	1	1	0	0	0	0	0	1	0	0	0
0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0
1	0	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	0	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0
0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	0	0
1	1	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1
0	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0
1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	1	1	1	0	1	0	0	1	0	0	1	1	1	0	0	1	1	1	0
0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0
1	1	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1	0	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	1	1
1	1	1	1	0	0	1	1	0	0	0	0	0	0	1	1	1	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	0	0	1	0	0	1	0	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	0	0	1	1	0	0	0	1	0	0	1	1	1	0	1
1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	1	0	0
0	1	1	0	0	0	0	0	1	1	0	1	1	1	1	1	0	0	0	0
1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	1	0	0	0	1	1	1	1	0	1	1	0	1	1	1	1	0	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0
1	1	1	0	1	1	1	1	0	1	1	0	0	0	0	1	1	1	0	1
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1
1	1	1	0	0	0	1	1	0	0	1	0	1	0	1	1	0	1	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0
0	1	0	1	1	0	1	0	0	0	1	1	0	0	0	1	1	0	1	1
0	0	1	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1
0	0	1	1	1	0	0	1	0	0	0	0	0	1	0	1	0	0	1	1
0	0	0	1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	1	1
0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	0	1
0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0
1	1	1	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1	0	0
1	1	0	1	0	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0
1	1	1	1	0	1	0	1	0	0	1	0	1	0	0	1	0	0	0	1
1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	1	1	0	0	1	0	0	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1
1	1	1	0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	1	0	1	0	1	0	0	0	0	0	0	1	0
1	1	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1
1	1	0	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1
0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0
1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1
0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	1	1	0	1	1	1	0	1	0	1	0	0	1	0	1	1	0	0	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	0	0	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0
0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	1	0	0	0	1	1	1	0	0	1	0	1	0	1	1	1	1	0	1
0	0	0	1	0	1	1	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	0	0	0	0	0	1	0	1	1	1	1	0	0	1	1	0
1	0	0	0	1	0	1	1	0	1	0	1	1	1	1	1	0	0	0	1
1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0
1	1	1	1	0	0	1	0	0	0	1	1	0	0	1	0	1	1	1	1
0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0
0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	0	1	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1
1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0
1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1
1	1	0	1	1	0	1	0	1	1	0	0	1	1	1	1	1	1	1	1
1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	1	0	0	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1
0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	1	0	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0
0	1	1	1	0	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	0	0	1	0	1	1	1	0	0	0	1	1	0	1	0	1	0
0	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	0	0
0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1
0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	1	1	0
1	0	1	1	1	0	1	0	0	1	1	1	1	1	0	1	1	1	0	0
1	0	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1
1	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	0	1
1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0
1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1
1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	1	1
0	0	0	0	0	0	0	1	1	0	1	0	0	1	0	0	0	0	1	0
0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1	0
1	1	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1
1	1	1	0	1	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0
0	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	0	0	0	0	0
0	0	1	1	0	1	0	0	0	0	0	0	1	1	0	0	0	1	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1
1	1	1	0	1	1	1	1	1	1	0	1	0	0	0	1	1	1	0	1
0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	1	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	1	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	0	1	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1
1	0	0	0	1	1	0	0	1	1	1	1	0	1	0	0	0	0	0	1
0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	0	1	0	0	1
1	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	1	1	0
0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0
1	0	0	0	1	1	1	1	0	1	1	0	1	0	0	1	1	1	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1
0	0	0	1	0	0	0	1	1	1	1	1	0	0	1	0	0	1	0	0
1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1
0	0	1	1	1	1	1	0	0	0	0	1	1	1	0	1	1	1	1	0
0	1	0	1	0	1	1	1	1	0	1	0	0	1	0	0	0	0	1	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
0	1	1	0	0	0	1	1	1	1	1	1	0	0	1	1	0	0	0	1
0	1	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1
0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	0
1	1	0	1	1	1	1	0	0	0	0	1	1	0	0	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	0	1	1	1	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	1	1	0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0
0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1
1	1	0	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	0	0	1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	1
1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
1	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0
0	0	0	1	1	0	1	1	0	1	0	1	1	0	0	0	0	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	1	0	1	0
1	0	1	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1
1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	1
1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	0	1	0	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1
0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0	1	1	1
0	0	1	1	1	0	1	1	1	1	0	1	0	1	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1	0	0	0	1
0	0	0	1	1	1	1	1	1	0	1	1	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1
0	1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1
1	1	1	0	0	0	0	0	0	0	0	0	1	1	0	1	0	1	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	1	1
1	0	0	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1
0	0	0	0	1	0	1	1	0	1	0	0	1	1	1	0	1	1	0	1
1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	0	0	0
0	1	0	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	0	0	0	1	0	1	1	1	0	0	0	1	1	0	0	1	0	0
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1
1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	1	1	1	0	1	0	1	0	0	1	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0	1	0
1	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	1	0	0	1
1	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0
0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	1	0	0
0	0	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	1	1	0	0	0	1	0	1	1	1	0	1	0	0	0	0	0
0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	0	1	0	1	1	0	1	0	1	1	1	1	0	0	0	0
0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	1	0	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	1	0	1	1
1	0	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1
0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1
0	1	1	1	0	0	0	1	1	1	0	0	0	0	0	0	1	1	1	0
0	1	1	1	0	0	1	1	1	1	0	1	0	1	1	0	1	1	1	0
1	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0	0	1	0
1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	1
1	1	1	0	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	1
1	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1	0	0	0	0
0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0
1	0	0	1	0	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1
0	0	0	1	0	1	0	0	1	0	0	0	0	0	1	0	0	0	1	0
1	1	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1	0	0	0
0	0	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0
1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0
1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0
1	1	0	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	0	1
0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0	0
1	1	0	1	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0
0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0
0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0
1	0	0	0	0	1	0	0	1	1	1	1	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1
1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
0	1	0	0	0	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1
1	1	0	1	1	1	0	1	0	0	0	0	0	1	0	0	1	1	1	0
0	0	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	0	0	0
0	1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1
0	1	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	1	0	0	0	0	0	1	0	0	0	0	1	0	1
0	0	0	0	1	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	0	1	1	0	1	1	1	0	0	1	1	0	1	1	1	1	1
1	0	0	1	1	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	0	0	0	0	1	1	1	0	0
1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1
0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0
0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	0	0	1	1	0	0	1	0	1	0	1	1	1	1	1	0	1	1
0	0	1	1	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	0
1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	0
0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	1	0	1	1	0	0	1	0	0	0	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1
0	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1	0	0
1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1
1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	1
0	0	0	0	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1
0	0	1	1	1	1	0	1	1	1	0	1	0	1	0	1	1	1	1	1
0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	1	0	0
0	1	1	1	0	1	0	1	1	0	1	0	1	0	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1	1	1	0	1
0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1
0	1	0	1	1	1	0	1	1	1	0	0	1	1	0	0	0	0	1	1
0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0
1	1	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0
0	1	0	0	1	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	0	1	0	0	1	1	1	1	0	1	1	1	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0
0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	1	0	0	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0
1	0	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1
1	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	1
1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	0	0	1	0	1	1	0	1	1	1	1
1	0	1	1	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	0
0	0	0	1	0	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0
1	1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	1	0	0	0
0	1	1	1	1	1	0	1	0	1	0	1	1	0	1	1	1	1	0	1
0	1	1	0	0	0	1	0	0	0	1	1	0	1	1	0	1	1	1	0
0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	0
1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1
0	1	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1
1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	1	0	1	0	1	0	1	1	1	1	1	1	1	1	0	0	1	1
1	1	1	0	0	1	0	1	0	0	1	0	1	1	0	1	0	1	0	0
0	1	1	0	1	0	0	1	0	1	0	1	1	1	0	0	1	0	0	0
0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0
1	1	1	0	1	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0
0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	1	0	1	0
0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0
0	1	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	0	1	0	0	0	1	1	0	1	0	1	1	1	0	0	0
1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	0	0	1
1	0	1	1	1	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0
1	1	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	0	1	0	1	1	0	1	1	0	0	1	1	0	0	0
0	0	1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0
0	0	0	1	0	1	1	1	1	1	0	1	1	1	0	0	0	0	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	0	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	0
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0
0	0	0	1	1	0	1	1	1	1	1	1	1	1	0	0	0	0	0	1
0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	1	1	0	0
1	1	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1
0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0
0	0	1	1	1	0	1	1	1	1	0	1	0	0	0	0	1	0	0	0
1	1	0	0	1	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0
0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	1	0	0	1	1
0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0
0	1	1	1	1	1	1	0	1	0	0	0	1	1	0	0	1	1	0	0
0	0	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1
1	1	0	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1
0	0	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	0	0	1	0	1	1	0	1	1
1	1	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	1
0	0	1	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	1	0
0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	0	1	0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	0	1	0	0	1	0	1	1	0	1	0	1	1	1	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	0	1	1	1
1	1	0	0	1	0	1	1	0	1	1	0	0	1	1	0	1	0	1	1
1	0	1	1	0	1	0	1	0	0	0	1	0	0	0	0	0	0	1	0
0	0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1	0
0	1	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1	0
0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1
0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0
1	1	1	1	0	0	0	1	0	0	0	1	1	1	0	1	0	1	1	0
1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0
1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	0	1	1	1
1	0	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	0	1	1	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0
1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	0	1
0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	1
1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1
0	0	1	1	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1
1	1	0	0	0	1	0	0	0	1	1	1	1	1	0	1	1	0	0	0
0	0	0	0	0	0	0	1	1	0	1	0	1	0	1	0	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	1
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0
0	0	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0
1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1
0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0
0	1	0	1	1	0	0	0	0	1	0	1	1	0	0	0	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0
1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	0
0	1	1	1	0	1	0	0	0	1	0	1	0	0	1	1	1	1	1	1
1	1	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0
0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	0	1	0	0	0
1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	1	0	1	0
0	1	0	1	1	0	1	0	1	1	0	0	1	0	0	0	0	0	1	1
1	0	1	1	0	1	1	0	1	0	0	1	0	1	1	1	0	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0
1	1	0	1	0	0	0	0	1	0	1	1	0	0	0	1	1	1	0	0
1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	1	1	1
1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	0
1	1	1	1	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0
0	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	0	1	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0
1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1
1	1	0	1	0	1	0	1	1	1	1	1	1	0	0	1	1	0	0	0
0	1	0	1	1	1	1	1	0	1	1	0	1	0	1	0	0	1	0	0
1	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	0	1	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	1	1	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0	0
0	0	1	1	1	1	0	0	1	1	1	1	1	0	1	0	0	1	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	1	0	1	1	0	1	1	0	1	0	1	1
0	1	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	0	1	0
1	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0
0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1
1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0
1	0	0	0	1	0	1	1	0	1	0	1	0	0	1	1	0	0	0	1
0	0	0	0	1	0	1	1	1	1	0	1	1	1	0	0	0	0	1	1
1	1	0	1	0	1	1	1	0	0	0	1	1	1	0	0	0	0	1	1
1	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0
0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	1	0	1	0	0	1	0	1	1	1	0	0	0	1	0
0	0	0	1	1	0	0	0	0	1	0	1	1	1	1	0	0	0	0	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1
0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	1	0	0	1	1	1	0	0	0	1	0	1	0	0	1	1	0	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0
1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	1	1	0	1	1	1	0	0	1	0	0	1
1	1	0	0	0	0	1	0	0	1	0	1	0	0	0	1	1	0	0	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	1	1	0	1	0	0	0	1	1	0	1	1
1	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	1	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0
0	1	1	0	0	0	1	1	1	0	0	0	0	1	1	0	1	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
1	1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0
1	1	1	1	1	1	0	1	0	0	1	0	0	0	0	1	0	1	1	1
0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0
1	0	1	1	1	0	0	1	0	0	0	0	0	0	0	1	0	0	1	1
1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1
1	0	1	0	0	1	0	0	1	1	1	1	0	0	1	0	1	1	0	0
0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1
0	0	0	1	1	0	0	1	0	1	0	1	1	1	1	0	0	1	1	1
1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0
0	1	0	1	0	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0
0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1	1	0
0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	1	1	1	0	1
0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
1	1	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	0	1	0	1	0	0	1	0	1	1	0	0	0	0
0	1	0	1	0	0	0	1	1	0	0	0	0	1	0	1	1	0	1	1
1	0	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	0
0	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1
0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0
0	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	0	1	0
1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0
1	0	0	1	0	1	0	0	1	1	1	1	0	1	1	0	0	0	1	1
0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0
1	1	0	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0	1	1
1	1	1	0	0	1	1	1	1	1	0	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1
1	0	0	0	1	0	0	1	0	0	1	0	1	1	1	1	0	0	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1
1	1	1	1	0	1	1	0	0	1	0	1	0	1	0	0	1	1	1	1
0	1	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	0
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0
0	1	1	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	1	0	1	1	1
1	1	1	1	1	0	0	0	1	1	1	1	0	0	1	1	1	1	1	1
1	0	0	1	1	0	0	0	1	0	0	1	0	1	0	1	0	0	1	1
1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	1	0	0	0
0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	0	1	0	1	1	0	1	1	0	1	0	1	0	0	0	1	0	1	0
1	1	1	0	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1
0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	1	1	0	0	1
1	1	0	0	0	1	0	0	0	1	1	0	0	1	0	1	0	0	1	0
1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	0	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1
1	0	0	0	0	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	0	0	0	0	0	1	0	1	0	1	1	0	1	1	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0
1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1
1	1	1	1	1	0	1	1	1	1	0	0	1	0	1	1	1	1	0	1
1	1	0	0	1	1	1	0	0	1	0	1	1	1	1	1	1	0	0	1
1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1
1	1	1	0	1	0	0	0	0	1	1	1	0	0	0	1	1	1	0	1
1	0	1	1	1	0	0	1	1	0	1	1	1	1	0	1	1	0	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1
1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	0	0	0
1	1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	0
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1
1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	0	0	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1
1	0	1	0	1	0	0	0	0	1	0	0	1	1	1	1	0	0	0	1
1	0	0	0	0	0	0	1	1	0	0	0	1	1	1	1	1	0	0	0
1	0	1	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	0	1	1
0	0	1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1
1	1	0	0	1	0	1	0	0	0	0	1	0	1	0	1	1	0	0	1
0	0	0	1	0	1	1	0	0	1	1	0	0	1	1	0	0	0	0	0
0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1
0	1	0	1	0	1	0	1	1	1	1	0	1	0	1	1	1	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_21.250_T.txt <==
1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1
1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	1	0	0	0	1	1	0	0	0	1	0	1	1	0	1	1	1	1	0
0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	0	0	0	0	1	0	1	0	0	0	1	0	1	1	1	0	1	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0
0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	1	1	0
0	1	1	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1
0	1	1	0	0	0	1	1	0	1	0	0	1	1	1	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1
1	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	0	0
1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0
1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	1	1	1
1	0	1	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0	0
0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	0	1	1	1	1	1	1	0	0	0	0	1	1	0	0	0	0	1	0
0	1	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	0
1	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	1	0	1	0	0	1	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	0	0	1	0	1	1	0	1	0	1	1	0	0	0	0
1	0	1	1	1	0	1	1	1	0	1	1	0	1	1	1	0	0	0	1
1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	1
1	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0	0	0	1
1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	1	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	1
1	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0
0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0
1	0	0	1	1	1	1	0	0	1	1	0	0	1	0	1	1	1	0	0
0	0	0	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0
1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0
1	0	0	0	0	1	1	0	1	1	1	1	0	1	0	1	0	0	1	1
0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1
0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	0	1	1	1
1	1	0	0	1	1	0	0	0	1	0	1	1	0	0	1	1	1	0	0
1	0	0	1	1	0	0	0	1	1	0	1	0	1	0	1	1	0	0	0
0	0	0	1	0	1	1	1	1	1	1	0	0	1	0	1	0	0	1	1
0	0	0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	1	0	1	1	0	0	1	0	0	1	0	0	0	0	0	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1
1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1
1	0	1	0	0	1	0	1	0	0	1	1	1	0	1	1	0	1	0	0
0	0	1	1	0	1	0	0	0	1	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	0	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1
1	0	1	0	1	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0
1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	0
1	1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	1	1
1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1
0	0	1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	0	1	1	0	1	0	0	0	0	0	1	0	1	1	1
1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1
0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	0	1	0	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1
1	1	0	1	1	0	1	1	1	1	0	1	1	1	0	1	0	0	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0
1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0
0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	1
0	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1
0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	1	0	0
0	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1
1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	0	0	0	0	1
1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	1	0	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	0
1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
0	0	0	1	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1
0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	0	1	0	1	1	0	0	0	0	1	1	0
0	1	0	1	0	1	0	1	1	0	1	0	1	1	0	1	0	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0
0	0	1	1	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	0	1
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	1	0	1	1	0	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0
0	0	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1
1	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1
1	0	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1
0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0
1	0	1	0	1	1	0	1	1	1	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1
1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0
1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	0	0	1	1	1	1	1	1	0	1	0	1	1	1	1
1	1	1	1	1	0	0	1	0	1	1	1	0	1	1	1	1	1	0	1
0	0	0	0	1	0	1	1	0	0	1	0	1	0	0	1	0	0	0	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	0	0	1	1	0
0	1	0	1	0	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1
1	0	1	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1
1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	0
1	1	1	0	0	0	0	1	1	0	0	0	1	0	0	1	1	1	0	0
0	0	1	1	1	0	1	1	0	0	0	0	1	0	0	0	0	1	1	1
1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1
0	1	0	1	0	0	1	1	1	0	1	1	0	0	1	0	1	1	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0
0	0	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	0	1	0	0	0	1	1	0	0	1	0	1	0	0
0	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	0	1	1	0	0	0	0	0	0	0	1	1	0	1	1
1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	1	0	1	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1
1	0	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1
1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1
0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	1	0	1	1	0
1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	1	1	1	0	0	1	0	0	1	0	1	0	1	1	0	1	1
0	1	1	1	0	0	0	0	0	0	1	0	0	1	0	1	0	0	1	0
1	0	0	1	1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1
0	0	0	0	0	0	1	0	1	0	0	1	1	0	0	0	1	0	1	0
1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	0
1	1	1	0	1	1	0	0	0	0	1	1	1	0	0	1	0	1	0	1
1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	1	1	0	1	0	1	1	0	0	0	0	0	0	0
1	1	1	1	1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	1	0	1	0	0	0	0	0	1	1	1	0	0	1	1
0	0	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	0	0	0
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
0	0	1	1	0	1	0	1	0	0	0	1	0	0	0	0	0	0	1	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	1	0	0	0
0	0	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1
1	1	1	1	0	1	0	1	0	0	1	1	0	0	0	0	1	1	1	0
1	0	0	1	1	0	0	0	0	0	1	0	0	1	0	0	0	1	0	0
1	0	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	1	1	1
1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	0	0	0	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0
1	1	1	1	0	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1
1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	0
1	1	1	0	1	0	0	0	1	1	1	0	1	0	1	1	1	1	1	1
0	1	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	0	0	1	1	1	1	1	1	0	0	0	0	0	0	0	1	0	0	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	1
1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1
1	1	0	1	1	1	1	0	0	0	1	0	1	0	1	0	1	1	1	1
1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0
1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1
1	1	1	0	1	0	0	1	1	1	0	0	1	0	1	1	1	0	0	1
1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	0	1	1	1	1
1	1	1	0	1	0	0	1	0	1	0	0	1	0	0	1	1	1	0	0
1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1	0	0
1	0	1	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
0	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1
1	0	0	0	0	0	1	1	0	1	0	0	1	1	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0
0	1	1	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	1	1	1	1	1	1	0	1	0	0	0	1	0	0
1	0	1	0	1	1	1	0	0	1	0	1	1	1	0	0	1	0	1	0
0	1	0	1	0	1	1	0	1	1	1	0	1	1	0	0	1	0	0	1
1	0	0	1	0	0	0	0	1	1	0	1	1	0	0	1	1	1	0	1
0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	1	0	1	1	0
1	1	0	1	1	1	0	0	1	1	0	1	1	1	0	1	0	1	1	1
0	0	0	1	1	1	1	0	0	1	0	1	0	1	0	1	0	0	0	1
1	1	1	0	0	1	1	0	1	1	1	0	0	0	1	0	0	0	0	1
0	1	0	1	1	0	1	0	1	0	1	0	0	0	1	1	1	0	1	1
1	0	0	1	1	1	0	1	0	0	1	1	0	0	1	0	0	0	0	1
0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0
0	1	0	0	0	0	1	1	1	0	1	0	1	1	0	1	0	0	0	0
1	1	0	0	0	0	1	1	0	1	1	0	0	1	0	0	0	0	0	1
1	1	0	0	0	0	0	1	1	1	0	0	1	0	1	0	1	0	0	0
0	0	0	1	1	1	0	0	1	0	1	1	1	0	1	1	0	1	0	1
1	1	0	0	0	1	1	0	1	1	1	0	0	1	1	0	1	1	0	1
0	1	0	1	0	0	1	0	1	1	1	0	1	0	0	1	1	0	1	1
0	0	0	1	0	0	0	0	1	1	0	1	1	0	1	0	0	0	0	0
0	1	0	1	1	1	0	0	1	0	1	1	1	1	0	1	0	1	1	1
1	0	0	0	1	0	1	0	1	0	0	0	0	1	1	1	1	0	1	0
1	1	0	0	1	1	1	0	1	0	1	1	1	1	0	0	0	0	0	0
1	0	0	1	1	1	1	0	1	1	0	1	1	0	0	1	1	1	0	0
0	0	0	0	1	0	1	0	0	0	1	0	0	1	1	1	0	0	1	0
1	1	0	1	1	0	1	1	1	0	0	0	0	0	1	0	1	0	0	1
1	1	1	1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	0	1
1	0	1	0	0	1	0	1	1	0	1	0	1	1	1	0	0	1	1	0
0	0	0	0	0	0	1	0	1	1	0	0	0	1	0	0	0	1	0	1
1	1	1	0	1	0	0	1	1	1	1	1	0	0	1	1	1	1	0	0
1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1
1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	1	0	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0
0	0	1	0	0	1	0	1	0	1	1	0	0	0	0	0	0	1	1	0
1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0
1	0	0	0	1	1	0	1	1	0	1	0	0	1	1	1	1	0	0	1
1	0	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	1
1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0
1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	1	0	1	1	0	0	1	1	1	0	0	1	0	1	0	1	0
1	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	1	1	0	1	0	0	0	1	1	0	0	0	0	0
1	0	1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	0	0	1
0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0
1	0	0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1
1	1	1	1	1	0	1	1	0	1	0	1	1	1	0	1	1	1	0	1
1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1
0	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1
0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1
0	0	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	1	0
1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	1	0	0	0	1	1	0	0	1	0	1	1	0	0	1	1	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0
0	1	0	0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	0	0
1	1	1	1	1	0	0	0	0	0	0	0	1	0	0	1	1	1	1	1
0	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	0
0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0
1	0	0	0	1	1	1	1	0	1	0	1	1	0	0	1	0	1	0	0
1	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	0	1	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1
1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	0	1	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0
1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	1	1
1	0	0	1	1	1	1	1	0	1	0	1	0	0	1	0	0	1	1	0
0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	1	1	1	0
0	1	1	0	0	1	1	0	0	0	0	0	1	1	1	0	0	0	1	0
0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0
1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0
1	1	1	1	1	0	1	0	0	1	0	1	0	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1
1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	1	1	0	1	1	1	1	0	1	1	1	0	1	1	0	1	1	1
1	1	0	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	1	1	0	1	1	0	0	0	0	0
1	1	1	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1
0	1	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0
1	0	1	1	0	1	0	1	1	0	0	1	0	0	0	1	0	0	0	0
0	0	0	0	1	0	0	1	0	1	0	1	1	1	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1
0	1	0	0	1	1	1	0	1	0	0	0	1	1	0	1	0	0	1	1
1	1	0	0	1	0	1	1	0	1	1	0	1	0	1	0	0	0	0	1
0	1	0	0	0	1	1	0	1	1	0	0	1	1	1	0	0	1	1	0
1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	1
1	0	1	1	0	1	0	0	0	1	1	1	0	1	1	1	1	1	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1
0	1	0	0	0	1	1	0	0	1	1	1	0	1	0	1	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	1	0	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	0
0	0	0	0	1	0	0	0	1	0	1	1	0	0	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	0	1	0	0
0	0	0	1	1	0	0	0	0	0	1	1	1	1	0	0	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	0	0	1	1	1	0	1	1	1	1	0	0	0	0	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1
0	0	1	1	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	1	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1
1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	0	1	1
0	0	0	1	1	1	0	0	0	1	0	1	0	1	0	0	0	0	1	0
0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0	1
1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	1	1	0	0
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1
0	0	1	1	0	0	0	1	1	0	1	0	1	0	0	0	0	0	1	1
1	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	1	1	0	0	1	0	1	0	0	0	1	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	0
0	1	0	0	0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1
0	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0
1	0	1	1	1	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0
0	1	0	1	1	0	1	1	1	0	0	1	0	0	0	1	0	0	0	0
0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	0	0	1
1	1	0	1	1	1	0	0	0	1	1	1	0	1	0	1	1	1	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0
0	0	1	1	0	1	0	0	1	0	0	1	1	1	0	0	1	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1
0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1
0	1	1	1	0	0	1	0	0	0	1	0	1	0	1	0	0	0	0	1
0	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	1	0	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	1	1	1	0	1	0	1	1	0	0	0
0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0
0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	0	0	0
1	0	0	0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0	0
0	1	1	1	0	0	0	0	1	0	0	1	1	0	0	0	0	1	0	0
0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	1	0	0	0
1	0	1	1	1	0	0	1	1	1	1	1	0	0	1	1	1	0	1	1
0	0	1	1	0	1	1	1	1	1	1	0	0	1	1	0	0	0	1	0
0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0
0	0	1	1	0	0	1	0	1	0	0	0	0	1	1	1	0	0	1	1
0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1
0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0
1	1	0	1	1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0	0	0
1	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	1	1	0	1	0	0	1	1	0	0	0	0	0	1	0	1	0	0
1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0	1
0	1	0	0	0	0	1	1	1	0	1	0	1	1	1	1	0	0	1	1
1	1	0	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1
0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0
0	1	1	1	0	1	0	0	0	1	1	0	1	0	1	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	1
1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1
0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0
0	0	1	1	1	0	0	1	0	0	0	1	1	0	0	0	0	1	1	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	0	1
0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	0	1	1	1
0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1
1	0	1	0	0	0	0	1	0	0	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	0	0	1	0	1	1	1	1	1	1	0	0	0	1	1	0	0	0
0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	0	1	0	1	0	1	1	1	1	0
0	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	1
0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	0	1	0	0	0
1	0	1	1	1	1	0	1	0	1	0	1	0	0	1	1	1	1	1	1
0	0	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1	0	0	0
1	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	1	0	0	1
1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	1	1	0	0
0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1	1
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	0	0	1	0	1	0	1	1	0	1	0	1	0	1	1	1	1
0	0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	1	0	1	0
0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
0	1	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1
0	1	1	1	0	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1
1	0	1	0	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0
1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1
1	1	1	0	1	0	0	1	0	1	1	1	1	0	1	0	1	1	0	1
0	1	0	0	0	0	1	1	1	0	1	0	0	0	0	1	1	0	0	1
0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
0	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1
0	1	1	0	1	0	0	1	1	0	1	0	0	1	0	0	0	0	0	0
1	0	0	1	1	0	0	1	0	1	1	0	1	1	1	1	0	0	1	1
0	0	0	1	0	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0
0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	1	0	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0
0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0
0	1	1	1	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0
1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0	1
0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	1	0	0	0	1	1	0	0	0	0	1	1	0	1	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	1
0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0
1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	1	1	0	1	1	1	1	0	1	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1
0	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1
1	1	0	0	0	1	1	0	0	0	0	0	1	0	1	1	0	0	1	1
0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1
1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1
0	0	0	0	1	0	1	1	0	1	1	0	0	0	0	1	0	0	0	1
0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	1
0	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
0	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	1
0	1	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	0	0	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	1	1	0	0	0	0	1	0	0	1	1	0	1	0	1	1	0	0
1	0	1	1	0	0	0	1	1	0	0	1	0	1	0	1	1	1	0	0
0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1
0	0	0	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1
0	0	0	1	1	0	1	1	1	0	1	1	1	1	0	0	0	0	1	0
0	1	0	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	1
0	0	0	1	0	0	1	1	0	0	1	0	0	0	0	0	0	0	1	0
1	0	0	1	1	1	0	1	0	0	1	1	1	1	1	0	0	1	1	0
1	0	1	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	0
0	0	0	1	1	0	1	1	0	0	1	0	1	0	0	0	0	1	1	1
0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1
0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	0
1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	0	0	0
1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	0	1	1	1	1
1	0	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0	0	0
1	0	1	1	1	0	0	0	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0
0	0	1	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1	0
1	1	1	1	1	1	0	1	0	1	1	0	0	1	1	1	1	0	0	0
1	0	0	0	1	0	1	0	1	0	1	1	1	1	0	0	1	0	0	0
0	0	0	1	0	1	0	0	0	0	0	1	1	0	1	0	0	1	1	0
0	0	0	1	1	1	1	0	1	1	0	0	0	1	0	0	1	0	1	1
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
0	1	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1
0	0	1	1	1	1	0	0	1	1	1	1	0	1	0	1	0	1	1	1
1	1	1	0	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	0	1	0	0
1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1	1
1	0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	1	1	1	1	0	0	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0
1	1	0	1	1	0	1	0	0	0	1	1	1	1	1	1	1	0	1	1
1	0	0	1	0	0	0	0	1	1	0	0	1	1	0	1	0	0	1	0
0	1	1	1	0	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1
0	1	1	1	1	0	0	0	1	1	0	1	1	0	0	0	1	1	0	1
1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1
0	0	0	0	1	0	0	1	1	0	1	0	1	1	0	0	0	0	0	0
1	0	0	0	1	1	1	0	1	1	0	0	0	0	1	1	0	0	1	1
1	1	1	1	1	0	0	1	1	1	0	1	1	0	0	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	0	0	0	1	1
1	0	0	0	0	1	1	1	0	0	1	1	0	0	1	0	1	1	1	0
0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0
0	0	0	0	0	1	1	1	1	1	0	0	1	1	1	0	0	0	0	0
0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0
0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	0	1
0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	0
1	0	0	0	0	1	1	1	1	0	0	0	1	1	1	0	0	0	1	1
1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0
1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	0	1	1
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1
1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1
0	0	1	0	1	0	1	1	1	1	1	1	1	0	1	0	1	1	0	1
0	1	1	0	0	0	0	0	0	1	1	1	0	0	0	1	1	1	1	1
1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1
1	1	0	0	1	0	0	1	1	1	0	1	1	1	0	1	1	1	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0
0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1	0
0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0
1	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	1	1	1	1	1	0	0	1	0	1	0	0	0	1	1	1	0
0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1
0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	1
0	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	1	1	0	1	0	1	1	0	1	0	0	1	1	1	1	0
1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1	0	0	0	1
0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1
1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1
0	0	1	0	1	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1
0	0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	0	1	0	1	1	0	1	1	1	1	0	0	0	0	0	1	0
1	1	1	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1
1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1
0	1	1	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0	1	1
1	1	1	0	1	1	1	1	0	1	0	1	1	1	1	0	1	1	0	1
1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0
1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1
0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0
1	0	1	1	1	0	0	1	0	1	1	0	0	0	1	1	1	1	1	0
1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1	1
1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	1	1	1
1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1
1	0	1	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1	0	0	0
0	0	0	0	0	1	0	0	0	1	0	1	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	1	1	1
0	0	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	1	0	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	1	0	0
0	1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0
1	1	1	1	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0
0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	1	1
0	0	1	1	0	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1
0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0
0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0
1	1	1	1	0	1	0	1	1	1	1	1	0	0	0	1	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	0	0	1	1	0	0	1	1	0	1	1	0	1	1	1	1	1	1	1
0	0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1
1	1	1	0	0	1	1	1	1	0	1	1	0	0	1	0	1	1	0	0
1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	0	0	1	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1
0	0	0	1	0	1	1	0	0	1	1	1	0	0	1	0	0	0	1	0
1	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	0	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0
0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	0	1	0	0
1	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1
0	1	0	0	0	1	1	1	0	1	0	1	0	1	1	0	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1
1	1	1	1	1	0	1	1	0	1	1	0	1	0	1	0	1	1	1	1
1	1	1	0	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
0	1	1	1	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0
0	1	0	0	0	1	1	0	0	1	0	1	0	0	1	0	1	0	0	0
0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1
0	0	0	0	1	1	1	1	1	0	0	0	0	0	0	1	0	0	0	1
1	0	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0
1	1	0	1	0	0	1	1	0	0	0	1	1	0	1	0	1	0	0	0
1	0	0	0	0	1	0	1	1	0	0	0	1	0	0	0	0	1	0	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1
0	1	0	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1
0	0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	1	1	1	1	1	0	0	1	1	0	0	0	0	1	1	1	0
0	0	1	1	1	1	1	0	0	0	0	0	0	0	1	0	0	1	1	0
0	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
1	0	0	0	0	1	0	1	1	1	0	0	0	0	1	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	1	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1	0	0	0	1
0	0	0	0	0	0	0	1	0	0	1	0	1	0	1	0	0	0	0	0
0	0	1	1	0	0	0	1	0	1	1	0	1	1	0	0	0	1	0	0
1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0	1
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	0	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1
0	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	0	1	1	0	1	0	1	1	1	0	1	1	1	1	1
0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0
1	1	1	1	0	0	1	1	1	0	1	1	0	0	1	1	0	1	0	0
1	1	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	1	1	1
1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	0	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	0
0	0	1	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	1	0
1	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0
0	0	1	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1
1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0
1	0	0	0	1	1	1	0	0	0	1	0	0	1	1	0	1	0	0	1
0	0	0	0	1	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1
0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	0	1	1	1	0	1	0	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	1	0	1	1	0	1	1	1	1	0	0	1	1	0
0	0	0	1	0	0	0	0	1	1	1	0	0	1	0	1	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	0	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1
0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	0	0	0	0	1
0	0	0	1	1	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0
1	1	1	0	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	0	1	0	1	1	0	0	0	1	1	1	1	1	0	1	0	0
1	1	1	1	1	1	0	1	0	1	1	1	0	1	0	0	1	1	1	0
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	1	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0
0	0	0	1	1	0	0	1	1	1	1	0	0	0	1	0	0	0	1	1
0	0	0	1	0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1
0	1	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
1	1	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	0	1	1	0	1	1	1	0	1	1	0	0	0	0	0	1	1	1	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	1
1	0	0	0	0	0	0	1	0	0	0	1	1	1	0	1	0	0	0	1
1	1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	0	0	1	0	0
1	1	0	1	1	0	1	0	1	0	0	0	0	1	1	1	0	0	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	1	1	0	1	1	1	0	0	1	1	0	0	1	0	0	1	0	0
1	0	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	1	0
0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	1	0	1
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0
1	1	1	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1
0	0	1	1	0	1	1	1	0	0	0	1	1	0	1	0	1	0	0	1
1	1	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	1	0	0
0	1	0	0	1	0	0	1	1	1	1	1	0	0	1	1	0	1	1	1
0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1
1	0	0	1	0	1	0	0	1	1	0	1	0	1	0	0	0	0	0	0
1	1	1	0	0	1	0	1	1	1	1	1	1	0	1	1	0	1	0	0
0	1	1	0	1	1	1	1	0	1	0	1	1	1	0	1	1	1	0	1
0	1	1	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1
0	1	0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	0	1	0
1	0	0	1	1	1	0	1	1	1	0	0	0	0	1	1	0	1	1	1
1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	0
1	1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	0	1	0	0	0
1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0
1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	0	1	1	1	1
0	0	0	0	1	0	1	1	1	1	0	1	0	1	1	0	0	0	1	1
1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0
0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	0	0	0	1	0	1	0	0	1	1	1	0	0	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	0	1
1	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1
0	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1	1
1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1
1	0	0	0	1	0	1	0	0	0	0	0	0	1	0	1	0	0	0	0
0	1	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1	0	1
0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	1	0	0
0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	0	0	1
0	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0
0	0	0	1	0	1	1	0	0	1	1	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0
1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	0	0	1
1	1	1	0	0	1	1	1	1	1	1	0	1	0	0	1	1	0	1	0
1	0	1	0	1	1	1	1	0	1	1	0	1	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	0	0	1	0	0	1	1	1	1	1	1	0
1	0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
0	0	0	0	0	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0
0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1
1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1
1	0	1	0	1	0	0	0	0	0	0	1	0	0	0	1	1	1	0	1
0	0	1	1	1	0	0	1	1	0	1	0	0	0	1	0	0	0	1	0
1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	0	1	1	1	0	1	1	0	0	0
0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	0	0	1	0	0	0	0	0	1	0	1	1	1	0	0	1	1
0	0	0	0	0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	0
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1
0	1	1	1	1	0	0	1	1	0	0	0	0	1	0	1	0	0	0	0
1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1
1	0	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	0	1	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0
0	1	1	0	0	0	1	1	0	0	1	0	1	0	1	1	0	1	0	1
0	1	1	1	1	0	0	1	0	1	1	0	1	0	0	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1
1	1	1	1	0	1	0	1	1	0	0	0	0	1	1	0	1	1	1	0
1	0	1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	1
0	0	0	1	1	0	0	0	1	0	0	1	1	1	0	1	0	0	1	1
1	1	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	0	1
0	1	0	1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0
1	1	1	0	1	0	0	0	1	1	0	1	0	1	1	1	0	1	1	0
0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1
1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	0
1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0
0	1	0	0	1	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0
1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0
0	1	1	1	1	0	0	0	0	1	1	1	0	0	0	0	1	1	0	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
0	0	1	0	0	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0
1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	0	1
1	0	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0
0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	1	0	1	1	0
1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
1	0	1	0	1	0	1	1	1	1	0	0	0	1	1	1	0	0	0	0
0	1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	1	0	0
1	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	0	0	0
0	0	0	1	1	0	1	0	1	0	1	1	0	1	1	1	0	0	1	1
0	0	1	1	0	1	0	0	1	1	1	1	0	1	0	1	0	0	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1
1	1	0	0	1	1	1	0	1	0	1	0	0	1	1	1	1	0	1	1
0	0	0	1	1	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	0	1	0	1	1	0	0	1	1	1	1	1	0	1	1	0	0	0
0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	0	0	0
1	1	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	0
0	0	0	0	0	1	1	0	1	1	0	0	0	1	0	0	0	0	1	1
1	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1
0	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0
0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1
1	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	0	0	0	1	0	1	0	0	0	1	0	0	1	1	1	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1
1	0	1	1	1	1	0	0	0	1	0	0	0	0	0	1	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0
0	0	1	0	0	0	1	0	0	0	0	0	0	1	1	0	0	1	0	1
0	0	0	1	0	1	1	0	0	0	1	1	1	1	1	0	1	1	1	1
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	1	0
0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1
1	0	0	0	1	0	0	0	0	1	1	1	1	0	0	1	1	1	0	0
0	0	0	1	0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
0	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1
1	0	0	0	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	1	1	1	0	0	1	1	1	0	1	0	1	1	0	0
0	0	1	0	1	1	0	1	0	1	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	1
0	0	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	1	0	0
1	0	1	0	1	0	1	1	1	1	0	0	0	0	0	1	1	1	1	1
1	1	0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	0	0	1
0	0	0	1	1	0	1	1	1	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	0	1	1	0	1
0	1	0	0	0	1	1	1	0	0	0	1	0	0	1	0	1	0	0	0
0	1	1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	0
1	1	1	0	0	0	0	1	0	1	0	1	1	0	1	1	1	1	0	0
1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0
1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	0	0
0	0	1	1	0	0	1	0	1	1	0	1	1	0	0	0	0	1	0	0
1	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0
0	1	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1
1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0
1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0
1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	0	0	1
1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	1
1	1	0	0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0
1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1
0	0	0	1	0	1	1	1	1	0	1	1	0	0	0	0	0	0	1	1
1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0
1	0	1	1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0	0
0	0	1	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1
0	0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0
1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0
1	0	0	0	0	1	0	0	1	1	1	0	1	1	0	1	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	1	0	0	1
1	1	1	0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1
1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1
0	1	0	1	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	1
0	0	1	1	0	0	0	1	0	1	0	0	0	1	1	0	0	0	0	0
0	0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0	0	0
1	0	0	1	0	1	1	0	1	1	0	0	0	1	0	0	0	0	1	0
1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	0	1
0	1	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	0	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1
1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	1	1	0	0
1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0
0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0
0	0	1	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	1	1	0	0	1	0	1	0	0	0	0	1	0	0	1	1	1	0	0
0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0	1
0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_21.375_T.txt <==
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	0	0
0	0	1	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1
1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	0	0	0	0	0	0	1	0	1	1	0	1	1	1	1	0	0	1
0	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	0
1	1	1	0	1	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1
0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
1	1	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	0
0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0
0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	0	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1	0
0	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0
1	0	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1
1	0	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1
1	0	0	1	0	0	0	0	1	1	1	1	1	1	1	0	0	1	1	0
1	1	1	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	1	1
0	0	0	0	0	1	1	1	0	1	0	1	1	1	0	0	0	0	0	0
1	0	0	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
0	1	0	0	1	0	1	0	1	0	1	1	0	1	0	1	0	0	1	1
1	1	0	1	1	0	0	0	1	1	0	0	1	1	0	1	1	1	1	1
1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	1	0	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1
0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1	0
0	0	1	1	0	1	0	1	1	0	1	1	0	0	1	1	0	1	1	0
0	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1
0	0	0	0	1	1	0	0	0	1	0	1	0	1	1	0	0	0	0	1
1	1	1	0	1	1	1	1	1	1	0	0	0	0	1	1	1	0	1	1
0	0	1	1	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0
0	1	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0
1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1
0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	1
0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0
1	0	1	0	0	1	0	0	0	0	0	0	1	0	1	0	1	1	0	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0
0	1	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	0	0	0	1	1	0	0	0	0	1	0	1	0	1	1	0	0	0	0
1	1	1	1	0	1	0	0	1	0	1	1	1	1	0	0	1	1	1	1
0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	0
0	0	0	1	1	1	1	0	0	0	0	0	0	1	1	1	1	0	0	0
0	0	1	0	0	0	0	1	1	1	0	1	1	0	0	0	0	1	1	0
1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1
0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	1
1	1	1	0	0	1	1	0	1	1	0	0	1	1	0	0	1	0	1	0
1	0	1	0	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	0
1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0
1	1	1	0	0	1	0	0	0	1	0	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1
0	0	1	0	0	1	0	1	0	1	1	1	1	0	1	0	1	1	1	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0
1	0	0	1	1	0	1	1	0	0	0	0	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	0	0	0
0	1	1	0	0	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	1	0	0	0	1	1	0	0	1	0	0	0	0	1
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
1	1	0	1	1	1	1	1	0	0	0	1	0	0	0	0	1	1	1	1
0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	1	1	0	0	1	0	1	1	0	1	0	0	1	1	0	0	0	0	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	1	1	1	1	1
1	1	1	0	1	1	0	1	0	1	0	0	1	0	1	1	1	1	0	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0
1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0
0	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0
1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0
0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	0
0	1	0	1	1	0	1	0	1	1	1	1	0	1	0	1	1	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0
1	0	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1
1	1	1	0	0	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0
1	0	0	0	1	0	1	1	1	0	0	1	0	1	0	1	1	0	1	1
0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
1	0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	1
1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0
1	0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	0	0	0
0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	1	1	0
0	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1
0	1	1	1	0	1	1	0	1	0	1	0	0	0	0	0	0	1	1	1
0	0	0	0	1	0	0	0	1	1	1	0	0	0	1	0	1	0	1	1
1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1
1	0	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0
0	1	0	1	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
0	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	1	0	1	1	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	0	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	0	1	1	1	0	0	1	1	0	0	0	0	1	0	1	0	0	1	0
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	1	1
0	1	0	0	0	0	1	0	0	0	1	1	1	1	0	1	1	0	0	1
1	1	1	0	1	0	1	1	0	0	0	0	1	0	1	1	1	1	0	1
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	0	1	0	1	0	0	0	0	0	1	1	0	1	1	1	0	0	1	1
0	1	0	0	0	1	1	1	1	1	1	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0
1	0	1	0	1	0	0	1	0	0	0	0	1	0	0	1	0	0	1	0
1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0
1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1
1	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	1	0	1	0	0	1	1	1	1	0	0
1	1	0	0	1	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1
0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	1	1	0
1	1	0	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0
0	1	1	1	0	1	1	1	0	0	0	1	1	1	1	0	1	1	1	0
1	1	0	0	1	1	1	0	0	0	0	1	0	1	0	0	1	1	1	1
1	0	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1
0	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	0	1
0	0	0	1	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	1	0
1	1	0	0	1	1	0	1	0	1	0	0	1	1	0	1	1	0	0	1
0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1
1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
1	1	0	0	1	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1
0	1	1	1	1	0	1	1	0	0	0	0	1	0	1	0	0	1	1	0
1	0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1
0	0	0	1	1	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0
1	0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	0	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	1	0	0	1	1
1	1	0	0	0	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1
1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	0	0	0	1
0	0	0	1	1	0	1	1	0	1	0	0	1	1	0	0	0	1	1	1
0	0	0	1	0	1	0	1	1	1	1	1	1	0	1	1	0	1	0	1
1	0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1
0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	0	0	0
0	0	1	1	1	1	1	0	1	0	1	1	0	0	1	1	1	1	1	1
1	0	0	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	0
0	0	1	1	0	0	0	1	1	1	1	0	1	1	0	0	0	0	0	0
0	1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	1	1	1	1
0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	1
0	0	0	0	0	0	1	0	0	0	1	0	1	0	1	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	1	1	1	1	0	1	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0
1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	0	0	0	0
1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0
0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1
0	0	1	0	1	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1
1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0
1	1	0	0	1	0	0	1	1	1	0	0	0	1	0	1	0	0	0	0
1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	0	0	1	0	1	1	1	1	0	0	0	1	0	0	0	0
0	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	0	1
0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1
1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	0	1	0	1	1	1	1	1	0	0	0	1	1	0	1	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	1	1	0	0	1	0	1	0	1	1	0	1	1	1	0	1	1	1
0	0	0	0	1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	0
0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0
0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1
0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1	1
1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0
1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1
1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	1	1	0	0
0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	1	1	0
1	0	0	1	1	1	1	0	0	1	1	1	0	1	0	1	1	0	0	0
1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0
1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1
0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0
1	1	1	1	1	1	0	0	1	1	0	0	0	1	0	1	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
0	0	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0
1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	1	1	0
0	1	1	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	0	1	0	1	0	0	0	1	1	1	0	1
0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	0	0	0	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0
1	0	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	1	0
0	1	0	1	1	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	0	0	0	0	0	0	1	0	0	1	1	1	0	0
1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	1	1	1
0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0
0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	1	1
1	1	0	1	1	1	1	0	0	0	0	1	1	0	1	1	1	0	0	1
0	0	1	1	0	1	1	1	1	1	1	1	0	1	1	0	0	1	0	0
1	0	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	1
1	1	1	1	1	0	1	0	1	0	1	1	1	1	1	0	1	1	1	1
1	1	0	1	1	1	0	1	1	1	1	0	0	0	0	1	0	1	0	1
0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	0	0	0	0	0
1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	0
1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1
0	1	1	1	1	0	1	1	1	1	1	0	1	0	1	0	1	1	1	0
1	1	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	0	0
1	0	0	1	0	1	0	0	1	0	1	1	0	1	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1
1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	1	0	1	1	0
1	0	1	0	1	1	0	1	0	1	0	0	1	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	0
1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1
1	0	1	0	0	1	0	1	0	1	0	0	1	1	1	1	0	1	1	1
0	1	0	1	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	0	1	1	1	0	1	1	0	0	1	1	1	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1
0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0
0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1
0	1	1	0	0	0	0	0	0	0	1	1	1	1	0	1	1	1	1	0
0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0
0	1	0	1	1	0	1	0	0	0	1	0	1	0	0	1	0	1	0	0
1	1	1	0	0	1	1	0	0	1	1	0	1	0	1	1	1	1	0	0
1	0	0	0	0	1	0	1	0	1	1	1	1	1	1	1	1	0	0	0
0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	1	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1
1	1	1	0	0	1	0	0	1	0	1	1	1	1	1	1	1	1	0	0
1	1	0	0	1	1	0	0	1	1	1	1	1	1	0	1	1	0	0	1
0	0	0	1	1	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0
0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	0	1	1	0
1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0
1	1	1	1	1	0	1	1	1	0	1	1	0	1	1	1	1	0	0	1
0	1	0	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	0	1	1
0	0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	1
0	0	0	1	0	0	0	1	1	0	1	0	1	0	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	1	0	0	0	1
1	1	1	0	0	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	0	0	0	1	0	1	1	0	0	1	1	1	1	1	1	0	0	1
1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
1	1	0	1	1	0	1	0	1	1	0	1	0	1	1	1	0	0	1	0
1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1
1	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0
0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1
0	0	0	1	1	0	0	1	1	0	1	0	0	0	0	0	0	1	0	0
0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1
0	0	0	1	1	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0	0	1
1	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	1
0	0	0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	1	1
1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
1	1	1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	0	1	1
1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1
1	1	1	0	0	1	0	1	1	0	0	1	0	0	0	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	1
1	1	1	1	0	1	0	1	1	1	0	0	1	1	0	0	1	0	1	0
0	1	0	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0
0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	0	0	0	1	1	0	1	0	1	0	0	0	0	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	0	1	0	1	1	0	0	0	1	1	0	1	1	1	1
0	0	1	0	1	0	1	1	0	0	0	0	0	1	0	0	0	0	0	1
1	0	1	1	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0
0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
0	1	1	1	1	0	1	1	1	0	0	0	0	0	1	0	0	0	0	1
0	1	1	0	0	1	1	1	1	1	1	1	0	0	1	0	1	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	0	0	1	0	0	1	1	1
0	0	1	1	0	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1
1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1	0	1
1	1	1	0	1	0	1	0	0	0	1	1	1	0	0	1	0	0	0	1
0	1	0	0	0	1	0	0	1	1	1	1	0	0	0	1	0	0	0	1
1	1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0
0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0
0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	0	0
1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	0
0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
1	0	0	0	1	1	0	1	0	0	0	0	0	1	0	0	0	0	1	1
1	1	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	1
1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0
0	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0
1	1	1	0	1	1	0	1	1	1	1	1	0	1	0	1	1	0	1	1
1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0
0	0	0	1	1	0	0	1	0	0	1	0	1	0	1	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1
0	1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	1	0	1	0
1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1
0	1	1	1	0	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1
0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0
0	0	0	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0
0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	0	1	1	0	1	0	1	0	1	1	0	1	1	1	0	1	0	1	1
0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1
1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	1	0	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1
0	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	0	0
0	1	1	0	0	1	1	0	0	1	0	1	0	0	1	0	1	1	0	1
0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1
1	0	1	1	1	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1
0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	1
1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1
1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1
1	1	1	0	1	1	1	1	0	1	0	0	0	1	0	0	0	0	1	0
0	1	1	0	0	1	1	1	1	1	0	1	1	0	0	0	1	1	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	1	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	0
1	1	1	0	0	1	0	1	0	0	1	0	0	0	1	1	1	0	0	0
1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	1	1
0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	1	0	0	1	1	0	0	0	0	0	0	0	1	1	0	1	0	1
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0	0	1	1
0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	1	0	0	1	0	1	1	0	0	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	0	0	1	0	1	1	0	0	0	0	0	0	1	1	0	0	0	1	0
0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1
1	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0
1	1	1	1	1	0	0	0	1	0	0	0	0	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	0	0	1	0	0	1	1	1	0	0	0
0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0
1	1	0	1	1	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1
0	0	1	1	0	1	0	0	1	1	0	0	1	1	0	0	0	1	1	1
0	1	0	0	1	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0
0	1	1	1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0
0	0	0	1	0	1	1	0	1	1	0	0	0	1	0	0	0	0	1	1
0	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1
1	1	0	0	0	1	0	1	1	1	1	1	0	0	1	1	1	0	0	0
0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	0	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	0	0	0	1	1	1	1	1
0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	0	1	1	1
0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	0	0	1	1	0	1	1	1	0	0	1	1	1	1	1
0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1
0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0
0	1	1	1	0	1	0	1	1	1	1	1	0	1	1	0	1	1	1	0
0	0	0	1	0	1	1	0	1	0	1	1	0	0	1	0	0	0	1	0
1	0	0	0	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1	1
0	1	1	0	1	1	0	0	1	1	1	1	1	0	1	0	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	1	0
0	0	0	1	1	1	1	0	0	1	0	0	0	1	0	0	0	0	1	1
1	0	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1
1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0
1	1	0	0	1	0	0	0	1	0	0	1	0	1	1	0	1	0	0	1
0	1	1	0	0	0	1	1	1	0	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1
0	1	0	0	0	1	0	0	1	1	1	0	0	1	0	0	0	0	0	0
1	0	1	1	0	1	1	0	1	1	1	1	1	0	1	1	0	0	0	1
0	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1
1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	0	0	0	1	0	1	0	0	1	0	1	0	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	1	1	0	0	0	1	1	0	0	0	1	0	0	1	1	1	0	0
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0
1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	1	0	1	0	0
1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0
1	1	0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	0	1	1	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1
1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	1	0	1	0	1	1	0	0	1	1
1	0	0	1	0	1	1	1	1	0	0	1	1	0	1	0	0	0	0	0
0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1
1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1
0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1
1	0	0	0	0	1	0	1	0	0	0	0	1	0	0	1	1	1	0	0
0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	0	1	0
1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0	1
0	0	1	1	0	1	1	0	0	1	1	1	1	1	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0
0	0	1	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	0	0	1	0	1	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1
1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	1	1	1	0	1	1	0	0	0	1	0	0	0	1	0
1	0	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0
0	1	0	0	0	0	1	1	0	0	0	0	1	1	0	1	1	0	0	0
1	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0
1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1
1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	1	1	1	1	0	1	0	1	1	0	0	1	1	0	1	0	0	1
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	0	0	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	0
1	0	1	1	1	1	1	0	0	1	1	1	0	0	0	0	1	1	0	1
1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	0	1
1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	1	0
1	1	1	1	0	1	1	0	1	0	1	1	0	0	0	1	0	1	0	0
1	0	0	0	1	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	0	1	0
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1
0	0	1	0	0	0	1	1	1	1	1	1	0	1	1	0	1	1	1	1
0	0	1	1	0	0	0	1	0	0	1	0	0	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	1	0	1	0	0	1	0	1	1	0	1	1	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
1	1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	1	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	1
0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0
1	1	1	1	1	0	1	0	1	0	1	1	1	0	0	1	1	0	1	1
0	0	0	1	0	0	1	0	0	1	1	0	0	0	1	1	0	0	1	1
0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	0	0
1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1
1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1	1	1	0	0
1	0	0	1	1	1	0	1	0	0	1	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1	0	1	1
0	0	1	0	0	0	0	0	1	1	0	1	0	0	0	1	0	1	0	0
0	0	0	1	1	0	0	1	0	1	0	1	0	0	1	0	0	1	0	1
0	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1
1	1	0	1	1	1	1	1	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	0	0	0	0	0	0	1	0	1	0	0	0	1	0	1	0	0
0	0	0	0	0	1	0	0	0	0	1	0	1	0	1	1	1	0	0	0
0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0
0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0
0	0	1	0	1	0	0	1	1	0	1	0	0	0	0	1	0	0	0	0
0	0	0	1	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1
0	0	0	1	1	0	1	0	0	0	0	0	0	0	1	0	0	1	1	1
1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0
0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	0	1
0	0	1	1	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	0	0	1	1	1	0	1	1	1	0	0	0	0	1	0
0	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	0
1	1	0	0	1	1	1	0	1	1	0	1	1	1	0	1	1	1	0	0
0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1
1	1	0	0	0	1	1	0	0	1	1	1	1	1	0	0	1	0	0	0
1	0	1	1	0	1	0	1	1	0	1	1	0	1	1	0	1	1	0	0
0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	1	1	1	1	0	0	0	0	1	1	1	1	1	1	0	1	0	0
1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1
0	0	0	1	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0
1	1	0	1	0	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1
1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	0	0	1	1	0
1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1
1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0
1	0	0	0	0	0	0	1	0	1	0	0	0	1	1	1	0	1	0	0
0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0
1	1	0	0	1	0	1	0	0	0	0	0	0	0	1	1	1	1	0	1
0	0	0	0	0	1	0	0	1	1	0	0	0	0	1	0	1	1	0	0
0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	1	1	0	0	1	0	1	1	1	1	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0
0	1	1	0	0	0	0	1	1	1	1	1	1	0	1	0	1	0	0	0
0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0
1	0	0	0	1	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0
1	1	0	1	1	0	1	0	1	0	0	1	1	1	0	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	0
1	1	0	1	0	0	0	0	0	0	1	1	1	1	0	1	1	0	0	0
1	1	1	0	1	1	1	1	0	0	1	0	0	0	0	1	1	1	1	0
1	0	1	0	1	0	0	0	0	0	1	1	0	0	1	1	1	1	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	1	0	0	0	1	0	1	0	0	1	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	0	1	0	1	0	0	1	0	0	0	0	0	0	0	1	1	1	0	1
0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1
1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	1	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1
1	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	0	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1
1	1	1	1	1	0	0	1	1	0	0	1	1	0	0	1	1	1	0	1
1	0	0	0	1	1	0	1	0	0	1	0	0	1	1	1	0	0	0	1
1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	0	0	1	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	1	1
1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	1
0	0	0	0	0	1	1	0	1	1	0	1	1	1	1	1	1	1	0	0
0	0	1	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0
0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	0	0	1	0	1	0	1	1	0	1	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1
0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	0
0	1	0	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1
1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	1	1	1	1	0	0	1	0	0	0	0	1	1	0
0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	0	1	0	0	0	0	1	0	1	0	0	1	0	1	0
1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	1	0	1	0
1	0	0	0	1	1	1	1	0	0	1	1	1	0	1	1	0	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	0	0	1
1	0	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	0	1	1	1	1	0	1	1	0	0	1	1	0	0	1
1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	0
0	0	0	0	1	1	0	0	0	1	0	0	1	0	1	1	0	0	0	0
1	1	1	0	0	1	0	1	0	1	1	0	0	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
0	1	1	0	0	0	1	1	0	1	0	0	1	1	0	0	1	1	0	0
0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0
1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
0	0	1	1	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1
0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1
1	1	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1
1	1	0	0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	0
0	0	1	0	0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1
1	0	1	1	0	1	1	0	0	1	1	1	0	0	1	0	0	1	1	0
0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0
1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	1	0
1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0
0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0
1	1	1	1	1	0	0	1	1	0	0	1	0	1	0	0	1	1	1	1
1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0
1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1
0	0	0	1	1	0	1	1	1	0	0	1	0	0	1	1	1	0	0	1
1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1
0	0	0	0	1	0	0	1	1	1	0	1	0	1	1	0	0	0	0	0
1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0	1	0	0
0	1	0	0	0	0	1	0	1	1	0	1	1	1	1	1	1	1	0	1
1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0
1	1	1	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	0	1	0	1	0	1	1	0	0	0	0	0	1	1	0
0	1	1	1	0	0	1	1	0	1	0	0	1	1	0	1	1	0	1	0
1	0	1	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0
0	0	1	1	1	0	1	0	1	0	0	0	1	1	1	0	0	1	1	1
1	0	0	1	1	0	1	0	0	1	0	0	0	0	1	1	0	1	1	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	1	1	0	0	1	0	0	0	0	0	0	0	1	0	1	1	0	0	1
1	1	1	0	1	0	1	0	1	0	1	1	0	1	1	0	1	1	0	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	0	1	1	1	1
1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	0
0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	1	0	1	1	0
1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	1	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0
1	1	1	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0
0	1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	1	1	0	0	0	1	1	1	1	1	1	1	0	0	0	0	1	0
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1
0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0
1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0
1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0
1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	0	1	1	0	0
0	0	0	1	0	1	1	0	0	0	1	1	0	1	1	0	0	1	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	0	1	0	0	0
0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0
0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	0	1
1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	0	0	0	1	1	0	0	1	1	0	1	0	1	1	0	1	1
0	1	0	0	0	0	1	0	0	1	1	0	1	0	1	0	0	0	1	1
0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1
1	1	1	0	0	1	1	1	0	1	1	0	0	1	1	0	1	1	1	1
1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0
0	1	0	0	0	0	1	0	1	1	0	1	0	1	1	0	1	0	0	1
0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	1	0	1	1	1	0	0	1	1	0	1	1	0	0	1	0	0	0	1
1	0	0	0	1	1	1	0	0	1	0	1	1	1	0	1	0	0	0	1
0	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0
0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	0	1	0	0
0	1	0	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1
1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	0	1	1
1	1	1	0	0	1	1	1	0	1	1	0	0	1	1	1	1	1	0	0
0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1
1	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	0	0	1	0	0	0	0	1	1	0	1	1	0	1	1	1	1
1	1	0	0	1	0	0	0	1	0	1	1	1	1	1	1	1	0	0	1
1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	1	0	0	0	0	1	1	1	0	1	0	1	0	1	1	0	0	0
0	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1
1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0
0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	0	0	1	1
1	1	1	0	1	1	1	0	0	1	1	0	1	1	0	1	1	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1
1	1	0	1	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	1	1	1
0	1	1	0	1	1	1	0	0	1	0	0	0	1	1	0	1	1	0	1
1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	1	0	1	0	0	1	1	0	0	0	0	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1
1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0
1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1
1	1	1	0	1	1	1	1	0	1	0	1	0	1	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1
1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1
1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1
0	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1
0	0	0	1	1	1	1	0	1	0	1	1	0	1	0	0	0	0	0	0
1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
0	0	0	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1
1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	1	0	1	0	0	1	0	0	0	1	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0
0	0	0	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	0	0
1	1	1	0	0	1	0	0	1	0	0	0	0	1	0	1	1	1	1	1
1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0
0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	1	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	0
1	1	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	0	1	1
1	1	0	0	0	1	1	1	0	1	0	1	0	0	0	1	1	1	0	0
1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	0	1	1	0	1
0	0	0	1	1	0	1	0	1	0	0	0	1	0	0	0	0	0	1	1
0	1	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0	1
1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	0	0	0	1	0	0	1	0	0	1	0	1	0	0
1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1
0	1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	1	1
1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0
1	0	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1
0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
0	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0
1	1	0	0	1	1	1	1	0	0	0	0	1	0	0	0	1	0	0	1
0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	0	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	1	0	1	1	1
1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1
1	0	0	1	1	0	0	0	1	0	1	0	0	0	0	1	0	0	1	0
1	1	0	1	1	0	1	1	1	0	0	0	0	0	0	1	0	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
0	0	1	1	0	0	1	0	1	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1
1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1
0	0	0	0	0	1	0	1	0	1	0	0	0	0	0	0	0	1	0	0
1	0	1	1	1	1	1	1	1	1	0	1	0	0	1	1	1	0	1	1
0	0	0	1	0	1	1	0	1	0	1	1	0	0	1	0	1	0	1	1
1	1	0	0	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	0	1	0	0	0	1	1	1	0	0	1	1	1	0	1
1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	0	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	1	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1
1	0	0	0	1	0	0	1	1	1	1	1	0	1	1	1	0	1	1	1
0	0	0	1	1	0	1	1	1	0	0	1	0	1	1	0	0	0	1	1
1	1	0	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
0	0	0	0	1	0	1	0	0	0	0	0	1	1	1	0	0	0	1	0
1	1	1	0	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1
0	1	1	0	0	0	0	0	0	0	1	0	0	1	0	0	1	1	1	0
0	0	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	1	0	0	1	0	1	1	0	1	1	0	0	1	1	1	1	0	0
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	1	1	0
0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	1
1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1
0	0	0	0	1	0	1	0	0	1	0	0	1	1	1	0	0	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0
1	1	1	1	1	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1
1	1	1	1	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	0	1
0	1	0	0	0	1	1	0	0	0	1	0	1	1	1	1	1	1	0	1
1	0	0	0	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0
1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0
0	1	0	1	0	0	1	1	1	1	1	0	0	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	1	1	1	1	0	0	1	1	1	1	1	0	1	0	0	0	1
1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1
1	0	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0	1
0	1	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0
1	0	0	1	1	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	1	0	0	0	1	0	0	0	1	1	1	1	0	0
0	0	1	1	0	0	1	0	0	0	0	0	0	1	1	1	1	0	1	1
0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0
1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1
0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	0	0	0
1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1
0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0
0	0	0	0	0	0	0	1	0	1	0	0	1	1	0	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	0
0	1	1	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	1	1	1	0	1	1	1	0	1	1	0	1	1	0	1	1	1	1
1	0	0	0	0	0	1	0	0	0	1	1	0	1	1	0	0	0	0	0


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_21.625_T.txt <==
0	1	0	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	1	0	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	1	1	0	1	1	1	0	1	0	1	1	1	1	1
0	0	1	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	1	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0
1	0	0	0	0	1	1	0	1	0	1	1	1	0	1	1	1	1	1	1
1	0	1	0	0	0	0	1	1	0	0	0	1	0	1	0	1	1	0	0
0	0	0	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1	1
1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1
0	0	1	1	1	0	1	0	1	0	0	0	0	0	0	1	1	1	1	1
1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0
0	0	1	0	0	1	0	0	1	1	1	1	1	0	1	0	1	0	1	0
1	0	1	1	1	1	0	1	0	1	1	0	0	0	1	1	1	1	1	1
1	0	0	0	1	0	1	1	0	0	1	0	1	0	0	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	0	1	0	0	0	0	0	0	1	0	0	0
0	0	0	1	0	1	1	0	1	1	1	0	0	1	1	0	0	0	1	0
1	0	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0
0	1	0	0	0	1	1	1	1	1	0	0	0	0	0	0	1	0	0	0
0	0	0	1	0	0	1	0	1	0	0	0	1	1	1	0	1	1	1	0
1	0	1	1	1	0	0	0	1	0	1	0	0	1	1	1	1	0	1	1
0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	0	1	0	1
0	0	0	1	0	1	1	0	1	1	1	0	0	0	1	0	0	1	1	1
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	1	0	0	1	0	1	0	1	0	0	1	1	1	1	1	1	1	0	1
1	0	0	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	0	0
0	0	0	1	0	1	0	1	0	1	1	0	0	1	1	1	0	0	1	0
0	1	0	0	0	1	1	0	0	0	1	0	0	1	1	0	1	0	0	1
1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	1	1	1	0	0	0	1	1	0	0	1	0	1	1	0	0	0	0	0
1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1	1	0
0	0	0	1	1	1	1	0	0	1	1	1	1	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1
1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	1	0	0	1	1	0	1	0	0	1	0	1	1	1	1	1	0	0
1	1	1	0	0	1	0	0	0	0	0	1	0	0	1	1	1	1	0	1
0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	1	0	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	1
0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	1	0	1	0	0	1	1	1	0	1	0	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	1	1	0	0	1	0	1	1	1	1	1	1
0	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
1	0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	1	1	1	1	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0
1	0	0	0	1	0	0	0	0	1	0	1	0	1	0	0	0	0	0	1
0	1	1	1	1	1	1	0	1	1	1	1	1	0	1	0	1	1	1	1
1	1	1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	0	1	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0	0	1
1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1
1	0	0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	0	0	1	1	1
1	1	0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0	0	1
1	0	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
0	0	0	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	1	0
0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
1	1	1	1	1	1	0	0	0	0	0	1	1	1	0	1	1	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	0	0	0	1	0	1	0	0	0	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	0	0	1	0	0	0	1	0	1	1	1	1	1	1
1	0	0	0	1	0	1	0	0	1	0	0	0	0	1	0	1	0	0	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0
0	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0	0	0	0	0
1	0	0	1	0	1	1	1	0	1	0	0	1	0	1	1	0	0	0	1
0	0	1	0	1	0	0	1	0	1	0	0	1	0	0	0	1	0	0	0
1	0	0	1	1	0	0	1	1	1	0	0	0	0	0	1	1	1	1	1
0	1	1	1	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	1	0	1	1	0	0	0	1	1
1	0	0	1	1	1	0	0	0	0	0	0	1	1	1	1	0	0	1	1
0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0
0	1	1	1	1	1	1	0	0	0	1	1	0	0	0	0	1	1	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1	1	1
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	0	1	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0
0	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1
1	0	0	0	0	1	1	1	0	0	1	0	0	0	1	1	0	1	1	1
1	1	0	0	1	1	1	0	1	0	0	1	0	0	1	1	1	1	0	0
0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	1
1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	0	1	0	0	1	1	1	1	0	1
1	1	0	0	0	1	1	1	1	1	1	1	0	1	0	0	1	0	0	0
1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	1	1	0	0	0	1	0	1	0	1	1	0	0	0	0	1	0	1
1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	0	0	0	1	1	0	1	0	1	0	0	1	0	1	1	1	1	0	1
0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	1	1	0	1	0	1	0	0	0	0
1	0	0	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	1	1	1	0
0	0	0	1	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0
0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	0
0	1	1	0	0	0	0	1	0	0	0	0	0	1	1	0	1	0	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	0	0	1	1	1	0	0	1	1	1	1	0	1	0	0	0	0	1	1
0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1
0	0	1	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	0	1
1	0	0	1	1	0	1	0	0	0	1	1	0	1	1	0	0	0	1	0
1	1	1	0	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	0	1	0	1
1	0	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	0	1	0	1	0	1	0	0	0	0	0	1	1	1	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	1	1	1	0	1	0	1	0	1	1	1	1	0	1	0	1	0	0	0
0	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	1	1	1
1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	1	1	0	1	0	1	0	0	1	0	1	0	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0
0	1	1	0	0	0	0	1	0	1	1	1	1	0	1	1	0	1	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1
1	0	1	0	0	1	1	0	0	1	1	0	0	0	1	0	1	1	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
1	1	0	1	0	1	0	1	0	1	0	0	0	0	1	1	0	0	0	1
0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	1	0	1	1	0	1	1	1	0	0	0	0	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
1	0	1	0	1	0	0	1	0	1	0	1	1	0	1	1	1	1	0	1
0	0	1	1	0	1	1	0	0	1	0	1	0	0	1	0	1	0	0	0
0	0	1	1	0	1	0	1	1	1	0	1	1	0	1	0	1	1	1	0
1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1
0	0	0	1	0	1	1	1	1	1	0	1	0	1	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	1	1
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1
1	1	1	1	1	0	1	0	1	1	0	1	0	1	0	0	1	1	1	1
1	0	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0
0	0	0	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	1
1	1	0	0	1	0	0	0	1	0	0	1	0	0	0	1	0	0	0	1
1	0	1	0	0	0	0	1	0	0	0	0	1	0	1	1	0	1	1	0
1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1	0	1	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	0	1	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0
1	1	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1
0	0	1	1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	0
0	1	0	0	1	0	1	0	1	1	1	1	0	0	0	1	1	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	1	1	0	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1
0	0	1	0	0	1	0	1	0	0	1	1	1	1	1	0	1	1	0	0
0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1
0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1
0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	1	1
0	1	0	0	1	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
0	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0
0	1	0	0	1	0	1	0	1	1	1	1	0	0	0	0	1	0	0	1
1	1	1	1	0	1	0	0	0	0	1	0	0	0	1	1	1	1	0	0
0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
0	0	0	1	0	1	0	1	1	0	1	1	1	0	0	0	1	1	1	0
1	1	1	0	1	0	0	1	1	0	1	0	1	1	0	0	1	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1
0	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
1	0	0	1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1
1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0
0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1
0	1	1	1	1	0	0	1	1	1	1	1	1	0	0	1	0	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1
0	0	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	1
0	0	0	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0	1	1
0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1	1	0	0
1	0	0	0	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1
1	1	0	1	0	0	1	0	1	0	0	1	0	0	0	0	1	0	1	0
1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	1	0	0	1	0	1	1	1	1	0	0	1	1	1	1	0
1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1
1	1	0	1	1	0	1	0	0	1	0	1	1	0	0	1	1	0	0	1
1	0	0	0	0	0	1	0	1	1	1	0	0	0	1	1	1	1	0	1
0	0	0	0	0	0	0	1	1	1	0	1	1	1	0	1	0	1	1	1
0	0	0	1	0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1
1	1	1	0	0	1	0	1	0	0	1	1	1	1	0	1	1	0	1	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	0	0	1	0	0	0	1	1	0	1	0	0	1	0	0	0	1	1	0
1	1	0	0	0	1	0	0	0	0	0	1	0	1	0	1	0	0	1	0
0	1	0	1	0	1	0	0	1	1	1	0	0	0	0	0	1	0	1	1
1	0	0	0	0	0	1	0	1	1	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0
0	1	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	0	1	0	0	1	1	0	0	1	1	1	0	0	0	1	0	1	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	1	1	0	0	0	1	0	0	0	0	1	0	1	1	0	1	1
0	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	1	0	1	1	0	1	0	1	0	1	1	0	1	0	0	1	1	1	1
1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	1	0
1	0	1	1	0	1	0	1	1	1	0	0	1	0	0	1	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
1	0	1	1	0	0	0	1	0	1	0	0	1	0	0	0	1	1	0	0
0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
1	1	0	1	0	1	1	1	0	0	0	0	1	0	1	1	1	1	0	1
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1
1	0	0	1	1	0	0	0	1	1	0	0	1	1	0	1	0	0	1	1
0	1	0	0	0	0	0	0	1	1	1	0	1	0	0	0	0	0	0	0
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0
1	0	1	1	1	1	1	1	0	1	0	1	1	0	1	1	0	1	0	0
1	0	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	0	0	1	1
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	1	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	0	0	0
1	1	1	0	0	0	1	1	0	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
0	0	0	1	0	1	1	0	1	1	1	1	0	0	0	0	0	0	0	0
1	0	1	1	1	1	0	0	1	1	0	0	1	0	0	0	1	1	1	1
0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	0	0	1	0	0	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	1	1	0	1	0	0	0	0	0	1	1	1	0	0	1	1	0	0	1
1	1	0	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
0	1	0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0
0	0	0	1	0	0	0	0	0	0	0	1	0	1	0	0	1	0	1	0
0	0	1	0	0	1	0	1	0	0	0	0	1	1	1	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0
1	1	1	0	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1
1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1
0	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1
0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	0	0
0	1	0	1	1	0	1	1	0	0	0	1	0	0	1	0	1	1	1	1
0	0	0	0	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1
0	1	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1
0	1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1
0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1
1	0	1	0	1	0	1	0	0	1	1	0	1	1	1	0	1	1	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0
0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	0
1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0	0
0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0
0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	1	0	1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	1
1	0	1	1	1	1	1	1	1	1	0	1	0	1	1	1	0	1	0	1
0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	1	0	1	1	0
0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1
1	1	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1
1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	0	0	0	0	1	1	1	1	1
1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	0
1	0	0	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	0
0	0	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0	0
0	1	1	0	1	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1
0	1	1	1	0	0	0	0	1	0	0	1	0	1	0	0	0	1	1	0
0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1
0	0	1	1	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	0
0	0	0	1	1	0	1	1	1	0	1	1	1	0	1	0	1	1	1	0
1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0
1	0	0	0	0	0	0	1	1	1	1	0	1	1	0	0	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	1	1
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	0	1	0	1	0	0	1	1	1	1	0	1	0	0	0	1	1	1	0
0	0	1	1	1	1	0	0	1	1	0	1	1	0	0	0	0	0	0	1
1	1	1	1	0	1	0	0	0	0	1	0	1	0	1	1	1	1	0	1
0	1	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0
0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0
1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1
1	1	1	0	0	1	1	0	1	1	0	1	1	1	0	1	1	1	1	1
1	1	1	0	1	0	0	1	0	1	1	0	1	0	1	1	1	1	1	1
1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	1	0	1	0	1	0	0	1	1	0	1	0	1	1	0	1	0	0	0
1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	1	1	1	0	0	0	1	0	1	0	1	1	1	0
1	1	0	1	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0
0	1	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
1	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0
1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	1	1	1	0	1	1	0	1	0	1	1	1	1	1	0	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	1	1	1	1	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	1	0	1	1	0	1	0	1	1	0
1	1	1	0	0	0	1	1	0	0	0	0	1	1	1	1	1	1	0	1
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	1	0	1	1	1	0	0	1	0	0	0	0	1	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	0	0	1	0	1	0	0	0	1	0	1	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	1	1	1	1	1	0	1	0	0	0	0	1	1	1	0
1	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	1	0	0
1	0	0	1	0	0	1	0	1	1	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	0
1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	0	0	0	1
0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	1	0	1	1	0
1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1
0	1	1	1	0	1	1	0	1	0	1	1	0	0	0	0	1	1	0	0
1	0	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	1	1	0	1	1	1	1	1	0	1	0	1	0	1	1	1
1	0	0	0	0	1	1	1	1	1	1	0	1	1	1	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0
0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1
0	0	0	1	1	1	0	1	1	1	0	1	0	1	1	0	0	0	1	1
1	0	1	0	1	1	1	0	0	1	1	1	1	1	1	1	0	1	0	1
1	1	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	0	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1
1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	1	1	0	0	1	0	0	0	1	1	0	0	1	1	0	0	1	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0
1	0	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0
1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0
0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	1	0	1	1	0	0	0	1	1	1	1	1	1	1	0	1
1	1	1	1	0	1	1	0	1	0	0	0	1	0	1	1	1	1	1	1
1	0	1	1	0	0	0	0	0	1	0	1	1	1	0	1	0	1	1	0
0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	1
1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	0	0	0	0	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1
1	0	1	1	1	1	1	0	0	0	1	1	1	0	0	1	0	1	0	1
0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	0	0	0	0	0	0	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	1	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	1	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	0	0	1	1	0
1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0	1
0	0	0	1	1	1	0	1	0	0	1	1	1	1	0	0	1	1	1	1
1	1	0	0	1	0	0	0	0	1	1	1	1	1	1	1	0	0	1	1
1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0
1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0	0
1	0	1	0	0	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0
1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	1	1	0
1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	0
1	0	1	1	0	1	0	1	0	1	0	0	1	1	1	0	1	1	1	1
0	0	1	1	1	1	0	1	0	1	0	0	1	1	0	0	0	1	1	1
1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	0	0	1	1	1	1	1	1	0	0	0	1	0
0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0
1	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	1	0
1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1
0	0	0	1	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1
0	0	0	1	1	0	1	1	1	0	1	1	1	1	0	1	0	1	1	0
1	0	0	1	0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	0
1	1	1	1	1	1	0	1	0	1	1	1	0	1	1	0	1	1	1	1
1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	1	0
0	1	0	0	1	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1
0	0	0	0	0	1	1	1	1	0	1	0	1	1	1	0	0	0	0	0
0	0	1	1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	1	1
1	1	1	1	0	1	0	0	0	0	0	0	0	0	0	1	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0
0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
0	0	1	1	0	0	1	1	1	1	0	0	0	0	0	1	0	0	0	0
1	0	1	0	0	0	0	1	0	0	1	0	1	0	1	1	1	1	1	0
0	1	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	0
1	0	0	1	1	0	0	0	0	0	1	0	0	1	1	0	0	1	1	1
0	1	0	1	0	1	1	0	1	1	1	1	0	1	1	0	0	0	0	0
0	0	1	0	1	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	0
0	1	1	0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1
0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1	1
1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0
1	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0
1	1	1	0	1	0	1	1	0	0	0	1	1	1	0	1	1	0	0	0
0	1	0	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1
1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0
0	1	0	0	0	0	1	1	1	1	0	0	0	1	1	1	0	1	1	1
1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	0	1	0	1	1	0	0	0	1	0	0	0	0	1	1
1	1	0	0	1	0	0	1	1	1	0	1	1	1	0	0	0	0	1	0
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	0	0	0	0	0
0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
0	0	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0
0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	1	1	1	0	0	1	0	1	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	1	0	1	1	0	1	1	1	0	1	0	0	1	1	0	0
1	1	0	1	1	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	1
1	0	0	1	0	0	0	1	1	1	0	0	1	0	0	1	0	1	0	0
1	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0
0	1	1	1	1	0	1	1	0	0	1	1	1	1	1	0	0	0	1	0
1	1	1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	0	1
1	1	0	0	0	1	0	1	1	1	1	0	0	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	1	0	1	1	1	1	0	0	1	1	1	0	1	0	1	1	0
1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	0	1	1	0	0	0	1	0	0	0	1	1	1	0	1	0	1	0	0
1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1
0	1	1	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	0
1	1	0	0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	1	1	1	1
0	0	0	0	0	1	0	0	1	0	1	0	1	0	0	0	0	0	0	0
0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	0	1	0	0	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	1	0	0	0
0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0
1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1
1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	1	0	1	1	0	0	1	1	0	0	0	1	0
0	1	1	1	1	1	1	0	1	1	0	1	1	0	1	1	0	1	1	1
1	1	0	1	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0	0
1	1	1	1	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1
0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0
0	0	0	0	0	1	1	1	1	1	1	0	0	0	1	1	0	0	0	0
1	1	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	1
1	1	0	0	1	0	0	0	0	1	0	0	1	1	1	1	1	0	1	0
0	1	1	0	1	0	0	0	0	0	0	1	0	1	0	1	1	0	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0
1	0	1	1	0	1	1	0	0	1	0	0	0	0	0	0	1	1	1	1
1	0	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	1	1	1	0	1	0	1	1	0	0	0	0	0	0	0
0	0	1	0	1	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	1	0	0	1	0	0	1	0
0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	1	0	0	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
1	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1
1	0	1	0	0	1	0	1	1	0	1	1	1	0	1	1	1	1	0	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	0
0	0	0	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	0
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	1
1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	1	0	1	1	1	1	0	0	0	1	0
0	1	1	1	0	1	1	0	1	0	0	0	0	1	1	0	1	1	1	0
0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	0	0	0	0	0	1	1	1	0	1	0	0	0	1	1	0	0	0
0	1	0	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	1	0
1	1	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	0	0	0	1	0	0	0	0	1	1	1	1	0	0	1
1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	0	0	0	1
1	1	0	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	0	0	1	1	1	1	1	0	0	1	0	0	1
0	0	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	0	0	1
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	1	0	0	1	0	1	1	1	1	0	1	0	1	1	1	1	0	1	0
0	0	1	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0
0	1	0	0	0	1	1	1	1	1	1	1	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	1	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	1
1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	0	1
1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
1	1	0	0	1	0	0	0	1	0	1	1	0	1	0	1	0	0	1	0
0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1
0	0	0	0	0	1	0	1	1	0	1	1	1	0	0	0	0	0	0	0
1	0	1	1	1	0	0	0	1	0	0	1	1	1	1	0	0	1	1	0
1	1	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
0	1	0	0	0	1	1	1	0	0	0	0	1	0	0	1	0	0	1	0
1	1	1	0	1	0	1	1	0	0	0	0	0	1	0	1	1	0	1	0
1	1	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	0	0	1	1	1	0	0	0	0	1	0	1	1	1	1	0	0	1	0
0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1
1	1	1	1	1	1	0	0	1	0	1	1	0	1	0	1	1	1	1	1
1	1	1	1	1	0	0	0	0	1	1	1	1	1	0	1	0	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0
1	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	1	0	1	0	0	0	0	1	0	0	1	1	1	0
0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	1
0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1
1	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1	0	0	0	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0	0
1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	0
1	1	0	0	1	1	1	1	0	1	0	1	0	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	0	1	1	1	1	1	1	0	0	1	1	0	0	0	1	0
1	0	1	1	1	0	0	1	1	0	0	0	0	1	0	1	1	0	1	1
0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	1	0
1	1	1	1	0	1	0	0	1	1	1	1	1	0	0	0	1	0	0	0
0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1
1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
1	0	0	0	1	1	0	0	0	0	0	1	0	1	0	1	0	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1
0	1	0	1	0	1	0	1	1	1	1	1	1	0	0	1	1	1	0	1
0	1	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	0	0	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
0	1	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1
0	1	0	0	0	0	1	1	1	0	0	1	0	0	0	1	1	0	0	0
0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0
1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	1	1	0	0	0	0	0	1	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	1	1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1
1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1
0	1	1	1	1	0	1	0	0	1	1	1	0	0	1	0	1	1	0	0
0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1	0	1	1
1	1	0	0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	0	1
0	0	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1
1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0
0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0
1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	0	1	1	0
1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1
0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1
1	0	0	0	0	1	0	1	1	0	1	0	1	1	0	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	1	0	1	0	1	0	0	0	0	0
1	1	0	1	1	0	0	1	1	1	0	1	1	0	0	1	1	1	1	1
1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	1	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1
0	0	1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	1	0	0
1	0	1	1	0	1	1	1	0	1	1	1	1	0	1	0	1	0	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
1	0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1
0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0
1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0
1	0	0	1	1	1	0	0	0	0	1	0	0	1	0	1	0	0	1	1
1	1	0	1	1	1	1	0	0	1	1	1	0	1	0	0	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0
0	0	0	1	0	1	0	0	1	0	1	1	0	1	1	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	1	0	1	1	1	1	0	0	1	1	1	0	0	0	0	1	0
1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0
0	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0	1	1	1
0	1	0	0	1	1	1	0	0	1	0	0	0	0	0	1	1	1	0	0
0	0	0	0	1	0	1	0	1	0	1	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	0	1	0	0	0
1	1	1	0	0	0	1	1	0	1	0	1	1	1	1	0	1	1	0	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	1
0	0	1	1	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0
0	0	1	0	0	0	0	1	0	1	1	1	1	1	1	0	0	1	1	0
0	0	1	0	1	1	1	0	1	1	1	1	1	0	1	1	0	1	0	0
0	1	0	0	1	0	1	0	0	0	1	0	1	0	1	1	1	1	0	1
1	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	0	1	0	0
1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	0	1	0
0	1	1	1	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0
1	0	0	1	0	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1
1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0
0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	1	0	1	1	0
1	0	1	1	0	0	1	1	0	0	0	1	1	0	0	1	0	1	1	1
0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	1
0	0	1	1	0	0	1	0	1	0	0	0	1	1	1	1	1	1	1	0
0	0	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	0	1	0	1	0	0	1	1	1	1	1	1	1	1	0	1
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	0	1	0	1
1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	0	0	0	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0	0
1	1	1	1	1	0	0	1	1	0	1	1	1	0	0	0	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	0	1	1	1	1	0	1	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1
1	0	1	1	1	0	0	1	1	1	0	0	1	0	0	1	0	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
0	0	1	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	0	0	1	1	0	1	1	0	1	0	1	0	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	1	0	1	1
0	1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	0
1	1	0	1	1	1	1	1	1	1	0	1	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0
0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1
1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1
0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0
0	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1
1	1	0	1	1	0	1	0	1	0	1	0	0	0	1	1	1	1	1	1
1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1
1	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0
1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	1	0	0	0	0	0	1	0	0	0	0	0	0	1	1	1	1	0	1
1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0
1	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	0	1	0	1
1	1	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	1
1	0	1	0	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0
0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	0	1	0	0	1	0	1	0	1	0	1	1	0	1
1	0	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
0	1	0	1	0	0	0	0	0	0	0	1	1	1	1	0	1	0	1	0
1	1	0	0	1	0	1	1	0	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1
0	1	0	1	1	0	1	0	0	1	0	0	0	0	1	1	1	0	0	1
1	1	0	1	1	0	1	0	1	0	1	0	0	1	1	1	0	0	1	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	0	1	0	1
1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	0	0	1	1	1	1	0	0	0	1	1	1	1	1
0	0	1	0	0	1	0	1	0	1	0	0	1	0	0	0	0	1	1	0
1	1	0	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	1
1	0	0	0	0	0	0	0	1	0	1	0	1	0	0	0	0	0	0	0
1	0	1	1	1	0	1	1	0	1	0	1	1	0	0	1	1	1	1	1
1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1
0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1
0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	0	1	0	0	1
1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0
0	1	1	0	1	1	1	0	0	1	0	0	0	0	1	0	1	0	0	1
0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1
1	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0	0
1	1	0	1	1	1	0	0	0	1	0	1	0	0	1	1	1	1	1	1
0	0	0	1	0	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0
0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	1	0	1	0	1	0	0	0	0	1	0
1	0	0	0	0	1	0	0	1	0	0	0	1	1	1	1	0	1	0	0
0	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0
1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	0	0	0
0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0
0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1
1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	1	0	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	0	1	1	1	0	0	0	1	0	0
1	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
1	0	0	1	1	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0
1	0	1	0	0	0	1	0	0	1	0	1	1	1	0	1	1	0	0	0
1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0
1	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0
1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1
1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	1
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0
1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1
1	1	0	1	1	0	1	1	1	0	0	0	1	1	0	0	1	0	1	1
0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1
1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0	0	0	1	1
0	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0
0	1	1	1	1	1	1	0	1	0	0	0	0	0	0	1	0	0	1	1
1	0	1	1	1	1	0	1	1	0	0	0	1	1	0	1	0	0	1	1
0	0	0	1	1	0	1	1	0	0	1	0	0	1	1	1	0	0	0	1
1	1	1	0	1	0	0	0	0	1	1	1	0	0	0	1	0	1	1	0
1	0	0	0	1	1	0	0	1	0	0	1	1	0	1	0	1	0	0	1
1	1	1	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
0	1	0	0	1	0	1	0	0	1	1	1	0	0	0	0	1	1	0	1
0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0
1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	0	1	1	1	1
0	1	1	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1
1	0	1	0	1	0	1	0	0	0	1	0	0	1	0	0	0	0	1	1
0	1	0	1	0	0	0	1	0	0	1	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	1
1	0	1	1	0	0	1	1	0	1	1	1	1	0	0	1	0	1	0	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	0	1	1	1	0	1	0	1	1	1	0	1	0	0	1
1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	1	0	1	0	1	1	0	1	0	0	1	1	1	1	1	0	0	1
1	1	0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	1
1	0	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	1
1	0	0	0	1	0	0	0	0	1	0	0	1	0	0	1	0	1	0	0
1	1	0	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	0
1	0	0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	0	0	1	1	0	0	1	0	1	0	0	0	0	1	0	1	0	0
1	1	1	1	1	1	1	1	0	0	1	0	0	0	0	1	1	1	1	1
1	0	1	0	0	1	0	1	0	0	1	0	0	1	0	0	1	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	1
1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1	1
1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	0	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1
1	0	0	0	0	1	1	1	0	1	0	1	1	0	0	1	0	0	0	0
1	1	0	1	1	1	0	0	0	1	0	0	0	0	0	1	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	0	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1	1
1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1
1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0
1	0	0	1	0	1	1	1	1	1	0	0	1	1	1	0	0	0	0	0
1	1	0	1	0	0	1	0	1	1	1	1	0	0	0	0	1	1	0	0
1	1	0	0	0	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0
0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	1	1	1	0	0
0	1	0	0	1	0	1	0	0	1	1	0	0	1	1	1	0	0	1	0
1	0	0	1	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	0	0
0	1	0	1	0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1	1	0	0	1
0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	1	0	0	0	0
1	1	1	1	1	0	1	0	0	0	1	1	1	0	1	0	0	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	1	0
0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	1	0	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1	0
1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	0	1	1	0	1	0	1	1	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	0	1	0	0	1	0	1	1	0	0	1	1	1	0	1
1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	1	0	0	0	1	1	0	1	1	1	0	0	1	0	0
0	0	0	1	0	0	1	0	0	0	0	0	1	1	0	0	0	0	1	0
0	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_21.750_T.txt <==
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	0
0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0
1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	0	1
1	1	1	0	1	0	1	1	0	1	1	0	0	0	0	1	1	0	0	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1
1	0	0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	1	1	1
1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	0	1
1	0	0	0	0	0	0	1	1	1	0	0	0	0	1	1	0	0	0	0
0	1	1	1	0	0	1	1	1	1	1	1	0	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	0	1	1	0	0	0	0	1	1	0	0	1
0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0
0	1	1	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	1	0	1	0	0	0	0	0	0	1	1	0	1	0	1
1	1	1	1	1	0	1	1	0	0	1	1	1	0	1	0	1	1	0	0
1	1	1	1	0	1	1	0	1	0	1	1	1	0	0	0	1	1	0	0
1	0	0	1	1	1	1	1	0	0	1	0	0	1	1	1	0	0	1	1
1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	0	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	0	1	1	0	1	0	1	1	1	1	1	1	1	0	0
1	1	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1
1	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1	0	1
0	0	0	1	0	0	0	0	1	0	1	0	1	1	0	0	1	1	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	0	0	1
1	1	1	1	1	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1
0	0	0	1	1	1	0	1	1	0	1	1	1	1	1	0	0	0	0	0
0	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
1	0	0	0	0	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1
0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	1	0
0	1	0	0	0	0	1	1	1	1	0	0	0	0	0	0	0	0	1	0
1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1
1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1	1	0	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	0	1	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	0	0	1	0	1	0	0	1	1	0	1	1	1	1	1
0	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0
0	1	0	1	0	1	0	1	1	0	1	0	1	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
0	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0
0	1	0	0	0	0	1	0	0	0	1	0	1	0	0	0	1	0	0	0
1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	0
1	0	1	1	0	0	1	0	1	0	0	1	1	1	1	0	0	1	0	0
1	0	0	1	1	1	1	1	1	1	1	1	0	1	0	0	0	0	1	0
1	1	0	0	1	0	1	1	0	0	0	0	1	0	0	0	1	0	0	1
1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	0	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1
1	0	0	0	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	1
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	1	1	1	0	0	1	1	1	1	0	0	0	1	1	0	1	1	1	0
1	0	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	1	1	1	1	1	0	0	1	1	0	0	0	1	0	0	1
0	1	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	0	1	0	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	0
1	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	1	1	1	1	1	1	0	1	0	1	0	0	0
0	0	0	1	0	0	0	0	0	0	1	0	1	1	0	0	0	1	1	0
1	0	1	1	0	1	1	1	0	0	1	1	0	1	1	0	1	1	1	1
0	0	1	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1
1	0	0	1	1	0	0	1	0	1	0	0	0	0	0	0	0	1	1	1
0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0
1	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1
0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	1	0
0	0	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	1	1	0
0	0	0	0	0	0	1	1	1	1	0	1	0	1	1	0	0	0	1	1
1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	1	1	0	1	1
1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1
0	1	1	1	1	0	1	0	0	1	1	1	0	0	1	0	0	0	0	1
0	0	1	1	0	0	0	0	1	0	1	0	0	1	0	1	0	1	1	1
0	0	1	0	1	0	1	0	0	1	1	0	0	0	1	1	1	0	1	1
0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0
1	1	0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	1
1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1
0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	1	0	1	1	1	0	0	0	1	0	1	1	1	1	1	1	1
1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1
0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1
0	0	0	1	0	0	0	1	0	0	1	1	1	0	0	0	0	1	1	0
0	1	0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	1	0	1	0	1	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0
0	1	0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	1	1
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	0	1	1	0
0	0	0	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1
1	1	0	0	0	1	0	1	1	0	1	1	0	1	1	1	1	1	0	1
0	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0	1	1	0	0
0	0	0	1	0	1	1	0	1	0	1	1	0	1	0	1	0	0	1	0
1	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
1	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0
0	0	0	0	1	0	1	0	0	1	0	1	0	0	1	0	1	0	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
1	1	1	0	0	0	1	0	1	0	1	1	0	1	1	0	0	1	1	1
0	0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1
0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
0	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	0
0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0
1	0	0	1	0	0	1	1	1	0	1	1	1	1	1	1	0	0	0	1
1	1	0	0	0	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1
0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0
1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	0	0	0
1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	0
1	1	0	1	1	0	1	0	1	0	1	1	0	1	0	1	1	0	1	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	0	0	0	1	0	0	1	0	0	1	0	0	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0
0	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0
0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	0	1	0	0	1	0	0	1	1	1	0	1	1	0	1	0	0
0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1
1	0	1	0	0	1	0	1	1	0	0	1	0	1	0	0	0	0	1	0
1	1	1	1	0	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1
1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	0	0	1	1
1	0	1	0	0	0	0	1	0	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1
0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	0	1	0	0	1
0	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0	0	1	1	1
1	1	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0
0	1	0	0	1	0	1	0	0	0	1	0	0	0	0	1	1	0	1	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0
1	0	1	1	1	0	0	1	0	0	1	1	0	0	1	1	1	0	0	1
1	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0
1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0
1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1
1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1
0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0
0	0	1	0	1	0	0	0	0	1	1	0	1	0	0	1	0	1	1	1
1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1	0	0
1	0	1	1	1	1	1	1	0	1	0	0	1	1	0	1	1	1	0	1
1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	1	1	1	1	1
1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1
0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	1
1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	0	0	0	1
0	0	1	1	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1
1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	0	1	0	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0
1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	1	0	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	0	1
0	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1
1	0	1	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	0	0	1	1	1	1	0	0	0	1	0	0	0	0	1	0
1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	1	1	0	1	0	1	0	0	1	0	0	0	0	1	0
0	0	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1
1	0	0	1	0	1	0	0	0	0	1	0	0	1	0	1	0	0	1	0
0	0	0	1	1	1	1	0	1	0	0	1	1	1	1	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	1	1	1	1	1	1	0	0	0	1	0
0	1	0	0	1	0	0	0	1	0	0	1	0	1	1	0	0	1	1	1
1	1	1	1	1	0	0	0	0	0	0	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	1	1	0	1	1	0	1	1	0	1	0	1	0	0	0	0	1	0
0	1	1	1	1	0	1	0	1	1	0	1	0	1	0	0	1	1	1	1
1	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	1	0	1
1	1	1	1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	0	1
1	0	1	0	1	1	0	1	0	0	1	1	1	1	1	1	1	1	1	0
1	0	1	1	0	0	0	1	1	0	1	0	0	1	0	1	0	0	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
0	1	0	1	1	0	0	1	1	1	0	1	1	1	0	1	1	0	1	1
0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	0	0	1	1	0	1	1	1	0	0	0	0	0	0	1	0	1	1	1
0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1
1	1	1	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	1	0	1	1	1	0	0	0	1	0	0	0	1	1	0
0	1	1	1	0	0	1	1	1	1	0	1	0	1	0	0	1	1	1	1
1	1	1	1	1	1	0	0	0	0	0	1	0	1	0	1	1	0	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	1	0	1	0	0	0	0	1	0	0	1	1	0	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1
1	0	0	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	0
1	0	0	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1
1	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	1	1	0	1	0	1	0	0	1	0	1	1	0	1
0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	0	1	0	0
1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
1	0	1	1	1	1	0	1	1	1	1	1	0	1	0	1	0	0	0	1
1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0
1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0
0	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
1	0	1	1	0	0	0	0	0	1	0	0	1	1	1	0	0	0	1	0
0	1	1	1	0	1	0	1	1	0	0	0	1	0	0	1	0	1	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	1	1	0	1	1	0	1	1	1	0	1	1	1	0
1	0	0	0	1	0	0	0	1	0	1	0	1	0	0	0	0	0	0	0
1	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1
0	0	0	1	0	1	0	1	0	0	1	1	0	0	0	1	0	0	1	0
0	1	1	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0
0	1	0	1	0	0	1	1	1	0	0	1	0	1	0	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0
0	1	1	1	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1
0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	1	1
1	1	0	1	1	1	0	0	1	0	1	1	0	0	1	0	0	0	1	1
1	0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1
1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1
0	1	1	1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0
1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	0	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1
1	0	0	0	0	1	0	1	0	1	1	0	1	0	1	1	0	1	0	0
0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1
0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
1	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1
1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	0	1	0	0	0	1	1	1	0	0	0	1	0	0	0
0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1
1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	0	0	1	0	1	0	1	1	1	0	0	0	0	1	1	1	0	1
0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1
0	1	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
1	0	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
0	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	1	0	1
1	0	0	0	0	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1
1	0	0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	0	0	0	1	0	1	0	0	1	0	1	0	0	0
0	0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	1	0	1	1	0	0	1	0	1	0	1	1	1	1	0	0	0	1	1
1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1
0	0	0	1	0	1	0	0	0	1	1	0	1	0	1	0	0	0	0	0
0	1	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1
0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	0	0	0	1	1	0	1	1	1	0	0	0	0	1	0
1	1	1	0	0	0	0	1	1	0	1	1	0	1	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1
1	1	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	1	1	1	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0
0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	0	0	1	1
1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	1	0	0	1
0	0	0	0	0	1	1	0	1	0	0	1	0	0	0	1	0	0	1	0
0	0	1	0	1	0	0	1	0	0	1	0	1	1	0	1	0	1	1	1
0	1	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0
0	0	0	1	0	0	0	1	0	0	1	0	0	1	0	0	0	1	1	0
1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1
1	1	0	1	1	1	1	0	0	1	0	1	0	0	0	1	1	0	1	1
0	1	0	1	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0	0
0	0	0	1	1	0	0	1	1	0	0	1	0	1	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0
1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1
1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	1	1
0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0
1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	1	0	0
1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1
0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1
0	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1
1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1
1	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	0	1	0	0	0	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
0	1	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1
1	1	1	0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	1	0
0	1	1	0	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0	0
0	0	1	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1
1	0	0	0	1	0	0	0	1	1	0	0	1	0	1	1	1	0	0	1
0	1	0	0	1	0	1	1	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
0	1	1	0	0	1	1	1	1	1	0	1	0	0	0	0	1	1	1	0
1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1
1	1	1	0	1	0	1	0	0	1	0	1	1	1	1	0	0	1	0	1
1	1	1	0	0	1	0	1	0	0	1	0	1	0	1	1	1	1	0	0
0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1	0
1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1	1
0	1	1	1	0	0	1	1	0	1	0	0	1	0	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	1	0	1	0	0	0	1	1	1	0	1	1	0	0	0	0	0
0	0	1	1	1	0	0	1	0	1	1	0	1	1	0	0	0	1	1	1
1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1
0	0	0	0	1	1	0	1	0	1	1	0	1	1	1	1	1	0	1	0
1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	0
1	0	1	1	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	1	1	0	1	1	0	1	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1
1	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	1
0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1
1	0	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1
1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0	0
1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
1	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	1	1	0	1	0	0	0	0	0
1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	1	0	0	1	0	1	0	0	0	0	0	0
1	0	0	0	1	1	1	0	1	1	0	1	1	0	1	1	0	0	0	0
0	0	1	1	0	0	0	0	0	1	0	1	1	1	0	0	0	0	1	0
1	0	0	1	1	1	0	1	1	1	1	1	0	0	0	1	1	1	0	0
1	1	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	0	0	0	0	1	1	1	0	1	1	1	1	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	1	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	0	1	1	1	0	1	1	1	0	0	1	0	1	0	1	1	1	1
1	1	0	1	1	0	0	1	1	1	0	0	0	0	0	1	0	0	0	1
0	1	0	0	0	1	1	1	1	1	1	0	0	1	1	0	0	0	0	0
0	1	1	0	0	1	1	0	1	1	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	1	0	1	1
0	0	0	1	0	0	1	0	1	1	1	0	1	1	0	0	0	0	1	0
1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	1	1	0	1	0	0	0	0	1	1	0	0	1	1	1	0	1
0	1	0	1	0	1	0	0	0	0	0	0	1	0	1	0	0	1	0	0
1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1
0	1	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0	1	1	1
0	0	1	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0
1	0	1	0	1	1	0	0	0	0	1	0	0	1	0	1	1	0	0	1
1	1	1	1	1	0	1	0	0	0	0	1	0	0	0	1	0	1	0	1
1	1	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	1	1	0	1	1	0	1	0	1	1	0	1	1	0	0	1	1	1
0	0	1	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0
0	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	1
0	0	0	0	0	0	1	0	1	0	0	1	0	0	0	0	0	0	1	0
1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	1	0	1	0	1	1	1	1	1	0	0	0	1	0
0	0	1	1	0	1	0	1	1	1	1	0	1	0	1	0	0	1	0	0
1	0	1	1	0	1	0	1	1	1	1	1	0	1	1	0	0	0	0	1
1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	1	1	0	1	0	1	0	0	1	0	0	0	0
1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0
1	0	0	1	1	0	0	0	0	1	1	1	0	1	1	0	0	0	1	1
0	0	1	0	0	0	0	0	1	0	1	0	1	0	0	0	0	1	0	0
1	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0
0	0	0	0	1	0	0	0	0	1	1	1	1	1	1	0	0	0	0	0
1	1	0	0	0	1	1	0	1	0	1	1	1	0	0	1	0	0	0	0
1	0	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1
0	0	1	0	1	0	1	0	1	0	0	0	0	0	0	0	0	1	0	0
1	1	1	0	0	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1
0	1	0	0	0	0	1	0	1	1	1	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0
0	0	0	1	0	1	0	1	1	1	1	0	0	1	0	0	0	0	1	0
1	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	0	1	1	1	0	1	0	1	0	1	0	0	1	1	1	1	1	1
0	1	0	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0	1	1
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	1	0	1	1	1
1	0	0	1	1	1	1	0	1	0	0	0	0	0	1	1	0	0	1	1
1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	1	0	1	0	1	1	0	0	0	0	1	0	1	0	0	1	0
1	1	1	1	1	1	0	1	0	1	0	0	1	1	1	1	0	1	1	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	0	1	0	0	1	1	0	0	0	0	0	1	1	1	0	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
0	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1	0
0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1
1	0	0	0	1	0	0	0	0	1	1	0	0	1	0	1	0	0	1	1
1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0
1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	1	0	1	1	1	1	1	1	1	0	0	1
1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
1	1	0	0	0	0	0	1	0	1	0	1	0	0	1	1	1	0	0	0
0	1	0	1	1	0	0	1	0	1	1	0	1	0	1	1	1	0	1	1
1	1	1	1	1	0	1	0	1	1	0	1	0	0	0	1	1	1	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	1	1	0	0	1	1	0	0	1	0	1	0	0	1	1	1	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	1	1	0	0	1	0	0	0	1	0	0	0	0	1	1
1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	1	1	0	0	1	1	0	1	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	0	1	0	1	1	0	0	0	0	1	1	0	1	0	0
0	0	1	0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
1	1	1	1	1	1	1	0	0	1	0	1	1	0	0	1	1	1	1	1
1	0	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	1	1	0	1	0	1	1	0	1	0	1	1	1	0	0	0	1
1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	1
1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1
1	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	1	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	0	1
0	1	1	0	0	1	0	1	0	1	1	1	1	0	0	1	1	1	1	0
1	1	0	1	0	0	1	0	1	0	0	0	0	1	0	0	1	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	1	0	1	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1	1
0	0	1	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0
1	1	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	1	1	1
1	0	0	1	0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	0
1	0	1	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0	0	0
1	1	1	0	1	1	0	1	0	0	1	0	1	0	0	1	1	0	0	0
0	1	1	1	0	0	1	0	1	1	1	1	1	1	1	0	0	0	0	1
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	0	0	0	1	0	0	1	0	1	0	1	1	1	1	0	0	1	1
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	0	0
1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	0	1	1	0	1
1	0	0	1	1	0	1	0	1	0	0	0	1	1	0	0	0	1	1	1
0	0	0	0	1	0	1	1	1	0	0	0	0	0	0	0	1	0	1	0
1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1
0	0	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0
1	1	0	1	1	1	0	0	1	0	0	0	0	1	0	1	1	1	1	1
0	0	1	0	0	1	0	0	1	1	0	0	1	1	1	0	0	1	1	0
1	0	0	1	0	0	0	0	0	1	1	1	0	1	1	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	0	1	0	1	1	0	0	1	1	1	1	1	0
1	1	0	1	1	1	1	0	1	1	0	1	0	1	0	1	1	0	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	1	0	0	0	1	1	1	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	1	0	0	0	0
0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0
1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0
1	1	0	1	1	0	0	0	0	0	1	0	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	1	1	1	1	0	0	0	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1	0
0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1
1	1	1	0	1	1	0	1	1	1	0	1	0	1	1	1	0	0	1	1
1	1	1	1	1	0	0	1	0	0	0	0	0	0	0	1	1	1	1	1
1	1	0	0	0	0	1	0	1	1	0	0	0	0	0	1	1	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	0	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1
1	0	1	0	0	1	0	1	0	0	1	0	1	0	1	1	1	1	1	0
0	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1
0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	0
0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0
1	0	0	0	0	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1
1	1	0	0	1	1	0	0	0	0	1	0	1	0	1	1	0	0	0	1
0	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0
1	1	1	1	1	0	0	0	0	1	1	0	0	1	1	0	1	0	0	1
1	0	0	1	0	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1
1	0	1	1	0	1	1	1	1	1	1	0	1	0	0	1	0	1	0	0
1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	1	0
0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	0
0	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1	1
0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	0	0	0	0	1	0	0	1	1	1	0	0	1
1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0
0	0	0	1	0	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1
1	0	0	1	1	1	0	1	0	0	0	0	0	0	0	1	1	0	1	1
0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	1
1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	1	0	1	1	0	1	0	1	1	0	0	0	0	1	0	1	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0
0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0
1	1	1	0	0	0	1	1	0	1	1	1	0	1	0	1	1	1	0	0
1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	0
1	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	1	1
1	1	1	0	1	1	0	1	0	0	0	0	1	1	1	1	1	1	0	1
0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1
1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	0
1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0
0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1
1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	0	0	0	0	0	0	0	1	1	0	0
0	0	1	0	1	1	1	1	1	1	0	1	0	1	1	1	1	0	0	0
1	0	1	1	0	0	1	0	0	0	1	0	1	0	0	1	1	1	1	0
0	0	1	0	1	1	0	1	0	1	1	1	1	1	1	0	1	1	0	1
1	1	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1
0	0	1	1	0	1	0	1	1	0	1	1	1	0	1	1	1	1	1	1
1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
1	0	0	1	1	0	0	0	0	0	1	1	0	1	1	0	0	1	0	1
0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1
1	1	0	0	0	1	0	1	1	0	1	1	1	1	1	1	1	0	1	0
1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1
1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1	1	0	1	1
1	0	0	0	0	1	1	1	0	0	1	1	1	1	0	1	0	0	1	1
1	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1	0	1	1
1	0	0	1	1	0	1	0	1	0	1	0	1	0	1	0	0	0	0	0
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0
1	0	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	0	0	0	0	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
0	1	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	0	1	1	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1
0	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1
0	0	1	1	0	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1
1	1	1	0	1	1	1	1	0	1	0	1	0	1	1	0	0	0	1	0
0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1
1	1	0	0	1	1	0	1	1	0	0	1	1	0	0	1	1	0	0	0
1	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	0	0
0	1	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	0	0	0	1	1	0	0	1	0	1	1	1	1	1
0	0	0	0	0	1	0	1	0	0	1	0	0	1	0	1	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	0	1	0	0	1
0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	1	1	0	0	1	1	1	0	0	0	0	1	1	0	0	0	1	0	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	1	1	1
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	1	0	0
1	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	0	1
1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	0	1	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	1	0	1	0	1	1	1	0	0	1	0	0	0	0	1	1	1	0
0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1
0	1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	0	0
0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	1	1	1	0	1	1	1	0	0	1	0	1	0	0	0	0	1	1	0
0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
0	0	1	0	0	1	0	0	1	0	1	1	1	1	1	0	0	0	1	1
0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	1	0	0	1	0	1	1	1	1	0	1	1	0	1	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	1	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	0	0
1	1	1	1	1	1	1	0	0	0	0	1	0	1	0	1	1	1	1	1
1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0
0	0	0	0	0	0	1	1	0	0	1	0	1	0	1	1	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	1	1	0	0	0	0	0	0	0	0	1	1	1	1	0	1
0	0	0	0	0	1	0	1	0	1	1	0	0	1	1	0	0	0	0	0
0	1	1	0	0	0	0	1	0	1	0	0	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0
1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0	0	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	1	0	1	0
0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	1	0	1	0
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1
1	1	0	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	0
0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	0	1	0	0
1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	0	1	1	1	0
1	1	1	0	1	0	0	0	0	1	1	1	0	0	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1
1	1	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	1	0	1	0	0	1	1	1	1	1	0	0	0	1	0
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	0	0	1	1	0	1	0	0	1	0	0	1	1	1	1	0	0	1	1
0	1	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	0	1	0	0	1	1	0	0	0	1	1	1	1	0	1
0	0	0	1	0	1	1	0	0	0	1	1	0	1	0	0	0	0	1	1
1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	0
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1
0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0
0	0	0	0	1	0	1	0	0	1	0	1	1	1	0	0	0	0	0	0
0	1	0	0	0	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0
0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	1	1	0	1	1
1	0	0	0	0	1	1	1	0	1	1	0	1	0	0	1	0	0	0	0
1	1	0	1	1	1	0	0	1	0	1	0	1	0	0	0	0	0	1	1
1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1
1	1	0	0	1	0	1	0	1	1	1	0	1	0	0	1	1	0	0	1
1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	1	1	0	0	0	1	0	0	0	1	0	1	0	0	1
1	1	1	0	0	1	1	1	1	1	0	0	1	1	0	0	1	1	1	0
0	0	1	1	0	0	0	1	1	1	0	1	1	0	1	0	0	1	1	0
1	0	1	1	1	1	0	0	1	1	0	0	0	0	0	1	1	1	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1
1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
0	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	0	0	0	0	1	0	1	0	0
0	0	1	0	1	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1
1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1
0	0	0	1	0	1	1	1	1	1	0	1	0	0	0	1	0	1	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
0	1	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0
1	1	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	0	1	1	1	1	1	1	0	1	1	0	1	0	1	1	0	1	1	1
1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1
0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	1	1	1	0	0	1	0	0	0	1	0	0	1	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1
0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	1	1	0	0	1	0	0	1	0	1	0	0	0	0	0	0	1	0
1	0	1	0	0	0	0	1	0	1	1	1	0	0	1	1	0	1	0	0
1	1	0	0	0	0	1	0	0	0	1	1	0	1	0	0	1	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	0	0	0	1	1	1	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	0	1	1	1	0	1	1	0	0	0	0	0	0	0	0	1	1
1	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0
0	0	1	1	0	1	1	1	0	1	0	0	1	1	1	1	0	1	1	1
1	1	1	1	1	1	0	1	0	1	0	0	1	1	1	1	1	1	0	1
1	1	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	1	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
1	1	1	1	0	0	1	0	1	1	0	1	1	0	0	0	1	1	1	0
0	0	1	1	1	0	0	0	1	0	0	0	1	0	1	0	0	0	1	0
1	1	1	1	1	0	0	0	1	0	1	0	0	1	0	0	1	0	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1
0	1	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	1
0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0	1	0	0
0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
1	0	0	0	0	1	0	0	0	1	1	1	1	0	1	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1
0	1	0	1	0	0	0	1	0	0	0	1	1	0	1	0	0	1	1	1
1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1
1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	1	0	1	1	0	1	1	1	1	0	0	1	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	1	0	1	1
0	1	1	1	1	0	0	1	1	0	0	1	0	1	1	0	0	1	1	0
1	0	0	0	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	0	0	0	1	0	0	1	1	1	0	1	1	1	0	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	0	0	1	1	1	1	0	1	1	1	1	0	0	0	1	0	0	1	1
0	0	0	0	0	0	0	1	1	1	1	1	0	0	1	0	1	1	1	1
0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0
0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	1	0	1	1	0
0	0	0	0	1	0	0	1	1	1	1	1	0	1	1	0	1	1	1	1
0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	0	0
0	1	0	1	0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0
0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	1	1	1	0
1	1	0	1	0	0	1	0	1	1	0	0	1	0	1	0	0	0	0	1
1	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	1	0	0	0	0	1	1	1	0	1	1	1
1	1	0	0	0	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1
1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0
0	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	0	0	0	0	0	0	0	0	1	0	1	1	1	0	1
1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	1
1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	1	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1	1	1	0	0
1	1	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1
0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1
1	1	1	0	1	0	1	0	0	1	1	0	0	0	1	0	1	0	1	0
1	0	0	0	0	1	1	1	1	0	0	0	1	1	1	0	0	0	1	1
1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	0	1	0	0	0	0	0	1	0	1	0	0	1	0	0	0	0
1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1
0	1	0	1	0	1	1	0	1	0	0	0	0	1	0	0	0	1	1	1
1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	0	1	1	1
0	0	0	1	0	0	1	0	1	0	0	0	0	1	1	1	0	0	0	1
0	0	1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1
1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	1	0	0	1	1	1	0	0	0	0	0
0	0	0	0	0	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	0	0	1	0	1	0	0	1	1	1	1	1	1	0	1	0	1	1
1	0	1	1	0	0	1	0	0	0	0	0	0	0	0	1	0	1	1	0
0	0	0	1	1	1	1	0	0	1	0	0	0	0	0	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	1	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	1
1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	1	0	1	1	0	1	0	0	1	0	1	0	1	1	1	1	0	0	0
1	1	1	1	1	1	1	1	1	0	1	0	1	0	0	1	0	0	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	1
0	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0
0	0	0	1	0	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0
0	1	1	1	1	1	1	0	0	1	0	0	0	0	1	1	0	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	0	1	1	1	0
0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
1	1	1	1	1	1	0	0	0	0	1	0	1	1	0	1	1	0	1	1
0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	0	1	1	1	0	0	1	0	1	1	1	0	0	1	1	1	0	1
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1
1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1
0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	1
0	1	0	1	1	0	1	1	1	1	0	1	0	1	1	0	0	1	1	1
0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1
0	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1
1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_21.875_T.txt <==
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1
0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1	0	1	1
0	1	0	0	1	1	1	0	0	1	0	1	0	0	0	0	1	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	0	0	0	0	1	1	0	1	0	0	0	0	1	0	0	1	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	1	0	1	0
1	1	1	1	1	1	0	1	0	0	1	1	0	0	1	1	1	1	1	1
0	1	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0
1	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
0	0	1	0	0	0	1	1	0	1	0	0	0	0	0	1	0	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	1	0	0	0	1
0	1	1	0	0	0	0	1	0	0	1	0	1	0	1	0	1	1	0	0
1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	0	0	0	1
1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
0	0	0	1	0	0	0	0	0	0	1	0	0	1	1	0	0	0	1	0
1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1
0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	0	1	0	0	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1
0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1
0	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0
1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	0	0	0	0
1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1
0	0	1	1	0	0	0	1	0	0	1	0	1	1	0	0	0	0	1	0
0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	1	1	1	0	1	0	0	0	0	0	0
1	0	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	1	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0
1	0	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1
0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1
0	0	1	1	0	1	1	1	0	1	1	0	1	1	1	0	0	1	1	0
0	1	1	0	1	0	1	1	1	0	1	0	1	1	1	1	0	1	1	1
0	1	1	1	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	1	1	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0
1	0	1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0
1	1	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0
0	0	1	0	0	0	1	0	0	1	0	1	1	0	0	1	1	1	0	0
0	1	0	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1
0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	0	0
1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	0	1	1	0	1
1	1	1	0	1	0	0	1	1	0	0	0	1	1	1	1	1	0	0	0
1	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	1	1	0	0	0	1	0	0	0	0	0	1	0	1	0	1	1	0	0
0	1	1	1	0	0	1	0	0	1	1	1	1	1	0	0	1	1	0	1
1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0
0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1
0	0	1	1	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	0	1	0	1	1	0	0	1	1	1
1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1
0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	0	0	0	1	1	0	0	0	0	1	1	1	0	1	1	1	1	1
1	1	1	1	0	0	0	1	1	0	1	1	1	0	1	1	1	1	1	1
0	1	1	0	1	0	0	0	0	0	1	0	1	0	1	0	0	1	1	0
1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1
0	0	0	0	0	1	1	1	0	1	1	0	0	0	1	0	0	0	1	0
0	1	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1
1	1	0	0	0	0	1	0	1	0	1	1	0	1	1	1	1	0	0	1
0	0	1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0
0	1	0	1	0	1	1	1	1	0	1	0	1	0	1	1	1	0	1	1
0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0
1	0	1	0	0	1	0	0	0	0	0	1	0	0	1	1	1	1	0	1
1	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	1
0	1	1	1	0	0	1	1	0	0	1	0	1	1	0	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0
1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	0	0
1	1	1	0	1	1	1	0	0	0	1	0	0	0	1	0	1	0	0	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	1	1	0	0	1	1	1	1	1	0	1	1	0	0	0	1	1	0	1
0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	0	0	1	0	1	0	0	0	0	0	1	0	1	1	0
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
1	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	1
1	1	0	1	1	0	1	1	0	0	0	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	1	0	0	0	1	0	0	1	0	1
1	1	1	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0
0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
1	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	1
1	0	0	1	0	0	0	1	0	1	1	0	0	0	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	1	1	1	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	0
1	1	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	1	0	1	1	0	0	0	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	0	0	1	0	0	0	1	1	1	1	1
0	0	1	0	0	1	1	1	0	0	0	0	1	0	1	0	1	1	0	0
1	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0
0	1	1	1	0	0	0	0	0	0	1	0	0	0	0	1	1	1	1	1
1	0	0	0	1	1	1	1	0	1	0	0	0	0	0	1	0	0	0	1
1	1	0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
0	1	1	1	1	0	1	1	0	1	1	1	0	0	0	1	1	1	1	1
0	0	1	1	0	1	0	0	1	0	1	0	1	1	1	1	0	1	1	0
0	0	0	0	0	0	1	0	1	0	0	1	0	1	0	0	0	0	1	0
0	1	1	1	1	1	0	0	0	1	0	0	1	0	0	0	1	0	1	1
0	0	0	1	0	1	1	0	0	1	1	0	1	1	0	0	0	0	1	1
1	0	1	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	0	0
1	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	0	0	0	0	0	0	1	0	1	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1
1	1	1	1	0	0	0	1	0	1	0	0	0	1	0	0	1	0	1	1
1	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1
0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	0
0	0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	1	0	0	1
0	0	0	0	1	0	0	0	1	1	0	0	1	0	0	0	1	0	0	1
1	1	1	1	0	1	1	1	0	1	1	0	1	1	0	1	1	1	0	1
1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	1	0	0	1	1
0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0
1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
0	1	1	0	1	1	1	0	0	1	0	1	0	1	0	1	0	0	1	1
1	1	1	0	0	0	0	1	0	0	0	1	0	0	1	1	1	1	0	0
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1
0	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
1	0	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	0	1	1	0	0	1	0	1	0	1	1	1	1	0	1	0	1	0
1	1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	1
0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	0	1
0	1	0	1	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	1	1	0	0	1	0	0	1	0	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	1	1	1	1	0	0	1	0	0	1	1	0
1	0	0	1	0	1	0	1	0	0	0	1	0	0	0	0	0	1	1	0
0	1	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	1	0	1	0	1	0	1	1	0	0	0	0	0	0	1
0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	0	1
1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	1	0	1	1
1	1	1	0	1	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0
1	1	1	0	0	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1
1	1	1	1	1	1	0	1	0	0	1	0	1	0	0	1	1	1	1	1
1	1	0	1	0	1	1	0	1	0	1	1	0	1	1	0	0	0	1	0
0	0	0	0	1	1	1	0	1	1	1	1	1	1	1	0	0	0	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0
1	1	1	1	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	1	0	0	1	0	0	1	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0
0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0
1	0	0	0	0	1	0	0	0	1	1	0	1	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	0	1	1	1	0	0	0	0	0	0	1	0	0	0	0
0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1
0	0	1	1	0	1	0	0	0	0	1	0	1	1	1	0	1	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	0	1	1	1	0
1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	0	0
1	1	1	1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	0	1
1	1	1	1	0	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	1	0	1	1	0	0	1	0	1	0	0
1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1
1	0	0	1	1	1	1	1	1	1	0	1	0	0	0	1	1	0	0	1
0	0	1	1	0	0	0	1	0	1	0	0	1	0	0	1	1	1	1	0
0	0	1	1	0	0	1	0	0	1	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	1	0	0	0	1	1	0	1	0	1	0	1	1
1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1	1
1	1	1	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	1	0	1	1	1	1	0	0	0	1	0	0	1	1	1	1	1
1	1	1	1	0	1	0	1	1	1	1	0	1	1	0	1	1	0	1	0
0	0	0	0	1	0	0	1	1	1	1	1	1	1	1	0	0	1	0	1
1	0	0	1	1	0	1	0	1	0	0	1	0	1	0	0	0	1	0	1
1	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1
1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	1	1	1	0	1	1	1	1	1	0	0	0	1	0	0	1	1	1
1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0
1	1	1	0	0	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0
0	1	0	1	1	1	1	1	0	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0
0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0
0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	0	1	1
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
1	0	1	0	0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	0	1	1	1
1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1
1	0	1	0	1	1	0	0	1	0	0	0	0	0	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0
0	1	1	0	1	1	1	0	0	1	0	1	1	0	1	1	1	1	0	1
1	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0
0	0	0	1	1	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1
0	0	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1
0	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1
0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0
1	1	1	1	0	0	1	1	1	0	0	0	1	0	0	1	1	0	0	0
1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0
1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	0	0	1
0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1
0	1	1	1	0	1	0	0	0	0	1	0	0	1	0	0	1	1	1	1
1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0
1	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1
0	0	1	0	1	0	1	0	1	1	0	1	1	0	0	0	0	0	0	1
0	0	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	0
1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	0	0	1
1	1	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	0	0	1
1	1	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	1	0	1
1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	0	1
0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1
0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	0
0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1
0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1
0	0	1	1	1	0	1	0	1	1	1	1	0	1	0	1	0	1	1	0
1	1	0	1	0	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1
1	1	0	0	1	1	1	1	0	1	0	1	1	0	1	1	1	0	0	1
0	0	1	0	0	1	0	1	0	1	1	0	1	0	1	0	0	1	0	0
1	0	1	0	0	1	0	1	1	0	1	0	1	0	0	1	0	1	0	1
1	0	1	0	1	1	1	1	1	1	0	0	0	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	0	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
0	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	0	1	0	0	0	1	0	0	1	0	0	0	0	0	1	1	0	0	0
0	0	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	1
0	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1
0	0	0	0	0	1	0	1	0	0	1	0	1	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1
0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1
0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	0	1	1	0	0	0	0	1	0	1	1	0	1	0	0	1	1
1	1	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	1	1	1
1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	0	1
1	1	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	0	1
1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0
1	1	1	1	1	1	0	0	1	0	1	1	0	0	0	1	0	0	0	1
0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1
1	0	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1
0	1	0	0	0	0	1	0	0	0	1	1	0	1	0	0	1	0	0	0
1	0	0	0	1	0	1	0	1	0	0	1	0	1	0	0	1	0	1	0
0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1
1	1	1	0	0	1	0	1	1	0	1	1	1	1	1	0	1	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	0	1	1
1	1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1
1	1	0	1	1	1	0	0	0	1	0	0	0	0	1	1	1	1	1	1
1	0	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0
0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
1	1	1	0	0	1	1	1	1	1	1	0	0	1	0	0	0	0	1	0
1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1
1	1	0	0	1	1	1	1	0	1	0	0	1	0	1	1	1	1	0	0
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	0	0
0	0	0	0	0	1	0	0	1	1	0	1	0	1	1	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0
1	0	0	0	0	0	0	0	1	0	0	1	0	0	1	0	0	0	1	0
1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	0
1	1	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0
1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1
1	1	0	1	0	0	1	1	0	1	1	1	1	0	1	0	1	1	0	1
0	0	0	0	1	0	1	1	1	1	0	1	1	1	0	0	0	0	0	1
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1
0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	1	0	1	0	1	0	0	0	1	1	0	0	1	1	1	1
0	1	0	1	1	0	1	1	1	0	0	0	1	1	0	0	1	0	1	0
1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1
0	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0
0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	0	0	0	1
1	0	1	1	1	0	0	0	0	0	1	1	1	0	0	1	0	1	1	1
0	1	1	1	0	1	1	1	0	1	0	0	1	0	0	0	1	1	0	0
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	1
1	1	0	0	1	1	0	0	0	0	1	0	0	1	1	1	1	0	0	0
1	0	0	0	0	1	0	0	1	1	0	1	0	1	1	1	1	0	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1
0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	1	1	0	1	0	1	1	1	1	1	1	1	0	0
1	1	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1
1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1
0	0	1	0	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1
1	1	1	0	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0
0	0	0	1	0	0	0	1	1	1	0	0	0	1	0	0	0	1	0	1
0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	0	0
1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	1
0	0	0	1	0	0	0	0	1	0	1	0	0	1	1	0	0	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
1	1	1	1	1	0	0	1	1	1	0	0	0	0	0	1	0	1	1	1
0	1	1	1	1	0	1	0	0	1	0	1	0	1	0	1	1	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0
1	1	0	0	0	1	1	0	0	0	1	0	1	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0
1	0	0	0	0	0	0	1	1	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	1	0	0	1
0	0	1	1	1	0	0	1	1	0	0	1	0	1	0	0	0	0	0	0
1	1	1	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	0	1	0	0	1	0	1	1	1	0	1
1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1
1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	1
1	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0	1	0	0	1
0	0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0
0	0	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	1	1
0	1	1	0	1	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
1	1	0	0	0	1	1	0	0	1	0	1	0	0	1	1	1	0	0	0
0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	1	0
0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	0	1	0	0	1	1	1	0	1	1	0	1	0	0	1	1	1	0
0	0	1	1	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	0	1	0	0	1	0	1	1	1	0	1	0	0	0
1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1
1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	1	1	1	0	1	1	0	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	0	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	0
0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0
1	1	0	1	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1
1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	0	1	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	1	1	1
1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1
0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0
0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	0
0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1
0	0	0	0	1	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1
0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	1
0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0
0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0
0	1	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1
0	1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	1	0	1	0	0	1	0	1	1	1	1	0	1	1	0	1	1	1
1	0	0	1	0	0	0	0	1	1	0	1	0	1	1	0	0	0	1	0
0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1
0	0	1	1	0	1	0	1	0	0	1	0	0	1	1	1	0	1	1	1
1	1	1	1	1	1	0	0	0	0	1	0	0	0	0	1	1	1	1	1
0	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	0	1
1	1	1	1	0	1	0	1	0	0	1	1	1	1	0	1	0	1	1	0
1	1	0	0	1	0	1	0	1	1	1	1	0	1	0	1	1	0	0	1
1	1	1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	1	0	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1
0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0
1	1	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1
1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1
1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0
1	1	1	0	0	0	1	0	1	1	0	0	1	0	0	1	1	0	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	1
1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1
1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	0
0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	0	1	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	1	0	1	1	1	0	1	0	1	0	0	0
1	1	1	1	1	1	0	1	0	1	0	0	0	0	0	1	0	0	1	0
0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
1	1	0	0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1
1	0	0	1	0	1	1	0	1	0	1	0	1	1	0	0	1	1	1	0
0	0	1	1	1	0	0	1	0	0	1	0	1	1	1	0	1	0	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1
0	0	0	0	0	0	1	1	0	1	0	0	0	1	1	0	0	0	0	1
1	0	1	1	1	1	0	1	0	1	0	1	1	0	0	0	1	1	1	0
1	1	1	1	0	1	0	1	0	0	1	0	1	0	0	1	1	1	1	1
0	1	1	1	1	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	0	1
1	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	1	0	1	0	1	0	0	1	1	1
0	0	0	0	1	0	0	1	0	1	0	0	1	0	1	1	0	1	1	1
0	1	0	1	1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0
1	1	0	0	1	0	0	0	1	1	1	1	0	0	0	0	1	0	1	0
0	1	1	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	0	0	0	0	1	0	0	0	0	1	1	1	1	0	1	1	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
0	1	0	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	1	1	1	0	1	0	0	1	1	1	0	0	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	1	0	1	0
0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	0	0	1	1	1	1	1	0	0	1	0	0	1	1
1	0	0	1	0	1	1	0	1	0	0	1	0	1	0	1	0	0	1	1
0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0	1	1
0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	1	1	0	1	0	0	1	1	0	0	0	0	1	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
1	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	1	0	1	0	1	1	1	0	1	1	0	1	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1
0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	1	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1
1	1	1	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0	0
1	0	0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	1
1	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	1	0
0	1	0	1	0	0	0	0	1	0	1	1	1	1	0	0	0	1	1	0
1	0	1	1	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
1	1	1	1	1	1	1	0	0	1	0	1	0	1	1	1	1	0	1	1
1	1	0	1	1	1	1	0	0	0	1	0	0	1	1	1	1	0	1	0
1	0	0	1	1	1	1	0	1	0	1	1	1	0	1	1	1	0	0	0
1	0	1	1	0	1	0	0	0	0	1	0	0	1	0	1	1	0	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1
0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	1	0
1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1	0	1	0	1
0	0	0	1	1	1	0	0	1	0	0	1	0	0	0	0	0	0	1	1
0	0	0	1	0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1
1	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1
0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0
1	0	0	0	1	1	0	1	0	1	0	1	0	0	0	1	0	1	0	0
0	0	1	1	0	0	0	0	1	0	0	1	1	0	0	0	0	1	1	0
0	0	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0
1	1	1	0	1	0	0	1	0	1	0	1	0	0	0	0	1	0	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1
1	0	0	1	1	1	1	1	1	0	0	0	1	1	0	0	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	1	1	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1
0	1	0	1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	1	0
1	1	0	1	1	0	1	0	0	1	0	1	0	1	1	1	1	0	1	1
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	1	0	0	0	0	1	0	1	0	0	1	0	0	0
1	1	0	0	1	0	0	0	0	1	0	1	0	0	1	0	1	0	0	0
1	1	1	1	1	1	1	0	0	0	1	1	1	1	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	0	0	0	1	0	0	0	1	1	0	1	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
0	0	1	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	0	1
0	0	0	1	1	0	0	0	0	1	0	1	0	0	1	0	1	0	1	1
0	1	1	1	0	0	1	1	0	0	0	1	0	1	0	0	1	1	0	0
0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	0	1	1	0
1	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
0	0	0	0	1	0	0	1	0	1	1	1	0	1	1	0	0	0	0	0
0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1
0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0
1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	1
1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1
1	1	0	1	0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
1	1	1	0	1	1	0	1	0	1	1	1	0	1	1	1	1	1	0	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1
0	0	1	1	0	0	0	0	1	0	1	1	0	1	0	0	0	0	0	0
1	1	1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	0	0
1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	0	1	0	1	0	0	1	0	1	1	1	1	1	1
1	1	0	1	1	0	0	0	1	0	1	0	1	1	1	1	0	1	1	0
1	1	1	0	1	0	1	0	0	0	0	0	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
0	1	0	1	1	0	0	1	0	0	1	0	1	1	1	1	1	0	0	1
0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1
1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
0	0	0	0	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0
0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	1	0	0	0	0	1	0	0	0	0	0	0	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	1	0
0	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	1	1	0	0	0	0	1	0	0	1	0	1	1	0	1	1	1	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	1	1	0	1	0	0	1	0	0	0	0	1
1	0	0	0	0	0	1	1	0	1	1	1	1	0	1	1	0	1	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	1	0	0	1	1	0	1	1	1	0	0	1	1	1	1	1	1	0	0
1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0
1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	1
0	0	0	0	0	1	1	1	0	0	1	0	1	1	1	0	0	1	1	0
0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	1	1	1	1	0
1	0	1	1	0	1	0	1	1	1	0	0	1	0	0	0	1	1	1	0
0	0	0	0	0	0	0	0	1	1	1	1	0	1	0	0	0	0	1	1
1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0
1	1	1	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1
1	1	1	0	0	1	0	1	1	1	1	0	0	0	0	0	1	1	1	0
1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	1	1	1	0	0	1	1	0	0	1	0	1	0	1
1	1	0	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0
0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	0	0	0
0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1
0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	1	0	1
1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1
1	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	0	1	0	1	0	1	0	1	0	0	1	1	1	0	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	0	0	1	0	0	0	0	1	1	1	1	0	0	0	0	0
1	1	0	0	1	0	0	1	0	0	0	0	0	1	0	1	1	1	1	1
1	0	0	0	0	1	0	0	1	0	1	0	1	0	0	1	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0
0	1	0	1	1	0	1	0	1	0	0	0	1	0	1	0	1	0	0	1
1	1	1	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0
1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1
1	1	1	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0
1	0	1	1	0	1	1	0	1	0	0	1	0	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1
1	1	0	0	0	0	1	0	1	0	1	1	0	1	1	1	1	0	0	0
0	0	0	1	0	1	0	0	0	0	0	0	1	0	1	0	0	0	0	1
0	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
1	1	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	1
0	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1
1	0	0	0	1	0	0	0	0	0	0	0	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	0	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
1	1	1	0	0	1	0	1	0	0	0	1	1	1	0	0	1	1	1	0
0	0	0	0	0	1	0	0	0	0	1	0	1	0	1	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	1	1	1	0	1	0	0	1	1	1	1	1	0	1	1	1	1	0
1	0	0	1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	1	1	1	0	1	1	1	0	1	0	1	1	0	1	0	1	1	1	1
1	1	1	0	1	0	0	0	0	1	1	1	1	0	1	1	1	1	0	1
1	0	0	0	0	1	1	0	0	0	0	0	1	0	1	0	0	0	0	0
0	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0	1	1
1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	1	1	0	0	0	1	1	1	1	0	1	0	0	1	0	1	1	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	1
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	0	0	0	1
1	1	1	0	1	0	1	0	1	1	0	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
1	0	0	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0	1	0
0	0	0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	1	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	1	1	1
1	0	1	0	0	0	0	1	0	1	0	0	1	0	0	1	0	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	0	0	0	1	0
0	1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	0
0	0	0	1	0	1	0	1	1	0	1	0	1	1	1	0	1	0	1	1
1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1
1	1	1	0	1	1	1	0	0	1	1	1	0	1	0	1	1	0	0	1
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1
1	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	0	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	0	1	0	0	1
1	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0
0	1	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	0	0	0	1	0	0	0	1	1	1	1
0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0
0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	1	0	1	0	1	0	0	0	0	1	1	0	0	0	1
1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1
0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	1	1	0	1
0	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0
0	1	1	1	1	0	1	0	0	1	1	1	0	1	1	0	0	0	1	1
1	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	1	0	0	0
0	0	0	1	0	0	1	0	0	0	0	0	1	0	1	0	1	0	0	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1
0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0
0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	0	0	0	0	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1
1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1
1	1	0	0	1	1	0	0	0	1	0	0	1	1	1	1	1	0	1	1
1	1	1	0	0	1	1	0	0	1	0	0	1	0	0	1	1	1	1	0
0	0	1	1	1	1	0	1	0	0	1	0	1	0	0	0	0	0	1	1
0	0	0	1	1	1	0	1	0	1	0	0	0	0	1	1	1	0	1	1
1	1	0	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0
0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	0
0	0	0	0	1	0	1	1	1	1	1	0	0	1	1	1	1	1	0	1
1	0	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	0
1	0	1	0	1	1	1	0	0	1	0	0	0	1	1	0	0	1	1	0
0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	1	1	1	1	0	0	1	0	0	0	0
0	1	0	1	1	1	1	0	1	1	1	0	1	0	1	0	1	1	1	1
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	0	1	0	0	1	0	1	1	1	1	0	1	0	0	1	0	1
1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	1	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	0	0
1	1	0	1	1	1	1	0	0	0	1	0	0	1	0	0	0	0	1	0
1	1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1
1	1	0	0	1	0	1	0	0	1	1	0	1	0	1	1	1	1	0	1
1	0	1	0	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	1	0	1	0	1	0	0	1	1	0	0	1	0	0	1
1	0	0	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	0	0
0	0	0	1	0	1	0	0	1	0	0	0	1	0	0	0	0	0	1	0
0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	1	1	0	0	0	1	0	1	1	0	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	0	0	1	0	1	1	0	0	1	1	0	0	0	0	1
0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0
1	1	0	1	1	1	1	0	0	1	1	0	1	0	0	1	1	1	1	1
0	0	0	1	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	1
0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	0	1	0	0	0	1	1	0	0	1	0	0	1	1
0	1	1	0	1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	0
1	1	1	0	0	0	1	0	1	1	1	1	1	0	1	1	0	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
1	0	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	1	1	1	1	0	0	1	0	1	1	0	1	1	1	1
1	0	0	0	1	1	0	1	1	1	1	0	0	0	0	1	1	0	0	1
1	1	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1
0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	0	1	1	1	0	1	0	1	0	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1
0	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
0	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	0	0	0	0	1	1	1	1	1	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	1	0	0	1	0	1	0	1	0	0	1	0	1	1	0	1	1	1	1
0	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0	0
0	1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	0
1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	1	1
1	0	0	0	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0
0	1	1	1	1	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0
1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	1	1	0
0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1
0	0	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0	0	1	1
0	1	1	0	1	0	0	1	0	1	0	0	0	1	1	1	0	0	1	1
1	1	1	1	1	0	1	0	1	0	1	1	1	1	1	0	1	1	0	1
0	1	1	0	1	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	0	0	0	0	0	0	0	0	1	1	0	1	1	1	1
0	0	0	0	0	0	1	1	1	1	0	0	0	1	1	0	0	1	0	0
0	0	0	1	1	1	0	1	1	0	0	0	0	1	1	0	0	1	1	1
1	1	1	0	1	0	1	1	1	0	0	0	1	0	0	1	1	0	0	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	1	0	1	0	0	1	1	0	1	0	0	0	0	0
0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0
1	1	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0	1	1	1
1	1	1	0	1	1	1	0	0	0	0	1	1	0	1	1	1	1	0	1
1	1	1	1	1	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0
1	0	1	0	1	0	0	1	1	1	1	0	1	0	0	1	1	1	1	1
0	1	0	1	0	1	1	0	1	0	0	0	0	0	1	0	0	0	0	0
1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	1	1	1	0	1	1	1	1	0	1	0	0	1	0
1	1	1	0	0	0	0	1	1	0	1	0	1	0	0	1	0	1	0	0
1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	0	1	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	1	1	0	1	0	1	0	0	0	1	0	0	0	1	1	0
1	1	1	1	1	0	1	0	1	0	1	1	1	1	1	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0
0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0
0	0	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1
1	0	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	0	0	0	1	0	0	1	1	1	1	1	1
0	0	1	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0	0
1	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0	0
0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0
1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0
0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0
1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1
1	1	1	1	0	0	1	1	1	0	1	0	0	0	1	1	1	1	0	1
0	1	0	1	1	0	1	0	0	0	0	1	1	1	0	0	1	0	1	1
1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	0	1	0	1	0	0	0	0	1	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	1	1	1	1	1
0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	0	1
1	0	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1
0	0	1	0	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	0
0	0	1	1	0	0	1	0	0	0	0	1	1	0	0	0	0	1	1	0
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0
1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1
1	1	1	1	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1
0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	1
0	0	0	0	0	1	1	0	0	1	0	0	0	0	0	0	1	0	0	0
0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	1	0	0	0	0
0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	0	0
1	1	1	1	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	1	1	1	1	1	0	1	0	0	0	1	0	0	0	0
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0
1	1	1	1	1	0	1	1	1	0	1	0	1	0	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0
1	0	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1
1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	1	1	1	0	1	1	1	1	1	1	0	0	0	0	1	0	1	0
0	0	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1
0	0	0	0	0	1	0	1	0	1	1	1	1	1	1	1	1	1	0	0
1	0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	0	0	1	0	1	1	0	1	1	1	0	1	0	1	1	1
1	1	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0
0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	0	0	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	1	1	1
0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	0	1
1	0	1	0	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	0
0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0
1	0	0	0	0	1	0	0	1	0	1	0	1	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	0
0	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	1	1	1
1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	1	1	1	0	1	1	1	0	0	1	0	1	1	0	1	0	1	1
1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0
0	0	1	0	1	1	1	0	0	1	1	0	1	0	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0
1	0	0	1	1	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1
1	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	1	1	1	1
0	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0
0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1
0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1
1	1	0	1	1	0	0	0	1	1	0	1	0	1	1	0	1	0	1	1
0	1	0	0	0	1	1	0	1	1	1	0	0	0	1	0	1	0	1	1
0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	0
1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	1	0
0	1	0	0	0	0	0	0	0	1	1	0	0	1	0	0	1	0	0	0
1	1	1	0	0	1	1	1	0	1	1	0	0	0	0	1	1	1	0	0
1	0	0	1	1	0	0	0	1	0	0	0	1	0	0	0	0	1	0	1
1	1	1	0	0	1	1	0	1	1	1	0	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	0	0	1	1	0	1	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1
1	1	1	1	0	0	0	0	1	0	0	1	0	1	0	0	0	1	1	0
0	0	0	1	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	1	1	1
1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	0


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_22.125_T.txt <==
0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0	1	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
1	0	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1
1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0
1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	1	0	1
1	1	0	1	0	0	0	0	1	0	0	1	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0
0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1
0	0	1	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	0	1	0	1	0	0	1	0	0	0	1	0	0	0
0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0
0	1	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	1	0	1	1	1	1	1	1	0	1	0	0	1	1	0	1	1	1	1
1	1	0	0	0	1	1	1	0	0	1	0	1	0	1	1	1	0	0	1
1	1	0	0	1	0	1	1	0	1	1	0	1	0	1	0	1	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0
0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0
0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	0	0	0	1
0	0	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	0	0	0
1	0	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0
1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	0	1	0	0	1	0	1	1	0	1	0	1	1	0	1	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0
0	1	1	1	1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	1	1	1	0	1	1	1	0	0	1	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0
0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	0	1
0	0	0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0
0	0	1	0	0	0	1	1	1	0	0	0	0	0	1	0	1	0	0	0
0	0	1	1	1	1	1	1	1	1	1	0	0	0	0	0	0	0	1	0
1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	1	0	0	1	0	0	1	0	0	0	0	0	1	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0
0	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	0	0	1	0	1	1	1	1	1	0	0	1	0	0	0	0	0
0	0	1	1	0	1	0	0	0	1	0	0	0	1	1	0	0	1	1	0
0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0
1	1	0	1	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1
0	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1
0	1	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	1	0	1	1	1	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1
1	0	0	1	1	0	0	1	0	0	1	1	1	0	1	1	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0	1	1
1	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	0	0	1
1	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0
1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1
0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
1	1	0	0	1	1	1	1	0	0	1	1	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	0	1	1
0	0	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	1	0
1	0	0	1	0	1	1	0	1	1	1	1	1	1	0	0	0	1	1	0
1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	1
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0
0	1	1	1	0	0	1	1	1	1	1	0	1	0	1	0	0	1	1	0
1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	0	1	1	1	0	0	0	0	1	0	0	1	0	1	0	0
1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1
1	1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0
0	1	0	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1
1	0	1	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	1	1	0	0
0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	1	1	1	1
0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1
1	0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	1	0	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0
0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	0	1	0
1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1
0	0	0	1	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0
1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	0	1
1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
1	0	1	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	0	1
1	0	0	1	1	0	0	1	0	0	0	0	1	1	0	1	0	0	1	1
0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0
1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1
1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0
0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	1	0	0	1	0	1	0	0	0	0	0	1	0	1	0
0	0	1	1	0	1	1	1	1	1	0	1	0	1	1	1	0	1	1	1
0	0	0	1	0	0	1	1	1	0	0	0	0	1	0	1	0	0	0	1
0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	0	1	0	1	1	0	0	1	1	0	0	1	0	1	1	0	1
1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	0	0	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	1
1	1	0	1	0	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	0
1	0	0	0	0	1	0	0	1	0	1	0	1	1	0	1	0	0	1	1
1	0	1	1	1	1	1	0	1	0	1	1	1	0	1	1	0	1	1	1
1	1	1	0	0	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0
1	1	1	0	1	0	0	1	0	0	0	0	1	1	1	1	1	0	1	1
0	0	1	0	0	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1
0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	1	1	1	0
0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	1	0	0	1	0
0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	0	0	1	1	1	0	0	0	0	1	0	1	1	0	1	0	0	1	1
0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0
0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	0
0	1	1	1	0	1	0	0	1	1	0	0	1	1	1	0	0	0	1	0
0	1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0
1	0	1	1	1	0	1	1	0	0	1	0	0	0	0	1	0	1	1	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1
0	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	0	1	1	1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1
1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1
0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	1	0	1	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0
0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	0	1
1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1
1	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	0	0
0	0	1	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	0
1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0
0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
1	1	0	0	0	1	1	1	0	0	1	0	0	1	1	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1
0	0	1	0	0	0	0	0	0	1	0	1	1	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	1	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0
0	1	1	0	1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1
0	1	0	1	0	1	0	1	0	0	1	0	0	0	1	1	1	0	0	0
1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0
0	0	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
1	0	1	0	1	1	1	1	0	1	0	0	0	0	1	0	0	0	0	0
1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	1	0	1
0	0	0	0	0	0	0	1	1	0	1	0	0	0	1	0	1	0	0	0
1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1
1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	1	1	0	0	0	1	1	0	1	0	1	1	0	1	0	1
1	0	0	1	0	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	1	0	0
0	1	0	0	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1
1	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1
0	0	0	1	0	1	1	0	1	0	1	0	0	1	1	0	0	0	1	1
1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0
1	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0
0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1	0	1
0	0	0	0	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	1	0	0	0	0	1	1	0	1	1	1	1	0	0	0	1
1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
0	0	0	1	1	0	0	1	1	0	1	0	1	1	0	0	0	0	0	0
1	1	0	0	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	0
1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	0	1	1	1
0	1	0	1	1	0	1	0	0	1	0	1	1	1	0	0	0	0	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0
1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	0	0	0	0	0	1	1	0	1	0	1	0	0	1	1	1
1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	1	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
1	0	0	0	0	1	1	1	1	0	0	0	1	0	0	0	0	0	0	0
0	0	1	0	0	1	0	1	1	0	0	0	0	1	0	1	0	1	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1
1	0	0	1	1	0	0	0	0	1	0	0	1	0	0	1	0	1	1	0
0	0	0	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	1	1	1	1	1	0	0	0	1	0	0	0	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	0	0	0	0	1	0	1	1	0	0	0	1	1	1	0	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0
1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1
0	0	0	0	1	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0
1	0	1	0	1	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
0	0	1	0	0	0	0	1	1	0	0	0	0	0	1	1	0	0	1	1
1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1
1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1
0	1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	1	1	0	1
0	1	0	0	1	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	1	0	0	0	1	0	0	0	0	0	0	0	1	0
1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
0	1	1	1	0	0	0	1	1	1	0	0	0	0	1	0	0	1	1	0
0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1
1	0	0	0	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	1
0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0
1	0	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1
1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	1	1	0	1	1	1	1	1	0	1	1	0	1	0	0	1	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0
0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1
0	0	1	0	0	0	1	1	1	0	1	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	0	0	0	0	0	1	1	0	1	1	1	0	0
0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1
1	1	1	1	0	1	0	0	0	1	1	1	0	0	1	0	0	1	0	0
0	0	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1
0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	1	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	1	0	1	1	1	1	0	0	1	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1
0	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	0	0	0
0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0
0	1	0	1	0	0	0	0	0	1	1	1	0	0	1	0	1	0	0	1
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	1
1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	0
0	0	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
0	0	1	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	1
1	1	0	1	0	1	0	0	0	0	0	1	1	1	1	1	0	0	1	1
1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	0
1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1
1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0
1	0	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	0	1	1	1	0	0	0	1	0	0	1	1	0	0	0
1	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1
1	1	1	1	0	1	0	0	0	0	0	1	1	1	0	1	1	1	1	0
0	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1
0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0
1	1	1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0
1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1
1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0
0	1	1	1	0	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1
0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1
0	0	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
1	0	0	0	0	0	1	1	0	1	0	1	1	1	1	1	0	1	0	0
1	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0
0	0	0	0	1	0	1	0	1	0	0	0	0	1	1	1	0	0	1	1
1	1	0	0	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	1
1	0	0	0	0	0	1	1	1	0	0	1	0	1	1	0	1	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0
0	1	0	1	1	0	0	0	1	0	1	0	0	0	1	1	0	0	1	0
1	0	0	1	1	1	0	0	0	0	0	0	1	0	0	1	1	1	1	1
1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	1	1
1	1	1	1	1	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
1	0	1	1	1	1	0	0	0	1	1	0	0	1	0	1	1	1	1	0
1	1	0	0	1	0	1	0	0	1	0	1	0	0	0	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
0	0	0	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	1	1
1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0
0	0	0	0	0	1	0	0	0	1	1	1	0	1	1	0	0	0	1	0
0	0	1	1	1	1	1	0	0	0	1	0	1	0	0	0	1	1	1	0
1	0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	0	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	1	0
1	0	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	0	0	0	1	0	1	1	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	1	0	1	0
0	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1
0	1	0	1	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0
1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	1	0
1	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1
0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	1	0	0	0	0	1	1	0	1	0	1	1	0	0	0
1	1	1	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	0
1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	0	0	1
1	0	0	1	0	1	0	0	0	1	1	0	1	0	1	1	0	1	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1
0	0	0	1	0	0	0	1	1	1	1	1	0	1	1	0	0	1	0	0
0	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1
1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	1	0	1	1	0	1	0	0	1	0	1	0	1	1	0	1	0	1	1
1	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	0	0	0	0
1	0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0
1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
1	1	1	0	0	1	0	0	1	1	0	0	0	1	0	0	1	0	0	1
0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0
0	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	0	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	1	1	1	0	0	1	1	0	1	1	1	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	1	0	0	0	1	0	0	0	1	0	0	1	1	1	0	0
1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1
0	1	0	0	0	1	1	0	0	1	0	1	0	0	0	0	1	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	0	0	1	1	1	1	1	0	1	0	1	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	0	1	0	1	0	0	0	0	1	0	1	1	0	0
1	0	1	0	0	0	1	0	0	0	1	0	0	0	0	0	1	1	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	1	0	1
1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1
1	0	0	0	0	1	0	1	0	0	0	1	1	1	0	1	1	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0	1
1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	0
0	0	0	1	1	0	1	0	1	1	0	1	1	0	1	0	0	1	1	0
1	0	0	0	1	0	0	1	1	0	0	0	1	0	1	1	1	0	1	1
1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	0	1	0	1	1
1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1
1	1	0	0	0	1	1	0	0	1	0	0	0	0	0	1	1	0	0	0
1	1	1	1	0	0	1	1	1	1	0	1	1	0	1	1	0	1	1	0
0	1	1	0	1	0	1	1	0	0	0	0	0	1	0	0	0	0	1	1
1	0	1	1	0	1	0	1	1	1	1	1	0	1	1	0	1	1	1	1
1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0
1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1
0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	1
1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1
0	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	0	0
0	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	0
0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1
1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	1	1	1
0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	0
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	0	0	1	0	1	0	0	0	1	0	0	0	1	0	1	0	0	1
0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1	0	0
1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1
0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	1	0	0	0	0
1	0	1	0	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	0	1	1	1	1	0	1	0	1	0	1	1	1	0	1	0	0	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0	0
0	1	1	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0
1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1
0	0	0	0	1	1	0	0	0	1	0	0	1	0	0	0	1	1	1	0
1	0	1	1	0	0	1	0	0	0	0	1	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1
0	0	1	1	1	1	1	1	1	1	0	1	1	0	0	0	0	1	1	1
0	0	0	0	1	1	1	1	1	1	0	0	0	0	0	0	1	0	0	0
0	1	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0
0	0	0	0	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0
0	1	0	0	0	0	1	1	0	0	1	0	0	1	0	0	0	0	1	1
1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	0	1
1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1
0	1	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
1	1	0	0	1	1	0	0	0	1	1	0	1	0	0	1	1	1	1	1
0	0	0	1	0	0	1	0	1	0	1	1	1	0	1	0	1	0	0	0
0	0	0	0	1	0	0	1	0	1	1	1	1	1	1	1	0	0	0	1
0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	1	1	1	1	1	0	0	1	1	1	1	1	1	0	0	0	0	0
0	0	1	1	1	1	1	1	1	0	1	0	0	1	1	0	0	1	0	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1
1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1
1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
0	0	1	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0
0	1	1	1	1	1	0	0	0	0	0	0	0	0	1	1	1	1	0	1
1	1	0	0	0	1	0	1	0	0	1	1	0	1	1	1	1	0	0	0
0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	0
0	0	0	0	0	0	0	1	0	0	0	1	0	1	1	1	0	0	1	1
0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1
1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1
1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0	0	1
0	0	1	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
1	1	0	1	0	1	1	0	0	0	0	1	1	1	0	1	1	1	1	0
0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	1	0	0	1	1
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	1	0	0	0	1	1	1	1	1	0	1	1	1	0
1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	1	0
0	1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	0	0	1	1
0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	1	0	0	1	0
1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1
0	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	1	0	1	1	1	1	1	1	0	0	0	0	0	0	0
0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1
1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0
0	0	1	1	0	1	1	0	1	1	0	0	0	1	0	0	0	1	1	0
0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1
0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	0	1
0	0	1	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0	1	1
1	0	0	1	0	0	0	1	0	1	0	0	1	1	1	0	0	0	1	1
1	1	0	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0
1	0	1	0	1	0	0	1	1	0	0	1	1	1	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0
0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0
1	0	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
0	0	1	1	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0
1	1	1	1	0	0	1	1	0	0	1	0	1	0	0	0	0	1	1	0
0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1
1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
1	1	0	0	0	0	1	1	0	0	0	1	0	1	0	1	1	0	0	1
0	1	1	0	0	0	1	1	0	1	0	0	1	0	0	1	1	1	0	0
0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	1	1	1	0	1
1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1
0	0	0	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0	1	1
1	1	1	0	0	1	1	0	0	0	1	0	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	0	1	0	1	1	0	1	1	1	1	0	0
1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	1	1	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	1	1	0	0	0	1	1	0	1	1	1	1	1	0	0	1	1	0
1	1	1	1	1	1	0	1	0	1	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
0	0	0	1	1	0	1	0	0	0	0	1	0	0	0	1	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1
1	0	0	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	1	0	0	0
1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1
1	1	0	0	0	1	0	0	0	1	0	1	0	0	1	1	1	0	0	0
0	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	0
0	0	0	0	1	1	0	0	0	0	0	1	0	0	1	1	0	0	0	1
0	1	1	0	1	0	1	1	1	1	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0
1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1
1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1
0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	1
0	0	0	1	0	1	0	0	0	1	1	0	1	1	1	1	0	0	1	0
1	0	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	0	1
0	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0
1	1	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0
1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
1	1	0	0	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1
0	1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0
1	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1
0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0
0	0	0	1	1	0	1	0	1	0	0	0	0	1	1	1	0	0	1	1
0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	0
0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1
0	1	1	0	1	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0
1	0	1	1	1	1	0	0	1	0	1	1	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1	1	1	0	0
1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	1
0	0	1	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	1
1	0	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	0	0
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	0	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	0
0	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	0
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1
0	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
0	0	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0
0	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	0	1	1	1
1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	1	0
0	0	1	1	0	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1
0	0	0	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	1	0	1	1	1	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	0	0	0	0	1	0	1	1	0	0	1
0	0	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	1
1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
1	1	1	0	0	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0
1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1
1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0
1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1
0	0	1	1	0	1	0	1	0	1	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0
1	1	1	0	1	0	0	1	0	0	0	0	0	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1
1	0	0	0	0	0	1	0	1	1	1	0	1	1	1	1	1	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	1	1	0	1	0	0	1	0	0	1	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0
1	1	0	1	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1
0	1	1	0	0	1	1	1	0	1	0	1	0	0	0	1	1	1	0	1
1	1	1	1	1	0	0	1	1	0	0	1	0	1	1	1	1	1	1	1
1	1	1	0	1	0	1	1	1	0	0	1	0	1	0	1	1	1	1	0
1	1	0	1	0	1	0	0	1	1	1	1	1	0	0	1	0	1	1	1
1	0	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	0	1	0	1	0	0	0	0	1	0
1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0
1	0	0	0	0	1	1	0	1	1	1	1	0	0	0	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0
1	1	0	0	1	0	0	0	0	0	0	1	0	1	1	1	0	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1
1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	0	1
1	0	1	1	0	1	0	0	1	1	1	0	1	1	1	0	0	1	1	0
0	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1
1	0	0	0	1	0	1	1	0	0	1	1	0	0	0	1	0	0	1	1
0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	1	1	0	0	1	1	1	0	0	0	0	0	1	0	0	0	1	1
1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	1	1	0	0	0	1	1	0	1	0	1	0	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	0	1	1	0	1	0	1	0	0	1	1	0	1	1	1	0	1	1	1
1	1	1	1	0	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0
0	1	0	0	1	0	0	1	1	1	0	0	0	0	0	1	0	0	1	1
0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	1	1	0	0	1	0	1	0	0	1	0	0	0
0	0	1	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1	1
1	0	0	1	0	0	0	0	0	0	0	0	1	1	0	1	0	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1	0	0	0
0	0	0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	1
1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	0	0	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0
0	0	0	0	1	1	1	1	1	0	0	0	1	1	0	0	0	0	0	1
1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0	1
0	0	0	1	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1
0	0	1	1	0	1	0	1	1	1	1	0	0	1	1	0	0	1	1	0
0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1	0
1	0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1
0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	0	0	1	1	0	1	0	0	0	0	0
0	0	0	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0
1	0	0	1	1	0	1	0	1	1	1	0	0	0	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0
1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
0	0	1	0	1	0	0	0	0	0	1	1	0	0	0	0	1	0	1	0
1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	0
0	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1
0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	1	1	0	1	0	1	0	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0
0	0	0	0	1	0	1	1	0	0	0	1	1	0	1	1	0	1	0	0
0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	0	1
1	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0
1	0	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	0	0	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0
0	0	0	0	0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	0
0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1
1	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	1	0	0	0	0
0	0	1	1	0	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1
0	0	0	1	1	1	0	0	1	1	1	1	0	1	0	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1
0	1	1	1	0	0	0	0	1	0	1	0	0	1	1	0	0	0	1	0
0	0	0	1	1	0	0	0	1	1	1	1	1	0	1	1	0	1	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	1
1	1	0	0	1	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0
0	0	1	1	0	1	0	1	1	1	1	0	1	0	1	0	0	1	1	1
0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	0
0	1	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0	0
1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0
0	0	1	1	0	0	1	1	0	0	0	1	0	0	1	1	1	0	1	1
0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	1	0	1	0	1	0	0	1	1	1	0	1	1	1
0	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	1	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	1	1	1	1	1
1	1	1	0	1	0	1	0	0	0	0	1	0	0	0	1	1	1	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	0
1	1	0	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0	0
1	1	1	0	1	0	1	1	0	0	0	0	1	1	1	1	1	0	0	1
1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	0	0	1	1	0	0	1	1	1	0	1	0	1	0	0	0	1
0	0	1	0	0	0	1	1	0	0	0	0	0	1	1	0	0	1	1	0
1	0	1	1	1	0	0	1	1	1	1	1	1	0	1	1	0	0	1	0
0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0
1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	0	0	0
1	1	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	0	0	0	1	0	0	1	1	1	1	1	0	0	1
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1
0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0
0	1	1	1	0	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	0	1	0	0	1	0	0	1	1	1	0	1	1	1	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	0	0	0	1	1	1	1	1	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1
0	0	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0
1	1	1	1	1	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1
0	1	0	1	1	0	1	1	1	0	0	1	1	0	0	0	1	0	1	1
1	1	1	0	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	0
1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1
0	1	0	0	0	0	1	0	1	1	0	1	1	1	0	0	0	1	0	1
0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1
0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0
0	1	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0
1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1
1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	0	1	1	1	1	0	1	0	1	1	0	0	1	1	1	0	1
0	0	0	1	0	0	1	0	1	0	0	1	0	0	0	0	0	0	1	0
1	1	1	0	0	1	1	0	1	1	0	1	1	1	1	1	1	1	0	0
1	1	0	0	0	0	0	1	0	0	0	0	1	1	1	1	0	0	1	0
1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0
1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1
1	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	0
0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	1	0	1	0	0
0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	1	0	1	1	0	1	0	1	1	1	1	0	0	1	1	0	1	0	1
1	1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0
0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
1	1	0	0	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	1	0	1	1	0	0	1	1	0	1	1	1	1	0
0	0	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	1	1	1
0	0	0	1	0	0	0	0	1	1	1	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1
1	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0	0
1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	0	0	0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0
1	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1
0	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1
1	0	1	0	1	1	0	1	1	0	1	0	0	0	1	0	1	0	0	1
0	0	0	0	0	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0
0	0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0
0	0	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	0	0	1	0	0	0	0	1	1	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	1	0	0	0	1	0	1	0	1	0	0	0	0	0	0	0	1	1
1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1
0	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1
0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1
0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
1	0	0	0	0	1	0	0	1	0	0	1	1	1	0	1	1	1	0	1
1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	0	1	1
1	1	1	0	0	1	1	0	1	0	1	1	1	0	1	1	0	1	0	0
1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1
1	1	1	0	1	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0
1	0	0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	1	0	0
1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	0	1	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0
0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
1	1	0	0	0	1	1	1	1	0	1	1	0	1	0	1	1	0	0	0
0	1	0	1	1	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0
1	0	1	1	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	1	0	0	1
0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0
1	0	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1
0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0
0	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	0	0	1	1	0	1	1	1	1	0	0	0	1	1	1	0	1
1	0	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0
0	1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1
1	1	1	0	0	1	1	0	1	0	0	0	1	1	1	1	1	0	0	0
1	0	0	1	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1
1	1	1	1	0	0	0	1	1	1	0	0	1	1	0	1	1	1	0	0
0	0	0	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	0	0	0	1	1	1	0	0	0	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1
0	0	1	1	0	0	0	1	1	0	0	1	0	1	0	1	1	1	1	0
0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	1	0	0	1	0
0	1	0	1	0	1	0	0	1	0	1	0	0	1	1	0	0	1	1	0
1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	1	0	1	1	1
1	1	1	0	1	0	0	0	0	1	0	1	1	1	1	1	0	1	0	1
0	0	1	0	1	0	1	1	1	0	0	1	0	1	0	0	1	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0	1
1	1	1	1	0	1	0	0	0	1	1	1	1	0	1	1	0	1	1	1
0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0
1	0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0
1	1	1	1	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0
1	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	1	1	0	0	0	1	0	1	0	0	0	1	0
0	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	1	1	1
0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	1	1	0	0	0	0	0	1	0	0	0	0	0	0
1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0
0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	0	1	0	0	1	0	1	0	1	1	1	1	1	1	1	1	0	0	0
1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	0	1
0	0	0	1	1	0	1	1	0	0	0	1	0	1	0	1	0	0	0	0
1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0
1	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	1	1	1
1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	0	0	0	0	0	0	0	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0
1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1
0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	1	0	1	0	1	1	0	0	0	0	1	0	0
1	0	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	0	0	1
0	0	0	1	1	0	1	0	1	0	0	1	1	0	0	0	0	0	1	0
1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	1	0	0	1	1	1	0	1	1	1	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1
1	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	1	1	0	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1
0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1	0
0	1	1	1	0	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1
1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	1	0	0	1
1	0	0	0	0	1	1	0	0	1	0	0	0	1	1	0	1	0	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1
1	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_22.250_T.txt <==
1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0
1	1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	1	0	0	1	1	1	1	1	0	0	1	0	0	1	0	1	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	0	0	0	0	1	1	0	0	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1
0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	1	1	1	0	1	0	1	1	0	1	0	0	0	1	1	1	1	1	1
0	0	0	1	1	1	0	0	0	1	0	0	1	1	0	0	0	0	1	1
0	1	1	0	0	0	0	0	0	1	1	0	0	1	0	0	1	0	0	0
0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	0	0	0	0	0	1	1	0	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0
1	1	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1
1	1	1	1	1	0	1	1	0	1	1	0	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1
1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1
1	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	0	0
0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1
0	0	1	0	0	0	1	1	1	0	0	1	0	1	1	1	0	1	1	0
0	0	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	0	0	0	1	0	1	0	0	1	1	1	0	1	1	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
1	1	1	0	0	1	0	0	0	1	1	1	1	1	1	1	1	1	0	0
1	0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	0	0	1
0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1
1	1	1	0	1	1	0	1	1	0	1	0	1	0	0	1	1	1	1	0
1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0
1	1	0	0	1	0	0	0	0	1	1	1	1	0	1	1	1	0	0	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	0
1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	1	0	1	0	0	1	0	0	1
0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	1	0	0	0	0
1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1
0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	1	0	0
1	0	0	1	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	0	0	0	0	1	0	1	0	0	1	1
1	0	0	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	1
0	1	1	0	0	0	1	1	1	0	0	0	0	0	1	0	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0
0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	0	1	0
1	0	0	1	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0	1	1
0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0
0	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1
1	0	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	0	0	1	1	1	0	1	0	0	0	0	1	0	1	1	0
1	0	0	1	1	0	0	0	0	0	0	0	0	1	0	1	0	0	1	0
0	0	0	0	0	1	0	1	0	1	0	0	0	1	1	0	0	1	0	0
1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1
1	1	0	1	0	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1
0	1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	1	1	1	0	1	0	0	1	1	1	0	0	0	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	0	0	0	1	0	1	0	1	1	0	1	1	1	0	1	1	1	0
0	0	1	0	0	1	0	1	1	1	1	1	0	0	0	0	1	0	0	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0
0	1	1	1	1	0	0	0	0	0	1	0	0	0	0	1	1	0	1	1
0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1
1	0	0	0	0	1	0	0	1	0	1	0	1	1	0	1	0	0	0	0
1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0
0	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	0	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	1	0	1	1	0	1	0	0	1	1	1	0	0	0	1	1
0	1	0	0	0	1	1	0	0	0	1	0	0	1	1	1	1	1	1	1
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1
1	1	0	1	1	0	0	0	1	0	0	0	0	1	0	1	1	1	1	0
0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	1
0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1
1	0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0
0	0	1	1	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	0
0	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1
1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0
0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
1	0	0	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1
1	1	0	0	1	0	0	0	0	1	1	0	1	1	0	1	1	0	1	1
1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	1
1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	0
0	1	1	0	0	1	1	1	1	1	0	0	0	0	1	1	1	1	0	1
0	0	1	1	1	1	1	1	0	0	0	1	0	0	1	1	1	1	1	1
0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	1	0	0	1	0	0	0	1	0
0	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0
1	1	0	0	1	0	0	0	1	1	0	1	0	1	0	1	1	0	0	1
1	1	0	0	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	1
1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	1	1	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
0	0	0	1	1	1	0	0	0	0	1	1	0	0	1	0	0	0	1	1
1	1	0	0	0	1	0	0	1	1	0	1	0	1	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	1
0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0
1	1	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0
1	1	0	1	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	0
1	1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0
1	1	1	0	0	1	1	0	1	1	0	0	1	1	0	1	1	1	0	0
0	0	1	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	0	0	0	1	0	0	1	1	1	0	1
0	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1
1	1	1	0	0	0	1	1	1	0	0	0	0	0	1	1	0	1	0	0
1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1
1	0	0	0	1	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	1	1	1	0	0	0	1	1	1	1	1	1	0	1	0	1	0	0
1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	0	0	1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0
0	0	0	1	1	1	0	0	0	1	0	1	0	1	1	0	0	0	1	1
1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1
1	0	0	0	0	1	1	1	0	1	1	0	0	0	1	0	0	1	0	0
0	0	1	1	0	1	0	1	0	1	1	0	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	1	0	1	1
0	1	0	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1
0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	0	0	0	1	1	0	1	0	0	0	1	1
0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	0	0	1	0	1	1	0	0	1	1	1	0	0	1	0	1	0	1	0
0	0	0	0	1	1	1	1	0	1	1	0	0	1	1	0	0	0	0	1
0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0
1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1
1	1	1	0	1	1	0	1	1	1	1	1	0	0	0	1	1	1	0	1
1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1	0	0	0
0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	1
1	1	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	1	0
0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	0
0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1
0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0
1	1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	0	0	0	1
0	1	1	0	0	0	1	0	0	1	1	0	0	1	1	0	1	1	1	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	0	1	0	0	0	0	1	0	1	1	1	1	0	0	1
1	1	0	0	1	1	1	0	0	0	0	1	0	1	0	0	0	0	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1
0	1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	0	1	0
0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	0	0	0	0	1	1	0	1	0	0	0	1	1	1	1
0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0
1	1	0	1	0	0	0	0	1	1	1	1	1	1	0	1	1	1	1	0
0	0	0	1	0	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
1	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1
1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	1	0	0	1	0	1	1	0	1	1	0	0	0	1	0	1	0	0	1
1	1	0	0	1	1	1	1	1	1	0	0	0	1	1	1	1	0	0	1
0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0
0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0
1	1	1	0	0	1	1	1	0	1	1	0	1	1	0	1	1	1	0	0
1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	0	1	0	1	1	0	0	0	1	1	1	1	1	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0
0	1	0	0	0	1	1	0	1	0	0	0	0	1	1	0	0	0	0	1
1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1
1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	1	0	0
1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	0
1	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	0	1	0	1	1	1	1	0	0	0	1	1	1	1	1
0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	0	1	0	1
1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	0	0	0
0	0	1	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1
0	1	1	1	0	0	0	1	0	0	1	0	0	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	0	0	0	0	1	1	1	0	1	0	1	1	0	1	0	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0
0	1	1	1	0	0	1	0	1	0	1	0	0	1	1	1	1	1	0	1
1	1	1	1	0	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	0	0	0	1	0	1	0	0	1	0	1	1	1	0	0	1	0	1
0	1	0	1	0	0	1	1	0	0	0	0	0	0	1	0	0	0	1	1
1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0
1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	1
0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1
1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0
0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	1	1	1	1	0	0	0	0	1	1	1	0	0	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	1	1	1	0	1
1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0
1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0
1	0	0	1	1	0	0	1	0	0	1	0	0	0	1	0	0	1	1	0
0	1	0	0	1	1	0	1	0	0	0	0	0	1	1	0	0	0	1	1
0	1	0	0	0	0	0	0	1	1	0	1	1	1	0	0	1	0	0	0
1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0
1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	0
0	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	1	0
0	0	0	1	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	0	1
0	0	0	0	0	0	0	0	1	0	1	1	1	0	0	0	0	0	1	0
1	0	1	0	1	1	1	1	1	0	1	0	0	0	1	1	1	0	0	1
1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	1	0	1	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	1	1	1	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0
0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	0	0
1	0	1	0	1	0	0	0	1	1	0	0	0	0	0	1	1	1	0	0
0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1
1	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	1	1	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0
0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0
1	1	1	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	0	1	1	0	1	1	0	1	1	0	0	1	1	1	1	0	0
1	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1
1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1
0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	1
0	0	0	0	1	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0
0	1	0	0	1	0	1	0	0	0	1	0	0	0	1	1	1	0	0	1
1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	0	1	1
0	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	1	0
0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0
0	0	0	0	0	0	0	1	0	0	0	1	0	1	1	0	0	0	1	0
0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1
0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	0	0	1	0	1	0	0	0	0	0	1	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	0	0	1	0	0	0	0	0	0	1	1	0	0	1	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	0
0	0	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0
0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1
0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1
0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0
0	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	0	1	0	0	0	0	0	1	0	0	1	1
0	1	0	0	1	1	0	0	0	1	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	0	1	0	1	0
1	0	0	0	1	0	0	1	1	1	0	0	1	1	0	1	0	0	0	0
1	1	1	1	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1
0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	1	0	0
1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0	1	1
1	1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	0	1	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1
0	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	0	0	0	1
0	0	1	1	0	0	0	0	0	0	1	1	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0
0	0	0	1	1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	0
1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0
0	1	0	0	0	1	0	0	1	0	0	0	0	1	0	0	1	1	0	0
0	0	1	1	1	1	0	0	1	1	1	0	1	0	1	0	0	1	1	1
0	1	1	1	0	0	0	1	1	0	1	1	1	0	1	1	1	0	0	0
1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	0	1	1	0	1
1	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
0	0	1	1	0	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1
0	1	1	1	1	0	1	1	1	0	0	1	1	0	1	1	1	1	0	1
0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1
0	0	1	1	0	0	0	0	1	0	1	0	0	1	1	0	0	1	0	0
0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0
0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	1	0	1	0	0
1	1	0	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1
1	1	0	0	0	0	0	0	0	0	1	0	0	1	1	0	1	1	1	1
0	1	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1
0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	0
1	0	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	1	0	1	0
1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
1	0	0	1	1	0	1	1	0	0	0	0	0	0	1	0	0	0	0	1
1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1
1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0
1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	1	1	1	0	0	1	0	1	0	1	0	0	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0	0	1
0	0	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1
0	1	0	1	1	0	1	0	0	1	0	1	1	1	0	0	0	1	0	1
1	0	0	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	0	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1
1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	0
1	0	0	0	1	0	1	0	0	1	0	1	0	1	1	0	0	0	1	0
0	0	1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	0	0	0
0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1	1	1
1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
0	0	1	1	0	1	0	0	1	0	1	1	0	0	1	1	0	1	0	1
0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	1
0	1	0	0	0	0	1	1	1	0	0	0	1	1	1	0	0	0	0	0
1	0	1	1	0	1	0	0	0	0	0	0	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	0	0	0	0	0	1	1	0	0	1	1	1	1	0	0	0	1	1	1
0	1	0	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1
1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	1	0	1	1
1	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0	0	1	1	0
1	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1
1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0	0	0	1	1
1	1	1	0	1	0	1	1	0	1	0	1	1	1	0	1	1	1	1	1
1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	0	1	0	1	1
0	0	0	1	1	0	1	0	0	1	1	0	0	0	1	1	1	0	0	1
1	0	1	1	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0
1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0
1	1	0	1	0	1	0	0	0	0	0	0	1	0	0	1	1	0	1	0
0	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1
0	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1
1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	0	1	0
0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	1	1	0	1
0	0	0	0	0	0	0	0	1	0	1	0	0	1	1	0	0	0	1	0
0	1	0	1	0	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	1	0
1	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	1	0	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	0
0	1	0	1	1	0	0	1	1	1	0	1	0	1	1	0	0	1	1	0
1	1	0	0	1	0	1	1	0	1	1	1	1	1	0	1	1	0	0	0
0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	0	1
1	0	1	1	1	0	0	1	1	0	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1
0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	1	0
0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	1	1	0	0	0	0	1	0	0	0	0	1	1	1	1
0	0	0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0
1	1	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	1	1	0	1	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	0	0	0	0	1	0	0	0	0	1	1	0	1	1	1	0	1
0	0	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1
0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	0	1
0	0	0	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0
0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0
0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	1	1	0	1	0	1	0	0	0	0	0	1	1	1	0	1	1	1	1
1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	1
1	1	0	0	1	1	0	0	0	0	1	0	1	0	0	1	1	0	0	1
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1
1	0	1	1	1	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	1	1	1	1	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0
1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	1	0	0	1	0	0	0	1	0	1	0	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1
0	0	0	1	0	1	0	0	0	1	0	0	1	0	1	1	0	0	1	1
0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0
0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0
1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0
1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	0	0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	1	1	1
1	1	0	0	1	0	0	0	0	1	1	0	1	0	1	1	1	0	0	1
0	0	0	1	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0
0	0	1	0	0	0	1	1	1	1	0	1	1	0	0	0	0	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1
0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	1	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
1	0	1	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1	0
0	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	1	0	1	0
0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1
1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	1	0	1	1	0
1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	1	0	0	1	1	0	1	0	1	1	1	1	1	1	1	0
0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0
1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	1	0	0	0	0	1	1	0	0	1	1	0	0	1	1	0	0	1	1
0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	0	1	0	0	1	0	1	0	1	1	0	1	0	1	1	0	0	0	0
0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	1	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1
0	1	0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1
0	1	0	1	1	1	1	0	0	0	0	1	1	1	1	0	0	1	1	0
1	1	1	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1	0	0
0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	0	1	1	1	0
0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1
0	1	1	1	0	1	1	1	1	1	0	0	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0
0	1	0	0	1	1	0	1	0	1	0	0	1	1	1	0	0	1	1	0
0	1	0	1	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	1	0	1	0	0
1	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	1
1	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	0	1
0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	0	0	1	0	1	0	1	1	1	0	1	1	1	0	0	0	0	1	0
1	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	1	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	0
0	1	1	1	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1
0	1	1	1	0	1	1	0	0	0	0	1	0	0	1	0	1	0	0	0
0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	1	0	0	1	1
1	1	0	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1
1	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0
0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	0	0	1	0	0
0	1	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1
1	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1
0	0	0	1	0	0	0	1	1	0	1	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	1	0	0	0	0	1	1	0	0	0	0	0	1	1
0	1	0	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0
0	0	0	1	1	0	1	1	1	1	0	0	0	1	0	0	0	0	0	1
1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1
0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	1	0
0	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	1	1	1	1	0	0	1	1	0	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	1	1	0	1	0	0	0	1	1	0	0	1	1	1
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1
1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	1	1	1
1	1	1	0	1	1	0	0	0	1	0	0	1	0	0	1	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1
1	1	1	0	0	0	1	0	1	1	1	1	1	1	0	0	1	1	1	0
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
1	0	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1
1	0	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	1	1	0	1	1	0	0	0	0	0	0	0	0
0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1
0	1	1	1	1	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1
1	1	1	0	0	0	0	1	1	0	0	0	1	0	1	1	1	0	1	0
0	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1	1	0
0	0	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1
0	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
1	1	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	1	1	1	0	0	1	1	0	1	1	0	0	0	0	0	1	1
1	1	1	1	0	0	0	1	1	0	0	1	1	0	1	0	1	1	1	0
0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1
1	0	0	0	0	1	0	0	0	1	0	1	1	0	0	0	0	1	0	0
0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0	0	0	1
0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	1	1	0	1	1
0	0	1	0	1	0	1	1	1	1	0	0	0	0	1	0	0	1	1	1
1	0	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1
1	1	0	0	0	1	1	0	0	1	0	0	1	1	1	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	0
1	1	1	0	0	0	0	1	0	0	1	1	0	0	1	1	1	1	1	1
0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	0	0
1	1	0	1	1	1	0	0	1	1	0	1	1	0	0	0	1	0	0	1
0	0	1	1	1	0	1	0	0	0	0	0	1	0	1	1	1	1	1	1
0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0
1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1
1	0	0	0	0	1	0	0	0	1	1	1	1	1	1	0	0	0	1	0
1	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1
0	0	1	1	0	1	0	0	1	1	1	1	1	0	1	0	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	1	1	1	0
1	1	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1
1	0	0	0	1	0	0	1	0	1	0	1	1	0	0	0	0	1	0	1
0	0	1	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
0	0	1	0	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1
1	1	1	1	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0
0	0	0	1	1	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1
0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0
0	0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	1	1	1	0	0	1	1	0	0	1	0	1	0	0	1	1	1
1	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
0	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	1	1	0	1	1	1	1	0	1	0	1	0	0	0	1	1	0
0	1	0	0	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1	0
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1
0	0	1	0	1	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0
0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0
1	1	1	0	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0
0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1
1	1	1	0	0	1	0	1	0	1	1	1	0	0	1	1	1	1	0	0
0	0	1	1	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	0
1	1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	0	1	0
1	1	0	0	0	1	0	0	1	1	0	1	0	0	0	0	1	1	0	0
1	1	0	1	1	1	1	1	0	0	1	0	0	0	1	1	0	0	1	1
0	0	0	1	1	1	0	0	0	1	1	1	0	1	0	0	0	0	1	1
1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	0	0
0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1
1	1	1	0	0	0	1	1	1	0	1	1	0	0	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0
0	0	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1
1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	1	0	1	0	1	1	0	0	0	1	0	1	1	0	1
0	1	1	0	0	0	0	1	1	1	0	1	0	1	0	0	1	1	0	0
1	0	1	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0
1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0
1	0	0	1	1	0	1	0	0	0	1	0	1	1	0	1	0	0	1	1
0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	0	0	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1
0	1	0	1	1	0	0	0	0	0	0	1	1	1	0	0	0	1	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1
1	1	1	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1
0	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1
0	1	0	1	0	1	1	1	1	0	1	0	0	1	1	0	0	0	0	0
1	0	0	0	0	1	1	0	1	1	1	1	1	0	0	0	1	1	0	0
1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1
0	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	1	0	0	1
1	0	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	0	0	1	1	1	1	1	0	1	1
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
0	1	1	0	0	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	0
0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1
0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1
1	0	1	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1
0	0	0	1	0	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
1	0	0	0	1	0	0	0	1	1	1	1	0	0	0	1	1	0	0	1
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0
0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0
0	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	1
1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1
0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1
0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0
1	1	0	0	0	1	1	1	1	0	1	1	0	1	1	1	1	1	0	1
0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	1	1	0	0
0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0
0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0
1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1
1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1
0	0	0	1	1	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	1	0	1	1	0	0	0	1	0	1	0	1	0	0	1	1
0	0	0	1	1	1	1	1	0	1	1	1	0	1	1	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	1	0	1	0	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	0	0
1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	0	1	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	1	0	1	0	1	0	1	1	0	1	1	1	0	0	1	1
1	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	0	1
1	0	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0
0	1	1	0	0	0	1	1	0	1	1	1	0	1	1	0	0	1	0	1
0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	1	1	0	0	1	1	0	1	0	1	1	1	1
0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1
0	1	1	1	0	0	0	0	1	1	1	1	0	0	0	1	0	1	1	0
0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	1	1	0
1	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	1	0
0	0	0	0	1	0	0	1	0	1	0	0	0	1	1	0	1	0	0	1
1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	1
0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0	1	1
0	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	0	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	1	1	1	0	0	1	0	1	1	0	0	0	0	0	0	0	1
1	1	1	0	0	1	0	0	0	0	0	1	1	0	0	1	1	0	0	0
0	0	0	1	0	0	0	0	1	1	1	0	0	0	0	1	1	0	1	1
1	1	0	0	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	1
0	0	0	1	1	0	1	1	1	1	0	1	0	0	0	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
0	1	0	0	0	0	0	0	0	1	0	1	1	0	0	1	1	0	0	0
0	1	0	1	0	0	1	1	1	0	1	0	1	0	1	0	0	1	0	0
1	0	1	1	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	0	1	1	1	1	0	0	1	0	1	0	0	0	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0
1	1	0	0	1	0	1	0	0	1	0	1	1	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
1	1	1	0	0	1	0	0	0	1	1	0	1	0	1	1	1	1	0	0
1	0	1	1	1	0	0	1	1	1	0	1	1	0	1	1	0	1	1	1
0	0	1	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0
0	1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0
1	1	0	0	1	1	0	1	1	0	1	0	0	1	0	1	0	1	1	1
1	1	1	0	1	1	0	1	0	1	0	0	1	1	0	1	1	1	0	1
0	0	0	0	0	0	0	1	1	0	1	0	0	1	1	0	0	0	0	0
0	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0
0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0
1	1	0	0	0	1	0	0	0	1	1	0	1	0	1	0	0	1	1	1
0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	1	0	0	0	1
0	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	0	0	1	1	1	1	1	1	0	1	0	1	0	1	1	0	0
0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	1
0	0	1	1	0	1	0	1	1	0	1	1	1	0	0	0	0	1	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	0	1	0	0	0	0	0	0	0	1	0	1	1	1	1	0	0
0	0	1	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1	1
1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	0	0
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	0
0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1
0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1
1	1	0	1	1	0	0	0	1	0	0	1	1	1	0	1	1	1	0	1
0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1
1	1	0	0	0	1	0	0	0	0	1	0	1	1	1	1	0	0	0	1
0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1
1	1	1	0	1	1	0	0	1	1	0	1	1	0	1	1	1	0	0	1
1	0	0	1	1	1	0	0	0	0	0	0	0	1	0	1	0	1	1	0
1	1	0	0	0	0	0	0	1	0	1	0	1	0	0	0	1	0	0	0
1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	0	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1	1	1
0	1	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0
1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	1	1	0	1	0	0	1	0	0	1	1	1	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	1	1	1	0	0	0	1	1	1	1	1	0	1	0	1	1	0	1	1
1	0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	0	1	1	1	1	1	1	0	0	1	0	1	0	0	0	0	1	1	1
0	0	1	1	0	0	1	0	1	0	0	0	0	1	0	1	0	0	0	0
1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1
0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	0	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1
0	0	1	1	0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1
0	0	0	1	1	0	1	1	0	0	0	1	0	1	0	0	0	1	1	1
1	1	0	1	0	1	1	1	1	0	0	0	1	0	0	0	0	1	1	0
0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0
0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	0	0	0	1	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	1	1	1	0	0	1	0	1	1	1	1	1	0	0	1
0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	1	1	1	1
1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1
0	0	1	1	0	1	0	0	1	0	1	0	0	0	0	0	0	0	1	0
1	1	0	0	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	0	0	0	0	0	1	1	0	1	0	0	1	0	1	0	0	0	0	0
1	0	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0
0	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0
0	0	1	1	1	1	1	1	1	0	1	0	1	0	1	1	0	0	1	1
1	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1
0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	1	1	1	0	1	0	1	1	1	0	1	1	0	1	1	1	0	0	1
1	0	1	1	1	0	0	1	0	0	0	0	1	0	1	1	1	0	0	1
0	0	0	0	1	1	1	1	0	1	0	0	1	0	1	0	0	0	0	0
0	1	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	1
1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0
1	0	0	1	1	1	1	0	1	0	0	0	1	1	0	0	0	1	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	1	1	1	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	1
1	0	0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0
1	0	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	0	1	0	0	1
0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	1	1	1	0	1
1	1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1
1	1	0	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	0	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	1	1	0	1	0	0	1	1	1	1	0	0	0	1	0	0	0	0	0
1	1	1	0	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	0	0	1	0	1	1	1	1	1	1	0	1	0	1	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	1	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0
1	1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1
1	1	0	0	1	1	0	1	1	0	1	0	1	1	0	1	1	0	0	1
0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	1	1	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	1	1	1	1
0	0	0	0	1	1	1	0	0	1	0	1	1	1	1	1	1	0	0	1
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	1
1	1	1	1	0	0	0	0	0	1	1	0	1	1	0	1	1	1	0	0
1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0	0
0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	1	0	0	1	1
0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	1	1	0	1	1	1	1	0	1	0	0	0	0	1	1	0	0
0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	0	1	1
1	1	1	1	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	0	0	0	0	1	1	0	1	0	1	1	1	0	1	0	0	1	1
1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1
1	1	0	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	0
1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0
0	0	0	1	0	1	0	0	1	0	1	1	1	0	0	0	1	0	0	0
0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0	0	1
0	0	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1
0	1	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	1
0	0	0	1	1	1	1	0	1	0	1	0	1	1	0	1	0	1	1	1
0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1
0	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0	0	1	1	1
0	1	0	1	1	1	0	0	0	0	1	1	1	1	1	0	1	0	1	0
0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1
1	1	1	0	0	0	1	1	0	1	0	1	1	1	0	1	1	1	0	0
0	0	1	1	0	1	1	0	1	0	0	0	0	1	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	1
0	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	1
0	0	0	0	0	0	1	0	1	1	1	1	0	0	1	1	0	1	0	1
0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	0
1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	1	1	0	1	1
1	1	1	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1
1	0	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	0	1
1	1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	0	1	1	0	0
1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0
1	1	0	0	1	0	0	1	0	1	1	0	1	0	1	1	1	0	0	1
1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0
1	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1
0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0	0	0	0	1
0	0	1	1	0	0	1	0	1	0	0	1	1	1	1	0	0	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_22.375_T.txt <==
1	1	1	0	1	0	1	0	1	1	0	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1
0	0	1	1	1	0	1	1	0	0	1	1	1	0	0	0	0	0	1	0
1	0	0	1	0	1	0	0	1	0	0	1	0	0	0	0	1	0	0	0
1	1	0	1	1	0	1	1	1	1	0	0	1	0	1	1	1	1	1	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1
0	0	0	0	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1
1	0	0	0	0	1	0	1	1	0	0	1	1	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0
0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	1	0	1	0
1	1	1	0	0	1	0	1	1	0	0	1	1	1	1	0	1	1	0	0
1	1	0	0	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1
1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	1	0	1	1	1	1	1	0	1	1	1	0	0	1	0	0	0	0	0
1	0	1	1	0	1	0	1	0	1	1	1	1	1	1	0	1	1	1	1
0	1	0	0	1	0	0	1	0	1	0	0	0	0	0	1	1	0	0	0
1	1	1	1	0	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1
0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1	0	1	0
1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	0
1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	1	1
0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1
1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1
1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	1	1	1	1	1
0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0
1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1
1	1	1	0	0	0	0	0	0	1	0	0	1	1	0	1	1	1	0	0
0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	1	1	1	1	1	0	0	1	0	0	0	1	0	1	1	1	1	1
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	1	0
0	1	1	0	0	1	1	1	1	1	0	0	0	1	1	1	0	1	0	0
0	1	1	0	0	0	0	1	0	0	0	0	1	1	1	1	0	0	1	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	1	0	0
1	1	1	0	1	1	1	0	0	1	0	1	1	1	1	1	1	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1
0	0	1	1	0	1	0	1	1	1	1	0	1	1	0	1	1	0	1	1
1	0	1	1	1	0	1	1	1	0	0	1	0	1	0	1	1	1	1	1
1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	0	0	0	1	1	1	1	1	1	0	1	1	1	1	0	0	0	1	1
1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0
0	1	1	0	0	0	1	0	0	0	1	0	0	0	1	0	1	0	0	0
0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0	0	1	1
1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
1	0	1	1	0	1	0	1	1	1	0	0	1	1	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0
0	0	0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	0	0	0
0	0	0	1	1	1	0	1	0	1	1	0	0	0	1	0	0	0	1	1
0	0	0	0	1	1	1	1	0	0	0	1	1	0	1	0	0	0	1	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	0	0	1	1	1	0	0	0	0	1	0	1	1	1	1	0	0	1
1	0	1	1	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	0
1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	0
1	1	1	1	1	0	0	0	1	0	1	1	0	1	0	1	1	1	0	1
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	1	1	1	0	0	0	1	1	1	0	0	1	0	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1
1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	0	1	1
1	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0
0	1	0	1	0	1	0	1	1	0	1	1	1	1	1	0	1	0	0	1
1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
1	0	0	1	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	0	1	1	1
1	0	1	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0
0	0	1	1	0	1	0	0	0	1	0	0	0	0	1	0	1	0	0	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	0	0	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	1	1	0	1	0	1	1	0	1	0	1	1	0	0	0	0	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0
1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	0	1	1
1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	1	0	0	0	1
0	1	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1
0	0	0	0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1
1	1	0	1	0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	0	1	0
0	0	0	1	1	0	1	0	0	1	1	1	1	0	1	1	0	0	1	0
0	0	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	0	1	0	1	1	1	0	1	1	1	0	0	1	1	0	1
0	0	0	1	1	0	1	1	0	0	0	0	1	1	0	0	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	0	0	1	1
0	0	0	1	0	1	0	0	1	1	0	0	0	1	0	0	0	1	1	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1
0	0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	0	1
0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0
1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	1	0
1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	0	1	0	1	0	1	0	0	0	1	0
0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0
0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	1	1	0
0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	1
1	1	1	0	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	0
1	0	0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	1
1	0	0	0	1	1	1	0	0	1	0	1	1	1	0	1	1	1	0	0
0	0	1	1	0	1	1	0	1	0	1	1	1	1	1	0	0	1	1	1
1	1	0	1	1	1	1	1	1	1	0	0	1	0	0	0	0	0	0	0
1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	0	0	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1
1	0	0	1	1	0	1	0	0	0	1	0	0	0	0	0	0	0	1	1
1	0	1	1	1	1	0	1	0	1	1	0	0	0	1	1	0	1	1	1
1	0	1	1	0	0	0	1	1	0	0	1	1	0	1	1	0	1	1	1
1	0	0	1	1	1	1	0	0	0	0	1	1	1	0	1	1	1	0	1
1	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0
0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	1	0	1	1	1	0	1	0	1	1	0	1	0	0	1	1
0	0	0	0	1	0	1	0	0	1	0	1	0	1	1	0	1	0	0	1
1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1
0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	1	0	0	1	0	1	1	0	1	1	0	0	0	0
1	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
1	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
0	0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1
1	1	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	0	0
1	1	1	0	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1
0	1	1	0	1	0	1	1	0	0	1	0	1	1	0	1	1	1	0	0
0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0
1	1	1	1	0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0
0	1	0	0	1	0	0	1	1	1	0	0	0	1	0	0	1	0	1	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	1	0	0	0	1	1	1	1	0	1	0	1	1	1	0
1	1	0	1	1	1	0	1	0	0	1	0	0	1	0	0	0	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1
0	1	0	1	0	0	1	0	1	0	0	1	0	0	1	0	1	0	1	1
1	1	0	0	1	1	0	0	0	1	0	1	1	1	1	1	1	0	0	1
1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
0	1	0	1	1	1	1	0	1	1	1	1	0	1	0	0	1	1	1	1
0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	0	1	0	1	0	1	0	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	0	1	1	0	1	0	1	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1
1	0	1	0	1	1	0	0	0	0	1	0	1	1	0	1	0	0	1	1
1	0	1	1	1	1	0	0	0	0	1	0	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	1	1	0	1	1	0	0	1	1	0
0	0	1	1	1	1	0	0	0	1	1	0	1	1	1	0	1	1	1	1
1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1
1	1	0	0	0	1	0	0	0	0	1	0	1	1	0	1	1	1	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	0	0	0	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0
1	0	1	1	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0
1	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1
0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1
1	0	1	0	1	0	0	1	0	0	1	1	0	0	1	1	1	1	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1
0	1	1	0	0	0	1	0	0	0	1	0	0	0	0	0	1	1	1	0
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
1	1	0	1	1	0	0	1	0	1	1	1	1	0	1	1	1	0	1	1
1	1	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1
0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	0	1	1
0	1	1	0	0	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1
0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	0
0	0	0	0	0	0	0	0	1	1	0	1	0	1	1	0	0	0	0	0
1	1	1	0	1	1	1	0	0	0	0	1	1	0	1	0	1	0	0	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1
0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0
0	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	1	1	1	0
1	1	1	1	1	0	1	1	1	0	1	0	0	0	1	0	1	1	1	1
1	0	1	1	1	1	0	0	0	0	1	1	0	0	0	0	0	1	0	0
1	0	1	0	0	1	0	0	0	1	0	0	1	0	0	1	1	1	1	0
0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0
1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0
1	1	1	0	1	1	1	0	1	1	0	1	0	0	1	0	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0
0	0	0	0	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0
1	1	0	0	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1
0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	1	1	1	0
1	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1
0	0	0	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1
0	1	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1
0	1	1	0	1	0	1	1	0	1	1	1	0	0	0	0	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0
1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	1
1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0
0	0	1	1	1	1	1	0	1	0	1	0	0	0	1	1	0	0	0	1
1	0	0	1	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0
0	1	1	1	0	0	0	0	0	1	0	0	1	1	1	1	0	1	0	1
0	1	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1
1	0	0	0	1	1	0	1	0	1	1	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1
0	0	0	1	0	0	1	0	1	0	0	0	0	0	1	0	0	0	1	1
0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	1
1	0	1	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0
0	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	1	1	0	0	1	0	1	0	0	0	1	0	0	0	0	0	1	1
0	0	1	0	0	0	0	1	0	1	1	1	1	0	1	1	1	0	0	0
0	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	1	0	1	1	0	0	1	1	0	1	0	0	0	0	1	0	0	1
0	0	1	1	1	0	0	1	0	0	1	1	1	0	0	1	0	0	0	0
1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0
1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	1	1	0	1	1
1	1	0	0	1	0	1	0	0	1	1	1	1	0	0	1	1	1	1	1
1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1
0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1
1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1
0	1	1	1	0	0	1	1	0	0	1	1	0	1	0	1	1	0	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	1	0	1	0	1	1	0	1	1	1	1	0	1	1	0	0	0	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
0	0	0	0	0	1	1	1	1	0	0	0	1	1	0	1	0	0	0	0
0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0
0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	0	1	1	0
1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0
1	1	0	0	0	0	0	1	1	0	1	0	1	1	1	0	0	0	0	0
1	0	1	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0
1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	1
1	0	0	1	1	0	0	1	1	0	1	1	0	1	0	1	0	1	1	1
1	0	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	0
1	1	1	0	0	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1
0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0
1	0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	0	0	1	1
0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0
1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1
1	0	0	0	0	1	1	0	1	1	1	0	1	0	0	1	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	0	0	1	0	1	0	0	1	1	0	0	0	0	0
1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1
0	1	0	1	1	0	0	0	1	0	1	0	0	1	1	0	1	1	1	0
0	0	1	1	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0
0	1	1	1	1	0	0	0	1	1	0	1	0	1	1	1	1	1	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
0	0	0	0	1	0	0	1	0	0	1	0	0	0	1	1	0	0	0	1
0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0
0	1	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	1	1	0	1
0	1	1	1	1	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0
0	1	1	0	0	1	0	1	1	0	1	0	0	1	0	0	1	1	1	0
1	1	0	0	0	1	1	0	1	0	0	1	0	1	1	1	1	0	0	1
1	1	0	0	0	0	1	0	1	1	1	1	0	0	0	0	1	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0
0	0	0	1	1	1	0	1	1	1	0	1	0	1	1	0	0	0	1	1
1	0	1	1	1	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1
0	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	1	0
0	0	0	0	1	1	0	0	0	1	1	0	1	0	1	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	1	0	0	1
1	0	1	0	1	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1
0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	1	0	1	0	0	0	0	1	1	0	1	0	0	1	1	1	0	1
0	1	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	1
0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0
0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	1	0	0	0	0
1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0
1	0	0	1	1	1	0	0	1	0	0	1	1	0	0	0	1	1	1	0
0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	0	0	0	0
1	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1	0	1	1	0
1	0	1	0	1	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	1	0
0	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	0	0	1	1	1	0	0	1	1	1	1	0	1	0	1	1	1	1	1
1	1	1	1	1	0	0	1	1	0	1	1	1	0	1	1	0	1	1	1
1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	0
0	0	0	0	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1
0	0	1	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1
0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	0	0	0	1	1	1	0	1	1	0	0	0	0	0	1	0	0	0	1
0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	0	0	0	0
1	1	1	1	1	1	1	0	0	0	0	1	1	1	0	0	1	1	1	1
1	1	0	1	1	0	1	1	0	0	1	1	0	0	0	1	0	0	1	1
0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0
1	1	0	0	1	1	0	1	0	1	0	1	1	1	1	1	1	0	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1
0	1	1	1	1	0	0	1	0	1	0	0	1	0	0	0	0	1	0	0
0	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	0	0	1	0
1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	1	0
0	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0
0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	1	0	1
1	1	1	1	1	1	1	0	0	0	1	0	1	0	1	1	1	0	0	1
0	1	1	0	0	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0
0	1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
1	1	1	0	0	1	0	1	0	1	1	1	1	0	0	0	1	1	0	1
0	1	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1
1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	1	1	1	1	1
0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1
0	0	1	1	0	0	1	1	1	0	1	1	1	0	1	1	0	1	0	1
0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	0	0
0	0	1	1	0	0	0	0	1	0	1	0	1	0	1	1	0	1	0	0
1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1
0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0
0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1
1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1
0	0	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	0	1	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0
1	1	0	0	0	0	1	1	1	0	1	1	0	1	1	0	1	1	1	1
1	0	0	0	1	0	1	1	0	0	0	1	0	1	0	0	0	0	1	0
0	0	1	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	0
1	1	1	0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0	1
0	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	1	1	1	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	1
0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
1	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1
0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0
0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	1	0	1	1	0	0	1	1	0	0	0	1	0	0	1
1	0	0	1	0	1	0	0	1	0	0	0	0	1	0	1	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	1	0	0	0	1	0	0	1	1
0	0	0	1	0	0	1	0	0	0	1	0	1	1	0	0	0	0	1	0
0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	1	1	1	0	0
1	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
1	1	1	0	0	1	0	1	0	1	1	0	1	0	0	1	1	1	0	0
1	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0
1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1
1	0	0	1	1	0	0	0	1	0	0	1	0	1	0	1	0	0	1	0
1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1
0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0
0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0
0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	0	1	1	1
0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0
1	0	0	1	0	1	0	0	0	0	1	0	1	1	0	1	0	1	1	0
0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	0	0	1	0	0	1	0	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	0
1	1	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1	1
1	1	0	0	0	1	0	0	1	0	1	0	1	0	1	1	1	1	0	0
1	1	1	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1
1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1
1	1	1	0	0	0	1	1	1	0	1	1	1	0	1	1	1	0	0	0
0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	0
1	0	0	0	0	1	0	1	1	1	0	0	0	1	1	1	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	0
0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0
1	1	0	1	0	0	1	0	1	0	0	0	1	0	0	1	0	0	0	0
0	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1	0	1	1	0
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0
1	0	0	0	1	1	1	0	1	0	0	1	0	0	0	1	1	0	0	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0
0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	0
1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1
1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
0	1	1	0	0	1	1	0	0	0	1	1	1	0	1	0	1	1	1	0
0	1	0	0	1	0	0	0	1	0	1	1	0	0	0	1	1	1	0	1
0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	1	0	0
0	0	1	1	0	1	0	0	1	1	1	1	1	1	1	0	0	1	1	0
1	0	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0
1	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1
1	1	0	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	1
0	0	0	1	1	1	1	0	0	1	0	0	0	1	1	0	0	1	1	0
1	0	0	0	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	1
1	1	0	0	0	0	1	0	0	1	0	0	0	0	1	0	1	0	0	1
0	0	1	1	0	1	0	0	1	0	0	0	1	1	0	0	1	1	0	0
0	1	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	1	0	1	0	1	1	0	0	1
0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0
1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	1	1	1	0	0
1	1	1	0	0	1	1	1	0	1	1	0	1	1	1	0	1	1	0	0
0	1	1	0	0	1	0	1	0	1	1	0	0	0	1	1	1	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0
0	1	0	0	0	1	0	1	1	1	0	0	1	1	0	0	0	0	0	0
0	0	0	0	1	0	1	1	0	1	0	0	1	1	1	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	1	0	1	1	1	0	0	1	1	0
0	0	1	1	1	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1
0	0	1	1	1	0	0	1	0	1	0	1	0	0	0	0	0	1	1	0
1	1	1	1	0	1	0	0	1	0	1	0	0	0	0	1	1	1	0	0
0	0	0	0	0	1	1	0	1	1	0	1	0	1	1	0	0	0	0	0
0	0	1	1	0	1	0	1	1	0	1	1	0	0	0	0	0	0	0	0
1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	0
0	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0
0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	0
0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	0	0	1	0	0	1	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1
0	0	0	1	1	1	1	0	0	1	1	1	0	0	0	0	0	0	1	0
0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0	1
1	1	1	1	1	0	0	1	1	1	1	0	0	0	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0
0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	0	1	1	0	1
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1
0	0	0	1	0	0	1	1	1	0	1	1	0	0	1	0	0	0	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0
1	1	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	0	1	1	1	0	0	1	1	0	1	0	0	1	1	1	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1
1	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	1
1	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	1	0	0	0	1	1	0	0	0	0	1	0	0	1	0	1
1	0	0	1	0	1	1	1	0	1	0	1	1	0	0	0	0	1	1	0
1	1	0	0	0	1	0	1	1	0	1	0	1	1	0	0	0	0	1	0
0	1	1	1	1	0	0	1	0	1	1	1	1	0	1	1	0	1	0	0
0	0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	1	0	0
0	1	0	1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	1	0	1	0	1	0	1	1	0	0	0	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	1
1	1	0	1	1	1	1	1	1	1	0	0	1	1	0	0	1	0	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	1	1	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1
0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1
0	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	1	0	1	0	1	1	1	1	1	1	0	0	1	1	0	1	1
1	0	0	0	1	1	1	0	1	1	1	1	0	0	0	1	0	1	1	1
0	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0
0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	1	1
1	0	1	0	1	1	1	1	0	1	1	0	0	1	1	0	1	1	1	1
1	1	0	0	0	1	0	0	0	1	1	0	1	1	1	1	1	1	1	0
1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	1	0	1	0
1	1	1	0	1	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	1	1	1	0	0	1	1	1	1	0	1	0	0	1	1	1	0
1	0	1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	1	1	0
1	1	0	0	1	0	1	0	0	1	0	1	1	0	1	1	0	0	0	1
0	1	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1	0
0	0	1	1	0	0	0	0	1	0	0	1	0	1	1	0	0	0	0	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	0	0	0	1	0	0	1	1	1	0	0	0	1	1	1	0	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	0	1	1	1	0	1	0	1	1	1	1	0	0	0	0	1	0	0
0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	0	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
1	1	0	0	0	1	0	0	1	0	1	1	0	1	0	1	1	0	0	0
1	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	1
0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0
0	0	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	0	1	1
1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
0	1	1	1	1	1	0	0	0	0	1	1	1	0	0	1	0	1	0	1
0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	1	0	0	0	1
0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	0
1	1	1	0	0	1	0	1	0	1	1	1	1	0	0	1	0	1	0	0
0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	1	1	0	0	0	0	0	1	0	1	0	0	0	0	1	1	0
1	1	0	0	0	0	0	0	1	0	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	0	0	1	1	0	0	1	0	0	1	0	0	0	1	1
1	0	1	1	0	1	0	0	1	0	0	0	0	1	1	0	0	1	1	0
1	1	1	0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1
1	0	1	1	1	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	1	1	0
1	0	1	0	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1
0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	1	0
1	0	1	1	1	1	1	1	0	0	0	1	1	1	1	1	0	0	1	1
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	0	0	1	1	0	1	0	1	1	0	1	0	1	1	0	0	0	1	1
1	0	0	1	1	1	0	0	0	1	0	0	1	1	0	0	0	1	1	1
0	1	1	0	0	0	0	1	1	0	0	1	0	1	0	0	1	1	1	0
0	0	0	1	0	0	0	0	1	1	1	0	1	0	1	1	1	0	0	1
1	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	1	0	1
0	1	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	0	0	1	0	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1
0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1
1	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	1	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	0	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1
0	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	1	1
1	0	0	1	1	0	0	0	1	0	1	0	1	1	0	0	0	1	1	1
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
1	1	0	0	0	0	0	0	1	0	0	1	0	1	1	0	0	0	0	1
1	1	1	0	1	0	0	0	1	1	0	0	0	0	1	1	1	0	1	1
1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0
0	0	1	1	1	1	0	1	1	0	0	0	0	1	1	1	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	0	0	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	1	0	1	0	0
1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1
0	1	0	0	0	0	0	1	0	0	0	0	1	0	1	1	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1
0	0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	0	1	1	0	1	1	1	0	0	0	0	1	0	1	1	0	0	1
0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	1	1	0	1	0
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	0	1	1	1
1	1	0	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0
0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	0	0
0	0	0	0	1	0	0	1	0	0	1	0	1	0	0	0	0	0	1	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1	0	1	1
0	0	0	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1
0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	0	1	1	1	1	0	0	0	1	1	1	1	0	0	1	1	1	1	1
1	1	1	1	0	0	1	1	1	1	1	0	0	0	1	1	1	0	0	1
0	0	0	0	1	0	1	0	0	1	1	0	0	1	1	1	0	1	0	0
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1
1	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0
1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	1	1	0
1	1	0	0	1	0	1	1	1	0	0	1	1	0	0	1	1	1	0	1
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1
0	0	1	1	0	1	1	1	1	0	0	0	1	0	0	0	0	0	0	0
1	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0
0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1
1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1
0	0	0	0	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0
1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	0
0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1
1	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1
1	1	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	0	0	1	0	1	1	0	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
1	1	0	0	0	1	1	0	1	0	0	1	1	1	0	0	1	1	0	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1
1	0	1	0	0	0	0	0	1	0	1	0	0	1	1	0	0	0	1	1
1	0	0	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0
0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1
1	1	0	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1
0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	0	0	1	1	0
0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	1	0
1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	0	0	1	0	1	1	1	1	0	1	1	1	0	0
1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	1	0	0	0
0	0	1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0
1	0	1	1	1	1	1	1	0	0	0	1	1	0	0	1	0	0	1	1
1	1	0	0	1	0	0	0	0	1	0	0	1	0	0	1	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1
1	0	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	0	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	0	0	1
1	1	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	0	1	1
1	1	1	1	1	1	0	0	0	0	1	1	1	0	0	1	1	1	1	1
0	0	0	1	1	1	0	0	0	1	0	1	1	1	1	0	0	1	1	0
0	0	0	1	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0
0	0	0	1	1	0	1	1	1	0	0	0	0	1	1	0	0	1	0	1
1	0	1	0	0	0	0	1	1	1	0	0	1	1	0	1	0	0	0	0
0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	0	0	0	0	0	1	1	1	0	0	1	1	1	1	1	0	1	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	1
0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1
1	1	1	0	1	0	0	1	1	1	1	0	0	1	1	0	1	1	1	1
0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	0	1	1	1
1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	0	0	0	1	1	0	1	0	1	1
0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1
0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	0	0
1	1	0	1	1	1	0	1	0	1	0	1	1	0	0	1	1	1	1	0
0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1
1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0
0	0	0	0	0	1	1	0	0	0	1	0	0	1	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	0	1
0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0
0	1	1	1	0	0	0	1	1	1	1	0	1	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	0	1	1	0	0	0	1	1	0	0	1	1	0	1	1	1	1	0	0
0	0	1	1	0	1	1	0	1	1	1	0	1	1	1	0	0	0	0	1
0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1	0	0
0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	1	0	1	0	1	0	1	1	1	1	0	0	0	1	1	1	0
0	1	1	0	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	1	0	0	1	0	0	1	0	0	1	0	1	1	0	0	1	0	0
1	0	1	1	1	0	0	0	1	0	1	0	0	0	1	1	1	0	0	1
0	0	0	0	1	0	0	0	1	1	0	0	1	0	1	0	0	1	1	1
0	1	0	1	1	0	1	1	1	0	0	0	1	1	1	1	0	1	1	1
0	0	1	1	1	0	0	1	1	0	0	1	0	1	1	0	1	0	0	1
0	0	1	0	0	0	0	0	0	1	0	1	1	0	1	1	1	1	0	0
0	0	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	0	0	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
1	0	1	1	0	0	0	0	1	1	1	1	0	0	0	1	1	1	1	0
1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	1	0
1	0	1	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	0	0	0	1	1	1	1	0	1	1	0	1	0	1	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	0
1	0	0	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	1	0	0	1	1	1	1	0	1	0	0	1	1	1	1
1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	0	1	1	0
1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0
1	1	1	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1
0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	1	0	1	0	0	1	0	1	1	1	1	1	1	1	0
0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	1	1	1	1	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	1	1	0	1	0	0	0	0	0	0	1	0	0	0	1	1	1
0	1	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0
0	1	1	0	0	0	1	1	1	1	1	1	0	1	1	1	1	1	0	0
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0
0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1
1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	0	1
1	0	1	1	0	1	1	1	1	1	1	0	1	0	1	1	0	1	1	1
1	0	0	1	1	0	1	0	1	0	0	0	1	1	1	1	0	0	1	0
0	0	1	0	1	0	0	0	0	0	1	1	1	0	0	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1
0	0	1	1	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	1	0	1	0	1	0	0	1	0	0	0	1
1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	0	0	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	0	1	1	0	0	0	1	1	1	1	0	0	0	1	1	1	1	1
0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0
0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
0	1	0	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1	0	1
0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1
1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1
1	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1
1	0	0	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1
0	1	1	1	0	0	0	0	0	1	0	0	0	1	1	0	0	1	0	1
1	1	1	1	0	0	1	0	0	1	0	1	0	0	0	0	1	1	1	0
0	0	0	1	0	0	1	0	0	1	1	1	0	1	1	0	0	0	1	1
0	0	1	1	0	0	0	0	0	0	1	1	1	0	1	0	0	1	1	0
0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
0	0	1	1	1	0	1	0	0	1	0	1	1	0	1	0	0	1	1	1
0	0	0	0	1	0	0	0	0	0	0	1	1	1	0	1	1	0	0	0
1	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	0	0	1	1	0	0	1	1	0	0	1
0	0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	0	1	1	1
1	0	1	1	1	0	1	1	1	0	0	0	0	1	1	0	0	1	1	0
0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0
0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	1	0	0	0	0
1	0	1	0	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0
0	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1
0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0
0	0	1	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	1
0	0	0	1	0	0	0	0	1	0	1	1	0	0	0	0	0	1	1	0
0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	0	0	0	1
1	1	1	1	1	1	1	0	0	0	0	1	1	0	1	0	1	1	0	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	0	1	0	0	1	1	0	0	1
1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1
1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1
1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1
0	1	0	0	1	0	1	0	0	1	0	1	1	1	1	0	1	0	0	0
0	1	0	1	0	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1
0	0	1	1	0	1	1	0	1	0	0	1	1	1	0	0	0	1	1	1
1	1	0	0	1	1	1	1	0	1	0	1	0	0	0	1	1	1	0	1
0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1
0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0
0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	0	1	1	0	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1
1	1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1
1	0	1	1	1	1	0	1	0	1	1	1	1	0	1	0	1	1	1	1
1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	0	1	0	0	0
1	0	0	1	1	1	0	0	1	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	1	0	1	1	1	1	0	0	1	1
1	1	1	0	1	0	1	0	0	0	0	0	0	0	0	1	1	0	0	1
1	1	1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	0	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	0
0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	1	1	1	0	1	0	0	0	1	0	0	0	0	0	1	0	0	1	1
1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0	1
0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1
0	1	0	0	0	1	1	0	0	1	0	0	0	1	0	0	0	0	0	0
0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	0	0	0	0	0	1	1	0	0	1	0	0	1	0	0	0
0	1	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0	0
1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	0	1	0	0
1	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1	0	1	0	0
0	0	0	0	0	1	1	1	0	0	1	1	0	1	0	0	0	0	0	0
0	0	0	1	1	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1
1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	1	1	0	0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0
0	0	0	1	1	1	0	0	0	0	1	1	1	1	0	1	0	1	1	0
1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0
0	1	1	0	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	0
0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0
0	0	1	1	1	0	1	1	0	1	0	1	1	0	1	0	1	1	1	1
0	1	1	0	0	1	0	0	0	0	1	1	1	0	0	0	1	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	0	1	1	0
1	1	1	0	0	0	1	1	0	0	1	0	0	1	0	1	0	1	1	0
0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1
0	1	0	1	1	0	1	1	1	1	1	0	0	0	1	0	1	0	0	1
0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0
0	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0
1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0
1	0	0	1	0	0	0	0	1	1	1	1	0	0	0	0	0	1	0	1
1	1	0	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0	0	1
1	1	1	0	0	1	1	0	0	0	0	1	1	1	0	1	1	1	0	0
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	1	0	0	1	0	1	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	0	1	1	0	1	0	0	1	1	1	1	0	0	1	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	0	0	1	1	1
1	1	1	0	0	1	0	1	0	0	1	1	0	0	0	0	0	1	0	0
0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1
1	1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1
1	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0
0	0	0	0	1	1	1	0	0	1	1	0	1	0	0	0	1	0	0	1
1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	0	1	0	1	1	1	0	1	1	1	0	1	1	1	1	0	1
0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	0	0	0	1	0	1	0	1	1	1	0	0	1	1	0	0	0	1
0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1
0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	1	1	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1
0	0	0	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1
1	0	0	0	0	1	0	0	0	1	0	0	1	0	1	1	1	0	0	1
1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	0	0
1	1	1	1	0	1	1	1	0	1	1	0	0	1	1	1	1	0	1	1
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0
0	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0
1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	0	0
1	1	1	0	1	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0
1	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	1	0	1
0	0	1	1	1	0	1	0	0	0	1	1	0	1	1	1	1	0	0	1
0	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	0	0	0	1	1	0	0	1	1	1	0	1	0	0	0	0	0	0
0	0	1	1	0	1	0	0	0	1	1	0	0	1	0	0	0	1	0	0
1	1	0	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0
0	0	0	1	1	0	0	1	1	1	1	0	1	1	0	0	1	1	1	0
0	0	1	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1
0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	0	1	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	0	1	1
0	0	1	1	0	1	1	1	1	1	1	1	0	0	0	0	0	1	1	0
1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	1	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0
0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1
1	0	1	1	1	0	0	0	0	0	1	0	1	1	1	1	0	1	1	1
0	1	1	1	1	0	1	1	1	1	0	1	0	0	1	0	1	1	0	1
1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	0	0
1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0
1	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1
1	0	1	1	0	1	0	1	1	1	1	1	1	0	1	1	0	1	0	0
0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	1
1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0	1
1	1	1	1	1	1	0	1	0	1	0	1	1	1	0	1	1	1	1	1
0	1	0	0	0	1	0	0	0	1	1	1	0	1	1	0	1	0	0	0
0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
0	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	1	0


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_22.625_T.txt <==
1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	1	1	0	1	1	1	1	0	1	0	1	0	0	0	1	0	0	1
0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0
0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1
1	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	0
0	0	1	0	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	0	0	0	1	0	1	0	1	1	0	1	0	0	1	1	0	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1
1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	0
0	0	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1
0	0	0	0	0	1	0	0	1	0	0	0	1	0	0	0	0	0	1	0
0	0	0	1	0	1	1	0	1	0	1	0	0	0	1	0	1	0	1	0
0	1	0	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1
0	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	0	0	0	1	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	1	1	0	1	0	1	1	1	0	0	0	0	0
1	0	0	1	0	0	0	0	0	1	0	0	1	1	0	0	0	0	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	0	0	0	1	1	0	0	1	0	0	1	0	1	0	1	0	0	0	1
1	0	1	1	0	1	1	1	1	0	1	0	0	0	0	1	1	1	1	1
0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	1	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	1	0
0	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1
0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	1	1
1	1	1	1	0	1	1	0	0	1	0	1	0	0	0	1	1	1	0	0
1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	0	1	0	0	1
0	1	1	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	0	1	1	1	0	1	0	1	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	1	0	0	0	0
1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1
0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	0	0	1	1	0	1	1	1	0	0	1	0	0
0	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1
0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	1	1	1	0	0	0	0	0	0	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1
1	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	1
1	1	1	1	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	1	1	1	0	0	0	1	1	1	0	0	0	0	1	0	0
1	0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1
0	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0
1	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0
0	0	1	1	0	1	1	1	1	1	0	0	0	1	0	0	0	0	1	1
0	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	1	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	1	1	0	0	0	0	1	0	0	1	1	0	1	0	1	1	1	0
1	1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	1
0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0	1
0	0	0	0	0	1	0	1	1	0	0	1	0	1	0	0	1	1	1	1
1	1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	1	0	0	1	1	0	0	0	1	1
0	0	0	1	1	1	1	0	1	1	1	1	1	0	1	0	0	0	1	0
0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	1	0	1	1
0	1	0	1	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1	0
0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	1	1
1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0
0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1
1	0	1	0	0	0	1	1	0	0	1	0	1	0	0	1	1	1	0	0
1	0	1	1	1	0	0	1	1	0	0	1	1	0	0	1	1	1	0	1
0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	1	0	0	1	1	0	1	0	0	0	1	1	0	0	1	0
0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0
0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	1	1	0	0	1
0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0
1	1	0	1	1	1	0	1	0	0	0	0	1	1	1	0	0	0	1	0
1	0	1	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1
0	1	0	0	0	0	1	0	0	0	0	1	0	1	1	0	0	0	1	0
1	0	1	1	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	1
1	1	0	0	0	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	1	0	0	0	1	0	0	1	0	0	0	1	0	0	0	0	0
1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	1	0	1	1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	1	0	1	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
1	0	0	1	0	1	0	0	0	0	1	0	1	0	0	1	1	1	1	1
1	1	0	0	0	0	1	1	0	0	1	0	0	0	0	0	1	0	0	0
0	1	0	1	1	0	1	1	1	1	1	0	1	1	0	1	1	0	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	1	0	0	1	0	0	1	0	0	0	0	1	0
1	1	1	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0
1	1	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1
0	1	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0
1	0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	1	1	1	1
0	0	1	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0
1	0	0	0	0	1	0	1	0	0	0	0	1	1	0	0	0	0	1	0
1	1	1	0	1	0	0	0	0	1	1	1	1	1	0	1	1	1	0	0
0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	0	1	0	0	1
0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	1	0	0	0	0
0	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
1	0	0	1	1	0	1	0	0	1	1	0	0	1	1	1	1	1	1	1
1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	0	1
0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0
1	1	0	1	1	1	1	0	1	1	0	0	0	0	1	1	1	1	1	0
1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1
0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1
0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	0
0	1	0	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	1
1	0	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	0
0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1	0
1	1	0	0	0	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	1	0	1	1	1	1	0	1	0	0	0	0	1
0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1
0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1
0	0	0	0	1	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1	0	0	0
1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
0	0	0	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	0	1	1	1	1	0	1	0	0	1	1	0	1	1	1	1	1
1	1	1	0	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	1
0	0	0	0	1	0	1	1	0	1	0	1	1	1	1	0	0	0	1	1
1	0	1	1	0	1	0	1	0	0	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1
1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1
1	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0
0	0	1	1	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0
1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	1	0	1	1	0	1	0	1	1	1	1	0	0	0	1	0	1	0	1
0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	0	0	1	1	0
0	0	0	0	0	0	0	0	1	0	1	0	0	0	1	0	0	0	1	1
0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0
0	0	0	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	0	0	1	0	1	0	0	1	0	1	0	1	1	0
0	0	1	0	0	1	0	0	1	0	1	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	1	0	1	1	0	1	0	1	0	0	1	1	1
1	0	1	1	1	0	0	0	0	0	0	1	0	1	1	1	1	1	1	1
1	1	1	1	1	0	1	0	0	1	0	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0
1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0
1	1	0	0	1	0	1	1	0	1	1	1	1	1	1	0	0	1	0	1
1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1
0	1	1	1	1	0	0	0	1	0	0	0	0	0	0	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	1	0	1	0	0	1	1	1	1	0	1	1	1	1	0	1
0	0	1	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1	0
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	0	1	0	1	0	1	1	1	0	0	0	1	0	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1
0	0	1	0	0	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1
1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	1	1	0	1	0	1	1	1	0	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0
0	1	0	1	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1
0	0	1	1	0	0	1	1	1	0	1	0	0	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	1	1	0	0	0	0	1	0	1	0	0	0	0
1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	1	1	0	1	1
1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1
0	0	1	1	1	0	0	1	0	0	0	1	0	1	1	0	0	1	1	1
0	0	1	0	0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1
0	1	1	1	1	0	0	1	1	0	1	0	0	1	0	0	0	1	1	0
0	1	1	1	1	1	0	0	0	1	1	1	1	0	1	0	1	1	1	1
1	0	1	0	0	1	1	1	0	0	0	1	1	1	1	0	0	0	0	0
1	0	1	0	0	0	1	1	0	1	1	1	1	0	1	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	0	0	0
0	1	1	0	0	0	1	1	0	1	0	1	0	0	0	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1
0	0	0	1	1	0	1	0	1	1	0	0	0	0	0	0	0	1	0	0
1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1
0	0	0	0	0	0	1	0	0	1	0	1	0	1	1	0	0	0	0	1
1	1	0	0	1	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0
0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	0	1	0	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1
1	1	1	0	0	0	0	0	0	0	1	1	1	0	1	1	1	1	0	1
1	0	1	1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1
0	1	1	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0
1	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	1	1	0	0	1	0	1	0	0	1	0	1	1	0	0	1	0	0	0
1	1	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	1	1
0	0	1	1	0	0	1	0	0	1	0	0	0	0	1	1	0	1	0	0
1	1	1	0	1	1	0	0	1	1	1	0	1	1	1	0	1	0	1	1
0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1
0	0	0	0	0	0	1	0	1	0	0	1	1	0	1	0	0	0	0	0
0	0	0	1	0	1	0	0	1	1	0	0	0	0	1	0	1	0	0	0
1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	0	0	1
1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0
1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	1	0	0
1	1	1	1	0	1	1	0	1	0	1	1	0	0	1	0	0	1	1	0
0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0
0	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	0
1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1
1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	0	0	1	0
0	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	1	0	1	0
0	0	0	0	1	0	0	0	1	0	1	1	0	0	0	1	1	1	0	1
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	0	1	0	1	0	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	0	1	0	1	0	1	1	0	0	0	0	0	1	1	0	0	1	1
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	1	1	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	0	1	1	0	1	1	0	0	0	0	0	1	0	0	0
0	0	1	1	1	0	1	1	0	0	1	1	0	0	0	0	0	0	1	1
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1
0	0	1	0	1	0	0	0	1	1	0	0	1	0	1	0	0	0	0	1
1	0	0	0	1	1	0	0	1	0	1	0	0	0	1	1	0	0	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	0	0	0	1	1	1	0	1	0	1	0	1	0	1	1	0	1	1
0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1
1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1
0	0	1	1	1	0	0	1	0	0	1	0	0	1	1	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	1	1	0	1	1	1	0	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	0	1
1	1	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	1	0	0
1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0
1	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	0	1	0	0	0	0	0	0	0	0	0	1	0	1	0	0
1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0
0	1	1	1	0	0	1	0	0	0	0	0	1	1	0	0	0	0	0	0
1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
0	1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1
1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1
1	1	1	0	0	1	1	1	0	1	0	1	0	0	1	1	1	1	1	0
1	0	1	1	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
0	1	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0
0	0	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0
0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0
0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
1	0	0	1	0	1	0	1	1	1	1	0	0	0	1	1	1	0	1	1
1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	0
0	0	0	0	1	0	0	0	1	0	0	1	1	1	0	1	0	1	0	0
1	0	1	0	0	0	1	1	0	1	0	1	1	1	0	0	1	0	0	0
0	1	1	0	1	0	0	1	1	1	0	0	0	0	0	1	1	0	0	1
0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	1	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
0	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	0
0	0	0	1	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
1	1	0	0	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0
0	0	0	1	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0
0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0
1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	1
1	1	1	1	1	0	0	1	1	0	0	1	0	0	0	0	1	1	1	0
1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	0	1	0	0	1	0	0	1	1	1	0	0	0
1	0	1	0	1	1	0	1	0	0	0	0	0	0	0	1	0	0	1	1
1	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1
1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
0	1	0	0	0	0	1	0	0	1	1	0	1	0	1	1	0	0	1	1
0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	0
1	1	1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	1
0	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1
1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	1	0	0	1	0
0	1	1	1	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	1	1	0	0	1	0	1	1	0	1	1	1	1	1	0	1	0	1	0
1	1	0	1	1	0	0	1	0	0	0	0	0	0	0	0	1	0	1	1
0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	1	0	1	0	0	1	0	1	0	0	1	0	1	0	0	0	0
1	0	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0	1
0	0	1	1	1	1	0	1	0	0	1	1	1	1	1	0	1	1	1	1
1	1	1	1	0	1	0	1	1	0	1	1	1	0	1	1	1	1	1	0
0	0	0	1	0	0	1	1	0	1	1	1	1	1	1	1	0	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0
1	1	1	0	1	1	0	0	0	0	1	1	1	0	1	1	1	0	1	0
1	1	1	0	0	0	0	1	0	0	0	0	1	1	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	1
1	1	1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	1	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0
0	0	1	0	1	1	0	1	0	0	1	0	1	0	1	1	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1
1	0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1
1	0	0	0	0	1	1	1	1	1	1	1	1	0	0	1	0	1	0	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0
1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1
1	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1
0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	0	0
0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	1	1	0	0
0	1	1	0	0	1	1	0	0	0	0	0	0	1	1	0	0	1	0	0
0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	1	1	0	1	0	1	0	0	0
1	1	1	1	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0
1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1
0	1	1	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0
0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1
1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	1	0	1	0	1
0	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1
0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1
1	1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0
0	1	1	1	1	0	1	0	1	1	1	1	1	1	0	1	0	1	1	1
0	0	1	0	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0
0	0	1	1	0	0	1	0	0	1	0	0	0	0	0	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1
1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0
0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	1
0	0	1	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	0	1	1	1	1	1	1	0	1	1	0	0	0	1	0
1	1	0	0	1	1	1	0	0	0	0	0	1	0	0	0	1	0	0	1
1	1	1	1	1	0	0	1	1	0	1	1	0	1	1	0	1	1	1	0
0	0	0	0	0	1	0	1	1	0	0	0	0	1	0	1	0	0	0	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0
1	0	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	1	0	1	1	1	0	0	0	0	1	0	0	0	1	1
0	1	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	1	1
1	0	1	1	0	0	0	1	0	0	1	0	1	1	0	0	0	0	1	0
0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1
1	1	0	0	0	0	0	0	0	0	1	1	0	0	1	0	1	0	0	0
0	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	0	0	0
0	1	1	1	0	0	1	0	0	0	0	1	0	1	0	1	1	1	0	0
1	1	0	1	1	0	0	0	0	1	1	0	1	0	0	1	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1
1	1	0	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1
0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1	0
1	0	1	1	1	1	1	1	1	1	1	0	1	0	0	1	0	1	1	0
0	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0
0	1	1	0	1	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	1	0	0	1	0	0	0	1	1	1	0	0	1
1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1
1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
1	0	0	0	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	1
1	0	1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1
0	0	1	0	0	0	0	1	0	1	0	0	1	0	1	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1
1	1	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0
1	1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	1	1
1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
0	0	1	1	1	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1
1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	0	1	0	0	0
1	0	1	0	0	1	0	1	1	0	0	1	1	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	1	0	1	0	1	1	1	0	0	1	0	0	0	0	1
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0
0	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	0	0
1	0	0	0	1	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0
0	0	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1
1	0	1	1	1	1	1	0	0	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	1	0	0	0	1	1	1	0	0	0	1	0	0	1	0	0	1
1	0	0	0	0	0	1	0	1	0	0	1	0	1	0	0	0	0	1	0
1	1	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	1	0	1	1	0	1	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	1	1	1	1	0	1	0	0	1	0	1	1	0	1	1	1	1	1	0
1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1
1	1	1	1	1	1	1	1	0	0	1	0	1	0	1	1	1	1	1	1
1	1	1	0	0	0	0	1	1	0	1	0	1	0	0	1	1	1	0	0
0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	1	0	1	0	0	1	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	0	1	0	1	1	1	1	1	1	0	1
1	1	1	0	1	1	0	1	0	0	0	1	1	0	1	0	1	1	0	0
1	0	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0
1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	1	0
1	1	0	0	1	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0
0	1	1	0	0	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1
0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1
0	0	1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1
1	0	1	1	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
0	1	0	1	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	1
1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	1
1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	1	0	1	1	1	1	1	1	1	1	0	0	1	0	1
1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0	1	0	1
1	1	1	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	0	0
0	1	1	0	0	1	1	0	1	0	0	0	1	0	0	0	0	0	0	0
0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	0	1	0	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1
1	1	1	1	1	1	0	1	0	0	1	1	1	1	1	1	1	0	0	0
1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	1	0	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0
0	1	0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0	1
1	0	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0
1	1	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1
1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	1	0	0	1	1	1	0	0	0	0	0	0	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0
1	1	1	1	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0
1	1	1	0	0	1	1	0	0	1	1	0	0	0	0	1	1	1	0	0
0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	1	0	0	1	1	0	1	1	1	1	1	1	1	0	0	1	0	1	1
1	0	1	1	1	0	1	1	0	0	1	0	1	1	0	1	0	1	1	0
1	1	0	0	0	1	1	0	1	1	0	1	1	1	1	1	1	1	0	0
1	1	1	1	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	1	1	1	0	0	0	0	1	1	0	0	0
1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	1	0	1	0	0	1	1	1	1	1	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	1	1	0	1	0	0	0	1	0	0	0	1	1	1	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1	0	0
0	1	1	1	1	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1
1	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	0	1
1	1	1	1	0	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0
0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	1	1	1	0
1	0	1	1	1	0	0	1	0	1	0	0	1	1	1	1	0	1	1	0
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	0
0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0
1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	1	0	1	0	0	1	1	1	0	1	1	1	0	0	0	1
1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1
1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1
0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	0	1	1
0	1	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0
1	1	0	0	1	0	1	0	1	0	1	1	0	0	1	1	1	0	0	1
0	0	0	1	1	0	1	0	1	1	1	0	1	1	1	0	1	0	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1
1	1	0	1	0	1	0	0	0	0	1	0	0	1	1	0	1	1	0	1
1	1	0	1	1	0	1	0	0	1	1	1	0	1	0	1	1	1	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	1	0	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	0	1	1	0	1	1	1	1	0	1	1	0	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1
0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	1
0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	0	1	1	0	0	1	0	1	1	0	1	0	1	1	1	0	0	1	1
0	0	0	0	0	1	1	1	1	0	1	1	0	1	0	0	0	0	0	1
0	0	0	0	0	1	0	0	0	1	1	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0
1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1
1	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	1
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1
1	1	1	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	1
1	0	0	0	0	1	0	0	0	1	0	0	1	1	1	0	0	1	1	0
1	0	1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1
1	0	1	0	0	0	0	0	1	0	1	1	1	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1
1	1	0	1	1	1	1	0	1	0	0	1	0	1	1	1	1	0	1	1
0	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1
0	1	1	0	1	0	0	1	0	1	0	1	0	1	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0	0	0	1	0
1	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	0	1	1	0	1	1	0	0	1	0	0	0	1	0	0	0
1	0	1	0	0	1	1	0	1	1	1	1	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
1	0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	1	0	0	0	1	0	0	1	0	1	0	0	1	0	1	0	0	1	0
1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0
0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	0	0	0	1	0	1	0	1	1	1	0	0	0	0	0
1	1	1	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0
0	1	0	0	1	1	1	0	1	0	1	1	0	1	0	1	1	0	1	1
0	1	0	0	0	0	0	0	1	0	0	1	1	1	0	0	0	1	0	1
0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0
1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	1	0
0	0	1	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	1	0
1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	1	0	1	0	1	0	0	0	1	0	0	0	1	0	0	1	0	1	0
1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0
1	1	0	0	0	1	1	1	1	1	0	1	1	1	0	1	1	1	0	0
0	0	1	0	0	0	0	1	1	0	1	1	1	0	1	0	0	0	1	0
1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	1
1	0	1	1	1	0	1	0	1	1	0	0	1	0	0	0	0	0	0	0
1	1	0	0	0	0	1	0	1	0	1	1	0	1	1	1	1	0	0	0
0	0	0	0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0
1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1
0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	0	0	1	0	1	1	1	1	1	0	1	1	1	1	1
0	0	0	1	0	1	1	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0	0
1	1	1	1	0	1	0	0	0	1	1	0	1	0	1	1	0	1	0	1
1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0
1	1	1	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
0	1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1
1	1	1	1	0	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1
1	1	1	1	0	1	0	0	1	1	0	0	0	0	0	0	0	0	1	1
0	1	0	0	0	1	1	0	0	1	0	0	0	1	0	0	0	1	0	0
1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	0	1	1	1	1	1	1	1	0	0	0	0	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1
1	0	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	1	0	1	0	1	1	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0
0	0	0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1
0	0	1	1	1	1	1	1	0	1	1	1	1	1	0	1	0	1	1	1
0	0	1	0	0	0	1	1	0	0	1	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	1	0	0	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0
0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0
1	1	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1
1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	0
0	0	0	0	0	1	1	1	0	1	1	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	1	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0
0	0	1	1	1	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1
1	1	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	0	1	0	1	1	0	1	0	1	1	0	1	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1
1	1	0	1	1	0	0	0	1	1	0	1	0	0	1	1	1	0	0	1
0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	0	0	1	0	1	1	1	1	0	1	0	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0
1	0	0	1	1	0	1	0	1	1	0	0	0	1	0	1	0	1	1	0
1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0
1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0
1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0
1	0	1	1	0	0	0	0	1	0	1	0	0	0	0	0	1	1	1	0
1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
0	1	1	0	0	0	1	1	1	1	0	1	0	0	1	1	1	1	0	0
0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0
1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1
0	0	1	0	0	1	1	1	0	1	1	0	1	0	1	0	0	0	0	0
0	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	0	1	1	1
1	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0
0	0	1	0	0	1	1	0	0	1	0	0	0	1	1	0	0	0	0	0
0	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1
1	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0
1	1	0	1	1	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1
0	0	0	0	1	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1
0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
0	1	1	1	1	0	0	1	0	0	1	1	1	1	0	1	1	1	0	1
0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	1	1	1	1	0	0	0	0	0	0	0	1	0	1	0	1
0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0
1	0	0	0	0	1	1	1	1	1	0	0	1	1	0	0	0	0	0	1
1	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	0	1	1
1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0
0	0	0	0	0	0	1	1	0	0	1	0	0	0	1	1	0	0	0	0
0	0	0	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	0	0
0	1	0	0	0	1	1	1	1	1	1	1	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0
1	0	1	1	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	1	1	0	1	0	1	1	1	1
0	0	1	1	0	1	1	1	0	0	0	0	1	0	1	0	0	1	1	1
1	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0
1	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	1	0	0	1	0	1	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1
1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0
1	0	1	0	1	0	0	1	0	1	0	1	0	0	0	0	0	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	0	0	0	1	1	0	1	0	0	0	0	0	1	1	0	1	0	0
1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0
1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	0	1
1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	0	1	1
0	0	0	0	0	1	0	0	0	1	1	1	0	1	0	1	0	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0
1	1	0	1	1	0	0	0	1	0	0	1	0	1	0	1	0	0	1	0
1	1	0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	0
0	0	0	1	1	1	1	0	1	1	0	0	0	0	1	0	0	0	1	1
0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	0	0	1
1	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	0	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1
1	0	1	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0
1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	0	1
0	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	1	1	1	1	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	1	1	0	1	0	1	1	1	0	1	1	1	0	0	1	1	0	0
1	1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1
0	1	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	1	0	0	0	0	0	0	1	0	1	0	1	1	1	0	1
1	0	0	1	1	0	0	0	0	0	1	0	1	1	1	0	0	1	1	0
1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	0	0	0	0	0	0	1	0	0	1	0	1	1	1	0
0	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1
1	1	1	1	1	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0
1	1	1	1	0	1	1	1	1	1	0	0	1	1	0	0	0	0	0	0
0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	0	1	1	1	0	0	0	0	1	0	1	0	0	1	0	1	0	0	1
0	1	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
0	0	1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0
1	0	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1
1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0	1	0
0	0	1	0	0	0	0	1	1	1	0	0	1	0	0	1	1	0	0	1
1	1	1	1	1	0	1	1	1	0	1	1	1	0	1	0	0	1	0	0
1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1
1	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	1
0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0
0	0	0	0	0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	1	1	0	0	1	1	1	0	1	0	1	1	0	1	0	1	0	0	0
0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	0	0	1	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0
0	0	1	1	0	0	0	0	1	1	0	0	1	0	1	0	0	1	1	0
0	0	1	1	1	1	1	1	1	1	0	1	1	0	0	0	0	0	1	0
0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1
1	1	1	1	0	1	1	1	1	0	0	0	1	1	1	1	1	0	1	1
1	1	0	0	1	0	1	1	1	1	1	1	0	1	1	0	1	0	0	1
0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	0	1	1	0
1	1	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	0	1
1	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	0	0	0	1	1	1	1	0	1
0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0
1	0	0	0	0	1	0	0	1	0	1	1	0	1	1	1	0	0	0	0
1	1	0	0	0	1	0	1	1	1	1	0	0	0	0	1	1	1	0	0
0	0	1	1	0	1	1	0	1	0	1	1	0	1	0	0	0	0	1	0
1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0
0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0
0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0
0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0
1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1
0	0	1	1	1	0	0	1	0	0	0	0	0	1	1	1	0	1	0	1
0	0	0	1	0	1	1	0	1	0	0	1	0	1	0	1	0	0	1	1
0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
1	0	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	1	0
1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1
0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1
1	1	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0
1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	0	1	1	1	0
0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0
1	1	1	0	0	0	1	1	1	1	1	0	1	1	1	1	1	1	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	1
0	0	1	1	1	1	0	1	0	1	1	1	0	1	1	1	1	0	1	1
1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1
1	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	0
1	1	1	1	1	0	1	1	1	0	0	1	0	1	0	1	1	1	1	1
1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	1


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_22.750_T.txt <==
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	0	0	1	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0
1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	1	1	1	1
1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	1	1	0	1	1
0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	0	0	0	0	0	1	1	0	1	0	0	1	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	0	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	1	0	0
0	0	1	1	0	1	0	1	0	1	0	0	1	0	0	0	0	1	1	1
1	1	1	0	1	1	1	1	1	1	0	1	1	0	1	1	0	1	0	0
0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
0	1	1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0	1
0	1	1	1	0	0	1	0	1	0	0	1	1	1	1	0	1	1	1	1
0	1	1	1	1	0	0	0	1	0	0	1	0	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1
1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	1	0	1	0	1	1	0	0	1	0	1	0	0	0	0	0	0
1	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1
1	1	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
0	1	1	1	0	1	0	0	0	0	1	1	1	0	0	1	0	1	1	1
0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1
1	1	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	0	1	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	1	1	0	0	1	0	0	1	1	1	0	0	0	0	1	0
1	1	1	0	1	0	0	0	0	0	0	0	1	0	0	1	1	1	0	1
0	0	0	0	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
1	1	0	0	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
0	0	1	0	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0
0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0
1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1	1	1	0
1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0
1	1	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1
0	0	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	1	0	1	1	1	1	0	1	1	0	1	0	0	1	1	1	0	0
0	1	0	0	1	1	1	1	1	1	0	1	0	0	0	1	0	1	0	0
1	0	0	0	0	1	1	0	0	0	1	0	1	0	1	1	0	0	0	0
1	1	0	1	1	0	1	0	1	0	1	1	0	1	0	1	1	0	1	1
0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0
0	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
1	1	0	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	1	0
1	1	0	1	1	0	1	1	1	0	1	1	0	1	1	0	1	0	1	1
1	0	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0
0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0
1	0	0	0	1	1	0	1	0	0	1	0	1	1	1	1	0	1	1	0
1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	1	1	0	1	0	1	1	0	0	0	0	1	1	0	0	0	1	0
1	0	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1
1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	0	1
1	0	0	0	0	1	1	0	1	0	1	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	0	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0
0	0	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	0	1	0	0	1	1	1	1	1	0
0	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0	0
1	1	0	0	0	1	1	1	1	0	0	0	0	1	0	0	0	1	0	0
1	1	0	1	1	1	0	0	1	1	0	1	1	1	0	1	1	1	0	1
0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1
0	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0	0
1	1	0	1	1	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1
1	1	0	0	0	0	0	0	0	0	1	1	0	1	1	1	1	0	1	1
0	0	0	0	0	1	1	1	1	0	0	0	0	0	0	0	1	0	1	0
1	1	0	0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1
1	1	0	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	1	0	0	0	0	1	0	0	0	1	0	1	0	1	1	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1
0	1	1	1	0	0	0	0	1	1	1	1	1	1	1	0	1	0	0	1
0	0	1	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1
0	1	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	1
0	1	0	1	0	1	1	0	1	1	0	0	1	1	0	0	1	0	0	0
1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	0	0	0	1	1	0	1	0	1	0	0	1	1	1	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	1	1	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0
1	0	1	1	0	0	0	0	0	0	1	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	1	0	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	0	1
0	1	1	1	1	1	1	0	1	0	1	1	0	0	0	0	1	1	1	1
1	1	1	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1
1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	0	1	0	1
0	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1
0	0	1	1	0	0	1	1	1	1	0	0	1	0	1	0	1	1	0	1
1	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	1
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	0	1	0	1	1
1	0	1	1	0	1	0	0	1	0	0	1	1	1	0	0	0	1	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1
1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	1	0	0	0	1	0	1	0	1	1	1	1	1	1
1	1	0	0	0	1	1	1	1	0	1	1	0	1	0	1	1	0	1	0
0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	1	1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	1
0	0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1
0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0
0	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0
0	0	0	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	0	1
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	0	1	1	0
1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1
0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	1	0
0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	0
0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	1	0	1	1
0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1
1	1	1	0	1	1	1	0	0	0	1	0	1	1	1	1	1	0	0	0
1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	1	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1
0	1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1
1	1	1	0	1	1	1	1	0	0	0	1	1	0	1	1	1	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	0	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1
1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0
0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	0	1	1	1	0	1	1	1	1	1	0	0	1
0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	1
1	1	0	1	0	1	1	0	0	1	0	1	0	1	0	1	0	0	1	1
0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0
0	0	1	0	0	1	0	1	0	1	1	1	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	0
0	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	1	1	1
1	0	0	1	1	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	1	1	0	1	0	1	0	0	1	1	1	0	0	1	1
1	0	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
1	1	1	1	0	1	0	0	0	0	1	0	1	0	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0
0	0	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	1	1	1	0	0	1	1	1	1	0	1	0	1	1	0	0	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1
0	0	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1
1	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
0	1	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	1	1	1	1	1	0	1	1	1	1	1
0	1	1	1	0	0	0	0	1	0	1	0	0	0	1	0	0	1	1	1
0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	0	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	0	0	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	0
1	1	1	0	1	0	1	0	0	0	0	0	1	1	0	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	1	1	0	1	0	0	1	0	1	0	0	0	0	1	0
1	1	1	1	1	0	1	1	0	1	0	0	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0
0	1	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1
1	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	0	0
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0
0	1	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1
0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	1	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	1	1	0	1	1	0	0	1	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	0
1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0
1	1	0	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0
0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	0	0	0	0	1	0	1	1	0	0	1	1	1	1	1	1	1
1	0	0	0	1	0	0	0	1	1	1	0	0	1	0	0	0	0	0	0
0	0	0	0	0	1	0	1	1	1	1	1	0	1	1	0	0	0	0	0
0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	0	0
0	0	1	1	0	1	1	1	1	1	0	1	1	1	0	1	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0	0	1	1	0
0	1	1	1	1	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	1	0	0	0	0	1	0	1	0	0	1	1	0	1
1	1	0	1	1	1	0	0	1	1	1	1	0	1	0	0	1	0	1	1
1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0
0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	1	0	1
0	0	0	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	0	0	0	0	1	1	0	1	1	1	1	0	0
1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0
1	0	0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1
0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0
0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	0	1	0	1	1	0	0	0	0	1	1	1	1	1	1	0	1	1	0
0	1	1	0	0	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0	0	0	1	1
1	1	1	1	0	1	0	1	0	0	1	0	1	1	1	1	0	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0
0	1	1	1	0	1	0	1	1	1	1	0	0	1	0	0	0	0	0	0
1	0	1	1	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1
0	0	0	0	0	0	1	0	1	1	1	1	1	1	1	0	1	0	1	1
0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	1
1	1	1	0	1	0	0	1	0	1	0	0	1	0	0	1	1	1	0	0
1	0	1	1	1	0	0	0	0	0	0	0	1	0	1	0	0	1	1	0
1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1
1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	1	0	0	1	0	1	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1
0	1	1	0	1	0	1	1	0	1	1	0	1	0	0	0	0	1	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0
1	0	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	0	1	0	1	1	1	0	0	0	0	1
1	0	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	0	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	1	1	0
0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1
0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	1	0
1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	0	0	0	1	1	0	1	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	0	1	0	0	1	0	1	0	0	1	1	0	1	1
0	0	1	0	0	0	0	0	0	0	1	1	0	1	1	1	0	0	0	1
1	1	0	0	1	1	1	1	1	0	0	1	0	0	0	1	1	1	1	1
1	1	1	1	1	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0
0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	1	0	1	0
1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
0	1	0	1	1	0	1	0	0	0	0	0	0	1	0	1	0	0	1	1
1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	0	1
1	1	0	0	1	1	1	0	1	1	0	0	1	0	0	0	0	0	0	0
0	0	1	0	1	0	1	0	1	1	0	1	1	1	1	0	0	0	1	1
0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
1	0	1	1	0	1	1	0	0	0	1	0	0	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1	0	1
0	1	1	1	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	0	1	1	0	0	1	0	1	0	1	0	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
1	1	1	1	0	0	1	0	1	0	0	1	1	0	0	1	1	1	0	0
1	1	0	1	1	0	0	1	1	1	0	0	0	1	0	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	1	0	1	0	0	1	1	0	0	1	1	1	0	0	1	1	0
1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1
0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0
1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	1	1	1	0	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1
1	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1
1	1	0	0	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0
0	0	1	1	1	0	1	0	1	0	0	1	0	0	0	0	0	0	1	1
1	1	1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0
0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1
1	0	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1
0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	1	0	1	1	1
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1
0	1	1	0	1	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0
0	1	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0
0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1
1	0	0	1	1	0	0	1	1	1	0	1	1	1	0	1	1	0	1	1
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	0	0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	1
1	0	0	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
0	0	0	1	0	1	0	1	1	1	1	0	1	1	1	0	0	0	0	0
1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1	0
0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	0	0	0	1	0	0	0	1	1	1	1	1	1	0	0	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	0	0	0	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0
0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1
0	1	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1
0	0	0	1	0	0	0	0	0	0	1	0	0	1	1	0	0	0	1	0
1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	1	1	0	0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	0
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	0	1	0	0	0	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	1	1	0	1	0	1	0	1	1	1	1	1
0	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	1	0	1	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1
0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	1	0	0	1	1	0	0	0	0	1	0	1	1	0	1	0	1	0
1	1	0	1	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0
0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0
0	0	0	1	1	1	0	1	1	0	0	1	1	1	0	1	1	0	1	1
1	1	1	0	1	1	0	1	1	0	0	0	1	0	0	1	0	1	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	0	0	0	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0
0	1	0	1	1	1	1	0	1	0	1	1	0	1	0	1	1	0	1	1
1	1	0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0
0	0	0	0	0	0	1	0	1	1	0	1	0	1	1	0	1	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	1	0	1	1	1	1	1	1	1	0	0	1
0	0	1	1	0	0	0	1	1	0	1	0	0	0	0	1	1	0	0	0
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	1	0	0	0	0	1	0	1	0	1	1	1	1	1
1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
1	0	0	0	1	0	1	1	0	1	0	0	0	0	1	1	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	0	1	0	1	1	0	1	0	0	1	1	1	1	1	1
0	1	1	1	1	0	1	0	1	1	0	0	1	1	1	1	1	1	1	0
0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	0	0
0	0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	1	0	1
1	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	1	1	0	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1
1	0	0	1	0	1	0	1	1	0	0	1	0	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1
1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	0	1	1	0	0	1	0	1	1	0	1	0	0	0	1	1	0	0
0	1	1	0	0	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1
0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0
0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0
0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	1	0	1	1	1
1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	0	1	1
1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1
1	0	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	1	1	0	1	1	0	0	1	1	1
1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	1	0	0	0	0	1	1	1	0	0	1	0	1	1	0
1	1	1	0	1	0	0	1	0	0	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	0	1	0	0	1	0	1	1	0	1	1	1	0	0
1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1
0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
1	0	0	1	1	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1
0	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	0	0	0	1	0	0	0	0	1	1	1	1	1	0	1
1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	0	1	0	0
1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1
1	0	1	1	0	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0
1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0	0	0	1
0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	0
0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	0	0	0	0	1	1	0	0	1	0	1	0	0	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1
0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	0	1	0	1	0	0	1	1	0	1	0	0	1
1	1	1	0	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	1	1	1	0	1	1	0	0	0	0	1	0	0	0	0	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1
0	1	1	0	0	0	0	1	1	0	0	0	1	0	1	0	1	0	0	0
0	0	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1
0	1	0	1	0	0	1	1	1	0	0	1	0	1	0	0	0	0	1	0
0	0	0	1	0	1	0	0	0	0	1	1	0	1	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0
1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0
1	0	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	0	1	0	1	0	0	0	1	1	1	0	1	1	1	1	0	1
0	1	0	1	0	0	1	0	1	0	0	0	0	1	0	1	0	0	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	1	0	1	0	0	1	0	1	0	1	1	0	1	0
1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	0	0	0	0	0
1	0	0	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1
1	1	0	0	0	0	1	0	1	0	0	1	0	1	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	0	0	1	0	0	1	0	0	1	1	1
1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0
0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0
1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	1	0	0	0	1
1	0	0	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	1	1	0	1	0	0	0	0	1	0	0	1	1	0	0	1	0	0	0
1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1
0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0	1	0	0	0
0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0
0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1
0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	1	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	1
1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0
1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	0	0	0	1	1	0	0	1	1	1	0	1	0	0	0	0	0	0
0	0	0	0	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	0
0	1	0	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	1	0	1	1	0	0	0	0	1	1	0	1	1	0	0	1
1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1
1	0	0	1	0	1	0	1	0	0	1	0	0	0	0	1	1	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1
1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0
1	0	0	0	0	1	0	0	0	1	0	0	1	1	1	0	0	0	1	1
0	1	1	1	0	0	1	0	0	0	0	1	1	1	0	1	0	1	1	0
1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0
1	1	0	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0
1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0
0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	1	0	0	0	1	0	0	0	0	1	1	0	1	0	0	1	0	0
1	1	1	0	1	0	0	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	0	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
0	0	0	1	1	1	0	0	0	0	1	0	1	1	1	1	0	0	1	1
1	1	1	1	1	0	1	0	0	0	1	1	1	1	1	0	0	0	1	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	1
1	1	1	1	0	1	1	1	1	1	0	0	1	0	1	0	0	1	1	1
1	1	1	1	0	0	1	0	0	0	1	1	0	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	0
1	0	0	0	1	0	1	0	0	1	0	0	1	0	0	1	1	0	0	1
1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	0	1	0	1	1
1	1	1	1	0	1	0	0	0	1	0	1	1	0	0	0	1	1	1	0
1	1	1	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1
0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	1	1	0	1	1
0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	0	0	1	0
0	1	0	0	1	0	1	0	0	1	1	1	0	1	1	0	1	0	0	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	0	0	0	0	0	1	1	1	0	0
1	1	1	0	1	0	0	1	0	0	1	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0
0	0	0	0	0	1	0	1	0	1	1	1	0	0	1	0	1	0	0	1
1	1	1	1	1	0	1	0	0	0	0	1	0	0	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1
0	0	1	1	0	1	0	0	1	1	1	0	1	1	0	0	1	1	1	1
1	1	1	1	1	0	1	1	0	0	0	0	0	0	0	1	1	1	1	1
1	0	0	1	1	0	1	0	1	1	0	1	1	1	1	0	0	0	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	1	1	1	1	1	0	1	1	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	1	0
1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	0
0	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1	1	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0
1	1	1	1	1	0	0	0	1	0	1	0	0	0	1	1	1	0	1	1
1	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0
1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	1	0	1	0	1	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1
0	1	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	0
0	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0
1	0	0	0	1	0	1	0	1	1	0	0	0	1	0	1	0	0	1	1
0	0	0	1	1	0	1	0	0	1	0	1	1	0	0	0	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	0	1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	1	1	0	0	0	0	1	0	0	1	1	1	0	1	1	1	1	0	0
0	0	1	0	0	0	1	0	0	0	1	0	1	0	0	0	0	1	1	0
0	1	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0
1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	0	0	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	0	1
1	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0	0	0
1	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	1	0	1	1	0	1	0	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0
0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0
1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	0	1	0	1	0	0	1	1	1	0	1	1	1	1	1
1	0	1	1	1	1	1	1	0	1	1	0	1	1	0	1	0	1	1	1
0	0	0	0	1	0	0	1	0	1	0	0	1	0	1	0	0	0	0	1
0	1	1	1	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0	1
1	1	0	0	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0
1	0	1	0	0	1	0	1	0	1	1	0	1	0	0	1	1	1	1	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1
0	1	1	0	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	1	0	1	0	1	1	1	1	1	1	1	0	0	1	1	0	1	1
0	0	0	0	0	1	1	1	1	1	1	0	1	1	1	0	0	1	0	0
0	0	0	0	0	0	0	0	0	1	0	1	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	1	0	1	1	1	0	0	0	0	0
1	1	1	0	1	0	0	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1
1	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	0	1
0	1	1	0	0	0	0	1	1	1	0	0	1	0	0	0	1	1	0	0
0	0	0	1	0	0	0	0	0	0	0	1	0	1	1	0	0	0	1	1
1	1	1	1	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	1	0	0	1	0	1	1	1	1	0	1	1	0	0	1	1	0	1	1
0	1	0	0	1	1	0	0	0	0	1	0	1	0	1	0	0	0	0	0
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0
1	0	1	0	0	0	1	1	0	0	1	0	1	0	0	0	0	1	0	0
1	0	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	0	0	0	0	0	1	0	0	0	0	1	1	1	1	0	1	0	1	1
1	0	0	1	1	0	0	1	1	0	0	0	0	1	0	1	0	0	1	1
0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
0	1	0	1	0	1	0	0	1	1	0	0	0	1	0	0	1	0	0	1
1	0	0	0	1	1	0	0	1	1	1	1	1	0	1	1	0	1	0	1
1	0	1	1	1	0	0	0	1	0	0	0	1	1	0	1	0	1	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	1	1	1	1
0	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	1	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	1	1	1	0	1	1	1	1	1	1	0	0	0	0	0
1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1
1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	0
1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0
1	1	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	0
1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0	0	1	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1
1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0
1	1	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1
0	1	0	1	1	0	0	1	1	0	0	1	1	1	1	0	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	1	1	0	1	0	1	1	0	1	0	1	1	0	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0
0	1	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
1	0	0	0	0	1	0	1	1	1	1	0	0	0	0	1	0	0	0	0
1	0	0	1	0	0	0	0	1	0	0	1	0	1	1	1	0	1	1	0
0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	1	0	1	1	1
0	0	0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	1	1	1	1
0	1	0	0	1	1	1	1	1	1	0	1	1	0	1	1	0	0	1	0
1	0	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1	1	1	0
0	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0
1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1
1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	0	1	0	1	0	1	0	1	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1
0	0	1	1	0	0	0	0	1	0	1	0	1	1	0	1	0	0	1	0
1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1
1	0	0	0	1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1
1	0	0	0	1	0	1	1	1	1	0	1	1	1	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	1	1	1	1
0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
0	1	0	1	1	0	0	1	1	0	1	0	0	1	1	0	0	0	1	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	1	1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1
0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0
1	1	1	1	1	1	0	1	0	0	1	0	1	0	0	0	1	1	0	1
1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1
0	1	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1
1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1
0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0
0	1	0	0	0	0	1	0	1	0	0	1	1	0	0	0	0	0	0	0
0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0
0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	0	0	0	0	1	0	1	0	1	1	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1
1	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0	1	0	0	1
0	1	0	0	1	1	1	1	1	1	0	1	1	0	0	0	1	0	0	0
1	1	1	0	0	0	0	0	0	0	1	0	1	0	0	0	1	0	0	0
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	0	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0
0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	1	0	1	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	0	1	1	1
0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1
1	1	0	1	1	1	1	0	0	1	1	0	1	0	0	1	1	1	0	1
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1
1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	1	1	0	0
1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	0	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	0	1	0	0	0	1	1	0	0
1	1	1	1	0	0	0	1	0	0	1	1	1	0	1	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0
1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	0
1	1	0	1	1	1	0	0	1	0	0	0	1	1	1	1	0	0	0	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1
1	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	0	1
1	1	1	1	0	1	0	1	0	1	1	0	1	1	1	0	0	0	0	0
0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	0	0	1	0	1	1	0	1	1	1	0	1	1	1
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
0	0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1
0	0	0	0	1	0	1	1	0	1	0	0	0	0	0	0	0	0	1	0
1	0	0	1	0	1	0	0	1	0	1	0	1	1	0	1	0	0	1	0
1	1	1	1	0	1	0	0	0	0	1	1	1	0	1	0	0	0	0	0
1	0	0	1	0	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	1
0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	1	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0
0	0	0	1	0	1	0	0	0	1	1	1	0	0	0	0	1	0	0	0
0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	1	1	0	0	1	0	1	0	0	0	1	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	0	0	0	0	0
0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	1	1	1	1
1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	0	0	0	0	0	1	1	0	0	0	1	0	0	1	0	0	1	0
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	1	1	0	1	0	1	1	0	1	1	0	1	1	1	1	1	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1
1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	0	0	0	0	0
0	0	0	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1
1	0	0	0	1	1	0	0	1	1	0	1	0	1	1	1	0	0	0	1
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	1	1	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	1	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0	1
0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0
0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	1
1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	0	1	0	1
0	0	1	1	0	1	1	0	0	0	1	0	1	1	1	1	0	1	1	0
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	0	0	1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	1
1	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	0
1	1	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	0
1	1	1	1	1	1	0	1	1	0	0	0	0	1	0	0	0	0	0	1
0	0	0	1	1	0	1	1	1	0	0	1	1	1	1	0	1	0	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	1
1	0	0	0	1	0	1	0	0	1	1	1	1	0	0	0	0	0	1	1
1	1	0	0	1	1	1	0	0	1	0	0	0	0	0	1	1	0	0	1
1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0
0	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1
0	0	1	0	0	1	1	0	0	0	0	1	0	1	0	0	0	1	0	0
0	0	0	0	0	1	1	1	1	0	0	1	1	1	0	0	0	0	0	0
0	0	0	1	1	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0
0	1	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	0	1	0	1	1	1	1	1	0	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	1	0	1	1	1	1	0	0	1	0	0	0	1	1	0	0
0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	1	0	1	1	1
0	0	0	0	0	1	0	1	1	1	1	1	0	1	1	0	0	0	1	1
0	0	1	1	1	1	0	0	0	1	0	0	1	0	0	0	0	1	1	0
0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	1	0	0	0	0
1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	0	1	0	0
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	1	1	0	1	0	0	0	0	1	0	1	0	0	1	1
1	1	1	0	1	0	1	1	0	1	0	1	0	0	0	0	1	1	0	1
0	0	1	0	0	1	0	1	0	1	0	0	0	0	0	0	0	1	1	1
1	1	0	0	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	1	0	0	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1
0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	1
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
0	1	0	1	0	0	1	1	1	1	0	1	0	1	0	0	1	1	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0
1	0	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	1	0
0	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1
1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	1	1	0	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0
0	1	1	0	1	0	1	1	0	0	1	1	1	1	0	0	1	1	0	0
0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	0
0	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1	1
1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	1	0	0	0	0	1	1	0	1	0	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	0	0	1	1	1	0	1	1	0	1	1	0	1	1	1	0


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_22.875_T.txt <==
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	0	1	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	0	1	1	1	0	1	1	0	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	1	0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1
1	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1
0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1
0	0	1	1	1	0	0	0	0	1	1	0	1	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
0	1	1	1	0	0	1	0	1	0	0	0	0	1	0	0	1	0	1	0
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	0	1	1	1	1
1	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	1	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	1
1	1	1	1	0	0	1	0	1	0	0	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	1	0	1	1	1	1	1	1	0	0	0	1	1	0	0	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1
1	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	1	1	0	1	0	1	0	0	1	1	1	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	0	0	1	0	1	0	0	0	0	0	1	1	1
0	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1
0	0	0	0	1	0	1	0	0	1	0	1	0	1	1	0	0	0	0	0
1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	0
0	0	1	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1
1	1	1	0	1	1	1	1	0	0	1	1	0	1	1	1	1	0	0	1
0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	0	1	1	1	0	0	0	0	1	1	1	1	1	1	1
0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1
0	0	1	0	1	0	0	1	0	0	1	0	0	0	0	1	0	1	0	1
1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0
1	1	1	0	1	1	0	0	0	0	0	0	0	1	1	0	1	0	1	1
0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1
0	1	0	0	1	0	1	0	0	0	0	1	1	1	0	0	0	0	0	0
0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	1	1	1	1	1	0	0	0	1	1	0	0	1	1	0	1	1	1
0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
0	1	0	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1
1	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0
0	0	0	0	1	0	0	1	1	0	0	1	1	1	1	0	0	0	0	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0
0	1	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0
0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1
1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1
1	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	1	1	0	1	0	1	1	0	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	1	1	0	0	1	1	0	0	0	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	1	1	0	1	0	0	1	1	0	1	0	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0
0	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	0	0
0	1	0	0	0	0	0	1	1	0	0	1	1	1	0	1	0	0	0	0
1	1	1	0	0	0	0	1	0	1	1	1	1	0	1	0	1	1	1	1
1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0
1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0
1	0	1	0	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0
1	0	1	1	1	0	1	1	1	1	0	0	0	1	1	0	1	0	1	1
1	0	1	0	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1
0	1	1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1
1	0	0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	1	0	0	1	0	1	0	0	0	0	0	0
0	1	0	0	1	0	0	1	0	0	0	1	1	0	0	0	0	0	0	1
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	1	0	0	1	1	1	1	1	0	1	0	1	1	0	0	1	1
1	1	1	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1
1	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	1	1	0	1
1	1	1	0	1	1	1	1	0	0	0	1	1	0	1	1	1	1	1	1
0	0	1	1	1	0	0	0	0	0	0	0	1	0	1	0	1	1	0	0
0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	0	0	1	0
1	1	0	1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	1	1
1	0	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
0	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1
0	1	1	0	1	1	1	1	0	1	1	0	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1
0	0	1	1	1	0	0	0	0	0	0	1	0	0	1	0	1	0	1	1
1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	0	0
0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	0	1	1	0	1	0	1	1	0	0	0	1	0	0	0	0	1	1
1	0	1	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0
1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	0	0	0
1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1
0	0	0	0	0	0	1	1	1	1	0	1	0	1	1	0	0	0	0	0
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	0	0	0	0	0	0	0	1	1	1	1	0	0	1	0	0	0	0	0
0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1
0	0	0	0	0	0	1	0	1	0	1	1	1	1	0	0	0	0	1	0
1	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	0
1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	1	0
0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1
0	1	1	1	1	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0
1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	0	1	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	0	1	1	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	0	1	0	1	1	1	1	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	1
1	1	0	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	0	1	0	1	0	1	1	0	1	1	1	1	1	1	0	0
0	0	0	1	1	0	1	1	0	0	0	0	0	1	0	0	0	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	1	1	0	0	1	0	1	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	1	1	0	1	1	1	1	1	0	1	0	0	1	1	0	1	0
0	0	1	1	0	1	0	1	0	1	0	0	1	1	1	0	0	0	1	0
1	1	0	0	1	1	1	0	1	0	0	1	0	1	1	1	1	0	1	1
0	0	0	0	1	1	1	1	1	1	0	1	0	1	0	0	0	0	0	1
1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
1	1	0	1	1	1	1	1	0	1	0	0	0	0	1	1	1	0	1	1
1	1	0	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0
1	0	1	0	0	1	1	1	0	0	1	1	0	0	1	0	1	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	1
0	1	0	0	0	0	1	0	1	0	0	0	0	0	1	1	0	0	1	0
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1
0	1	0	1	0	0	1	1	1	0	1	0	0	1	1	0	0	0	1	0
1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1	0	0
0	0	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
0	0	1	0	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1
1	1	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	1	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	1	0	1	0	0	0	1	1	1	0	0	0	1	0	1	1	0	0
1	1	1	1	1	1	0	0	1	1	1	0	1	0	1	0	1	1	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	0	0	0	1	1	1	1	1	1	1	0	1	0	1	1	0	1	1	1
0	1	0	0	0	0	0	0	0	0	1	1	1	1	0	1	1	1	0	1
1	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	1	1	0	1	0	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	1	1	0
1	0	1	0	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
1	1	1	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	0	1	0	1	1	1	1	1	1	1	1	0	0	0	1	1	1	0
1	1	0	0	0	1	1	0	0	0	0	1	0	1	1	1	1	1	1	0
1	1	0	1	1	1	0	1	1	0	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	1	1	1	1	0	0	0	0	1	1	0	1	0	1	1
1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	0	1
1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	0	0	0	1
0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	1
0	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
1	1	1	0	1	1	0	1	0	1	1	1	0	1	1	1	1	1	0	0
0	1	0	1	0	1	1	1	0	0	1	1	0	0	0	0	1	1	1	1
1	0	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	0	1
0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1	1	1
1	0	0	0	0	1	1	1	1	1	0	0	1	1	0	0	0	0	0	0
1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	1	1	0	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0
0	0	1	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1
0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	1	0	1	0	0
1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	1	1	1	0	0	0	1	0	0	1	1	1	0	1	0	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1
0	1	0	0	1	1	1	1	1	1	1	1	0	0	1	0	1	0	0	1
1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	1	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1
0	0	0	0	0	0	0	0	1	1	1	1	0	1	1	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	0	1	1	0	0	0	1	0	1	1	0	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0
0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0
1	1	0	1	1	0	0	1	1	0	1	1	1	1	0	0	0	0	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	0	1	0	1	0	0	0	1	0	0	0	1	0
1	0	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0
0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0
1	1	0	1	1	1	0	0	1	0	0	1	0	1	0	1	1	0	1	1
1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1
0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1
0	0	0	1	1	1	0	1	1	0	0	1	1	1	1	0	0	0	1	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1
1	0	1	1	1	0	1	1	0	1	1	0	1	0	1	0	1	1	0	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0
0	1	1	0	0	0	0	1	0	1	1	0	0	0	1	0	1	0	0	0
0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1
0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	0	0	0
1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0
0	0	0	1	1	1	1	1	1	1	0	0	0	1	0	0	1	0	1	1
0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	0	1	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	0	1	0	1	1	0	1	0	0	0	1	0	0	0	1
0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1	0
1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	0	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	0	0	0
1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0
0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	1	0	1	0	0	1	1	1	0
1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1
0	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0
0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
1	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1
0	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0	1	0
0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	0
1	1	1	1	0	1	1	1	0	0	1	0	0	1	0	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1
1	1	1	1	1	0	0	1	1	0	0	1	1	0	0	1	1	0	1	1
1	0	1	1	0	1	1	1	0	0	0	0	1	0	0	1	0	1	1	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0
1	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0
0	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0
0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	1	1	0	1	0	1	0	0	0	1	1	0	0	0	0	1	1	0
1	0	0	1	0	1	0	1	1	0	0	0	0	1	0	1	0	0	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	1	0	1	1	0	1	0	1	0	0	0
0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0
0	0	0	0	0	1	1	1	1	1	0	0	1	0	1	1	0	0	0	1
1	0	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1
1	0	1	1	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0
1	1	1	0	1	0	1	0	1	1	1	0	0	1	1	1	0	0	0	0
0	0	1	1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	0	1
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	1	0	1	1	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0
1	1	0	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1
0	0	0	0	1	1	0	0	0	0	0	0	1	1	1	0	0	0	0	1
1	1	1	1	1	1	0	1	0	0	0	1	1	0	1	1	1	1	1	1
1	1	1	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1	1	1
1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1
0	0	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0
1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	0	1	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0
1	0	1	0	0	0	0	0	0	1	1	1	1	0	1	0	1	1	0	0
1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1	0
1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	1	0	0	0
1	1	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1
1	1	0	1	1	1	1	0	1	0	1	1	1	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	1	0	1	1	1	0	0	1	0	0	0	0	0	0	1
1	1	0	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0
1	1	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	0	1	1	0	0	1	0	0	1	0	0	1	1	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	0	0	1	1	0	1	0	1	1	0	1	1	1	1	1
1	1	1	0	0	1	1	0	0	1	1	0	1	0	1	1	1	1	0	0
0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0
0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	1	0	0	1	1
0	1	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0	1
1	1	1	1	0	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1	0	0	0
0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	1
1	1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	1	0	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	0
1	1	0	0	0	1	0	1	0	0	1	1	0	0	0	1	1	1	1	0
1	1	0	1	1	0	1	0	1	0	0	1	0	1	0	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0
0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	1	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	1	0	0	1	1	0	1	0	1	1	0	0	0
0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1
0	0	0	1	0	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1
0	1	1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0
1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0
1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	1	0	1
1	1	1	1	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	1	0	0
0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	1	1	1	0	0
0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	1	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0
1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1
1	1	0	1	0	1	0	1	0	1	1	1	0	0	1	1	1	0	1	1
0	1	1	1	1	1	0	0	0	1	1	1	1	0	1	0	1	0	0	1
0	1	1	0	0	0	1	1	1	1	0	1	1	0	0	1	1	0	0	0
1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	0	1	1	1	0	0	1	1	0	0	0	0	1	0	1	0	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0
0	0	0	0	1	0	1	1	1	1	0	1	0	1	1	0	0	0	1	1
0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1
1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1
0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0
1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	0	1	1	1
0	1	1	1	0	1	1	1	0	0	1	0	1	1	1	0	0	1	1	1
0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	1	0	1
0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1
0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1
0	1	0	1	0	0	1	0	1	0	1	1	1	0	1	0	1	1	1	0
1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1	0	1	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	0	1	1	0	1	1	1	1	0	1	0	0	0	1
0	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	0	0	1	0	0	0	0	1	0	1	0	0	0	1	1	0	0	1
0	0	1	0	1	1	0	1	0	1	0	1	1	0	1	1	1	1	1	1
0	1	0	0	1	0	1	1	1	1	0	0	1	1	1	1	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0
0	0	0	0	0	1	0	0	1	1	1	1	1	1	1	0	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1
1	1	1	0	1	1	0	1	0	0	1	1	1	0	1	1	1	0	0	1
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	1	0	1	0	0	0	1	1	0	0	0	1	0	1	0	1	0
0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	1	1	0	0	0
1	0	1	1	1	1	0	1	0	0	1	0	1	0	0	1	0	1	1	1
0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1
0	1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	0	1	0	0
0	0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0
0	1	1	0	0	1	1	0	0	1	0	1	1	1	0	0	0	1	0	0
1	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	1	0	0
1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	0	0	1	0
0	0	0	0	0	0	1	0	1	1	1	0	0	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0
0	1	0	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1
0	0	0	0	0	1	1	0	0	0	1	1	1	1	0	1	0	0	0	0
1	1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	0	1	0	0	1	1	1	1	1	0	0	1	1	0
1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1
0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	1
1	0	1	1	1	1	0	1	0	0	0	0	0	0	0	0	0	1	1	1
1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	0	1	1
0	1	0	1	1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	1
1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	0	1	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0
0	0	1	1	0	0	0	0	0	1	0	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	1	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	0
1	1	1	0	1	0	0	1	1	1	0	0	0	0	0	1	0	1	1	1
0	0	0	1	1	0	0	1	0	1	0	0	1	0	1	0	0	0	1	1
0	1	1	1	0	1	0	0	1	1	1	1	0	0	1	1	1	1	0	0
1	1	0	1	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	0	1
1	1	0	1	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1
0	0	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	1	1	0	0	0	1	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	0	1	0	1	1	0	1	0	1	1	1	1	1	1
0	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	1	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0
1	1	1	1	1	0	1	1	1	0	1	1	0	0	1	1	1	1	1	1
0	0	0	1	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0
1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	1
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	1	0	0	1	0	0	0	0	0	0	0	1	1	1	0	1	1
1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1
0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	1	1	1	0	1
1	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1
1	1	0	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0	0
0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0
0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0
1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0
1	1	1	0	0	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	1	0	1
0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	1	0	0	0	0	0	1	0	1	0	1	0	0	1	0	0	0
0	1	1	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0
1	1	0	0	1	0	1	1	1	0	1	1	0	1	1	0	1	0	0	1
1	1	1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	0	0
1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
0	0	0	1	1	0	0	0	0	1	0	1	0	0	0	0	0	0	1	0
1	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1
0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	1	1	1
1	1	1	0	1	1	1	0	1	0	1	1	0	1	1	0	1	0	1	0
0	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1
1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1
0	1	0	0	1	1	1	1	1	1	0	1	1	0	1	0	1	1	0	1
0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0
0	0	1	0	1	0	1	0	0	1	0	0	0	1	0	0	0	0	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	1	1	1	1	1	0	0	0	1	0	0	1	1	1	0	0	0	1	1
0	1	0	0	1	0	1	0	0	0	0	1	0	1	1	1	1	1	0	1
0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	0	1	1	0	1	1	0	1	1	1	0	1	1	1	0	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	0
0	0	0	0	0	0	0	1	1	0	0	1	1	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1
0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1	1
1	0	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	1	1	0	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	0	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1
0	0	0	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1
1	0	1	1	0	1	0	1	1	0	1	0	1	1	0	1	0	0	0	0
0	1	1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
1	1	1	1	0	0	1	1	1	1	1	0	1	0	0	0	1	1	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1
0	0	1	1	0	0	1	1	1	0	1	0	0	1	0	1	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	0	1	0	1	1	1	0	1	1	1	1	0	1	1
0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	0	0	0
0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	1	0	0	1
1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1
0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1
1	1	1	0	0	1	1	1	0	1	0	1	0	0	1	1	1	1	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	1	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1
0	1	0	1	1	0	1	1	1	0	0	1	1	0	0	0	0	0	0	1
0	0	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1
0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	0	1	1	1
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1
0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0
1	1	0	1	1	0	1	0	1	1	0	1	0	0	0	1	1	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0
1	1	0	0	1	1	0	0	0	1	1	1	1	0	1	0	1	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	1	0	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0
0	0	0	0	1	0	0	1	1	0	0	1	1	1	1	0	0	0	0	0
1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1
0	1	0	0	1	0	0	0	1	0	1	0	0	0	1	1	1	1	1	1
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	1
0	0	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1	1
0	0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	0	0	0	0	1
0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0
0	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
0	0	0	1	1	0	1	0	1	0	0	1	1	1	0	0	0	0	1	1
1	0	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	1	0	1	1	1	1	1	0	0	0	0	0
0	0	0	0	0	1	0	1	1	1	0	0	1	1	0	0	0	0	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	1	1	0	0	1	1	1	1	1	1	0	1	0	1	0
0	0	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	0	0	0
1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1
1	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	0	0	0	0	1	1	1	1	0	0	0	1	1	0	0
1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
1	0	0	0	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0
1	1	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	0	0	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	0
0	1	0	0	0	1	1	0	1	1	0	1	1	1	1	0	0	0	0	0
1	1	0	0	0	0	0	0	1	1	1	1	0	1	1	0	1	0	1	1
1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1
1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	0
0	0	0	1	0	0	0	1	0	0	1	0	1	1	1	0	0	0	1	1
0	1	1	1	1	0	1	0	1	0	0	0	1	1	0	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1
0	1	0	1	1	0	0	1	1	0	1	0	1	1	1	0	0	1	1	0
1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0
1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	0	0	0	1	1	1	0	1	1	0	0	1	1
0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1
0	0	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1
0	0	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	1	1	1	1	1	1	1	0	0	1	1	0	1	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0
0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1
0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	1	0	1	0	0	1	0	1	1	0	1	1	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1
0	1	1	1	1	0	0	1	0	0	0	0	0	1	1	1	0	1	1	0
1	1	0	1	1	1	0	1	0	0	1	0	1	1	1	1	1	1	1	1
1	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0
0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	1	0	1	1
1	1	1	1	1	0	0	1	1	0	0	0	0	1	0	1	1	1	1	0
0	1	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0
0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0
0	1	0	0	0	0	1	1	1	1	0	0	0	0	0	0	1	0	0	0
0	0	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0
1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	0	1	1	0	1	0	1	1	1	0	1	1	1	1	0
1	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0
0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1
0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1
0	0	1	0	1	1	1	1	1	1	0	1	1	1	0	1	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0
1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	0	0	1
1	1	0	0	0	1	1	0	1	1	0	1	1	1	0	1	1	1	1	1
0	0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	1
0	0	0	0	0	1	0	1	0	0	0	1	1	1	0	1	0	0	1	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	1	1	0	1	0	1	1	0	0	0	0	1	0	1	0	0	1	0
1	1	0	1	1	1	0	0	0	0	1	1	0	1	1	1	1	1	1	1
0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
0	0	0	0	0	0	1	0	0	1	1	1	0	1	0	1	0	0	0	1
0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	0
0	1	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1
1	1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1
0	1	1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	0	1	1	1
0	0	0	1	0	0	1	1	0	0	0	0	1	1	1	0	1	0	1	1
0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0
0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	0	1	0	1	1	0	1	1	0	1	0	1	1	1	0	0	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0
1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	1	0	1
0	1	1	1	0	0	0	1	0	0	0	0	1	0	1	0	1	1	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	0	0	0	0	1	1	0	1	0	0	1	1	1	0	1	1	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	0	1	0	0	1	0	0	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	1	0	0	0	1	0	1	0	0	0	0	0	0	0
0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0
1	0	1	0	0	1	1	0	0	1	1	0	1	0	1	1	1	1	1	1
0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1
1	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1
1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	0	1	1	0	0
1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1
1	0	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1
0	1	1	0	1	0	0	1	1	1	0	0	0	0	0	1	0	0	0	1
1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1
1	1	1	0	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	1	1	1	0	1	0	0	1	0	1	1	1	0	0	0
1	0	0	0	0	1	0	0	1	1	0	0	1	1	0	0	1	0	0	0
1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0
0	0	0	0	0	1	1	0	1	1	0	1	0	0	1	1	1	0	1	1
0	0	0	1	0	1	0	0	0	1	1	0	0	1	0	0	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0	0
1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0
0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	0
1	1	0	0	1	0	0	0	0	0	1	1	0	0	0	1	1	1	0	1
0	0	0	0	0	1	1	1	1	1	1	0	1	0	1	0	1	0	0	1
1	1	0	0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	0	1	0	0	1
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1
0	1	0	0	1	0	1	0	1	0	0	1	0	1	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	0	1	0	0	1	0	1	1	0	0	1	0	0	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	1	0	0	1
1	0	0	1	0	0	1	0	0	0	1	0	1	1	0	1	1	1	0	1
0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	0	0	0	0	0	0	0	0	1	0	1	0	0	0	1	0	0	0
1	1	1	1	0	1	1	0	1	0	1	0	1	1	1	0	0	1	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	1	1	0	1	0	1	1	0	0	0	1	0	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1
1	0	0	1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	1	0	0	0	0	1	1	0	1	1	1	1	1	0	0	0
0	1	1	1	0	0	0	0	1	0	1	1	1	1	0	0	0	0	1	0
0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0
0	1	1	1	0	1	0	1	1	0	1	1	1	1	0	0	0	1	1	0
0	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1
0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0
0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1
0	1	1	1	1	0	1	0	1	1	0	1	0	1	1	0	1	1	1	0
1	0	0	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1
1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1	1	0
1	0	0	1	1	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0
1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	1	1	0	1	0	1	1	0	0	1	0	0	1	0	0
1	0	1	0	1	0	0	1	0	0	1	1	1	0	0	1	1	1	0	1
1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	0	1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1
0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0
0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	1	0	1	0	1	0	0	1	1	0	0	0	0	0
0	0	0	0	1	1	0	0	1	1	0	0	0	1	0	1	1	0	1	1
1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1
1	1	1	0	0	1	1	0	0	1	1	0	1	0	0	1	1	1	1	1
0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1
0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	0
0	0	0	0	1	0	0	0	1	0	1	0	0	0	1	1	0	0	0	1
1	1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	0	0	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0
1	0	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	1	0
0	0	0	1	0	1	1	0	1	0	1	0	1	1	1	1	0	0	1	1
0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0
1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0
0	1	1	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0	0
0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0
1	0	1	1	1	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0
1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1
1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0
1	1	0	0	1	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	0	1	1	0	1	0	1	0	0	0	1	0	0
1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0
0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	1	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	1	1	0	1	0	0	1	1	0	0	1	0	1	1	1	1	0	0	1
1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1
1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0
1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1
1	0	0	0	0	1	1	0	0	1	0	0	0	1	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	0	0	1	1	0	1	0	1	0	0	0	0	1	1	0
0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0
1	1	0	1	1	0	0	1	1	1	0	0	0	0	0	0	1	0	1	1
1	0	1	0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	1	0
1	0	0	1	0	0	0	1	0	0	1	0	0	1	0	1	0	0	0	0
1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1
1	1	1	1	0	0	1	0	0	0	1	1	0	1	1	1	1	1	1	1
0	1	0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0
0	1	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	1	0	1	0	1	0	0	1	0	0	0	0
1	0	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	1
1	0	0	0	0	0	1	1	0	1	0	1	1	1	1	1	0	0	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0
1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	1	0	0	0
0	0	1	1	0	0	0	0	0	1	1	0	1	1	1	0	0	0	0	1
0	1	1	1	1	1	0	1	0	1	0	1	0	0	1	1	0	0	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	0	1	0	0	0	0	1	1	1	0
1	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0
0	1	1	0	1	0	1	0	0	0	0	1	0	1	0	1	1	1	1	1
1	0	1	1	1	1	0	1	0	1	0	0	1	0	1	0	0	1	1	1
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	1	1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	0	0	1	1	1
1	1	1	0	0	1	0	1	0	0	0	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1
1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	1
0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1
0	0	0	1	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	0	1	0	1	0	0	1	0	1	1	0	0	0	1	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	1	1	1	0	1	1	0	0	1	1	1	1	0	1	0	1	1	1	1
1	0	0	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	0	1
0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0
0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
1	1	1	0	1	1	1	0	0	1	0	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	0	0	0	1	1	0	1	0	0	1	0	1	1	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	0
0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	1
0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	1	1	0	1	0	0	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1
1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	1	0	1	1	1	1	0	1	0	1	0	0	0	0	1	0
0	0	0	1	1	0	0	0	0	1	1	0	1	1	1	0	0	0	1	1
1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0	0	1
1	0	0	1	0	1	0	0	1	1	0	1	0	1	0	0	0	0	0	0
1	1	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	1


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_23.125_T.txt <==
1	1	0	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1
1	0	1	0	1	1	0	0	0	0	1	0	0	0	1	1	0	1	0	1
1	1	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1
1	0	0	1	1	0	1	1	1	0	0	1	0	0	0	0	1	0	1	0
1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	0	1	0	0	1
1	1	0	1	0	0	1	1	1	0	1	1	0	1	1	0	0	1	1	0
0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	0	1	1	0	0
1	0	1	0	0	0	0	1	0	0	0	1	1	1	1	0	0	0	1	1
1	0	1	0	1	1	0	1	0	1	0	1	1	1	0	1	1	1	0	1
1	0	0	1	0	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1
0	1	0	0	0	1	1	1	0	1	1	0	0	0	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	0	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1
1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1
0	1	1	0	1	1	0	1	0	1	1	1	1	0	1	0	1	1	0	0
0	1	1	1	0	1	0	1	0	1	1	0	0	0	1	0	1	1	1	0
1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1
0	1	0	1	0	0	1	0	1	0	1	1	0	1	1	0	0	0	1	1
0	1	1	0	0	0	1	0	1	1	0	0	0	1	0	0	0	0	1	0
0	0	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	0
0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0
1	1	0	1	0	0	0	0	0	0	0	0	0	1	0	1	1	1	1	1
1	0	1	0	1	0	0	1	0	0	1	1	0	0	1	1	1	0	0	1
1	0	1	1	0	0	0	1	1	1	0	1	0	0	0	0	0	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	1	0	1	1	1	0	0	0	0	0	0
1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	0	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	1	0	1	0	0	0	1	1	0	1	0	1	1	1	1	0
0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0
1	0	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	0
1	0	0	1	1	1	0	1	1	1	0	1	1	0	0	1	1	1	1	1
0	0	1	0	0	1	1	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0
1	1	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	0	0
1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	1	1
0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1
0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	0	1	0	1	0	0	0	0	0	0	0	1
0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	1	0
1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	0	0	0
0	0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0
0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0
0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	1	1
0	1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0
1	1	0	0	1	0	0	1	0	1	0	1	0	1	1	1	1	0	1	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1
0	1	0	1	0	0	0	1	1	0	1	0	0	1	0	0	0	0	1	0
1	1	0	0	0	1	1	1	0	1	0	0	1	1	1	1	1	1	0	0
0	0	0	1	0	0	1	0	1	0	1	1	1	0	0	1	0	0	0	0
1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1
0	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0	0	0	0	1
0	0	0	0	1	0	0	0	1	1	0	0	1	0	1	0	0	0	1	0
1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	0	0
0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	1	1	0	1	1
1	1	1	1	1	0	1	1	0	0	1	1	1	0	1	1	1	1	1	1
0	0	0	0	1	1	0	0	1	1	1	0	1	1	0	0	1	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	0	0
0	1	1	0	0	1	1	0	1	1	1	1	1	1	1	0	0	1	0	0
0	1	0	0	0	1	1	0	1	1	1	0	1	0	1	0	1	1	0	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	0	0	0	1	1	0	0	0	0	1	0
0	1	1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1
0	1	1	0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	1	0	0	1	0	1	1	1	0	1	1	1	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	0	1	0	0	1	0	0	0	0	0	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1
1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	1	0
1	1	1	1	0	1	1	1	0	0	1	0	1	1	0	1	1	1	1	0
1	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1
0	1	1	1	1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1	1
1	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1
1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0
1	0	0	0	0	1	0	0	0	1	0	1	1	0	1	1	1	1	0	0
1	1	1	1	1	0	1	0	1	1	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1
0	1	0	1	0	0	1	0	1	0	1	0	0	1	0	1	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1
0	0	0	1	0	0	0	1	1	0	0	1	0	1	1	0	0	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	1	0	1	0	0	0	0	1	1	1	1	0
1	1	0	0	1	0	1	1	0	0	1	1	0	0	1	1	1	1	0	0
0	0	0	0	0	1	0	0	0	1	0	0	1	0	1	0	0	0	0	1
0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0
0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	0
1	0	1	1	0	1	0	1	1	0	0	1	1	1	0	0	0	0	1	1
1	0	1	0	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	0
0	1	1	0	0	0	1	0	1	0	0	1	0	1	1	0	1	0	0	1
1	1	1	0	1	0	1	1	0	0	1	1	1	1	1	1	0	1	1	1
1	1	1	0	0	1	1	1	0	1	0	1	0	0	1	0	0	1	0	0
1	1	0	0	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	0	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1
1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	1	0	1	0	0	0	0	0
0	1	1	0	0	1	0	1	0	0	0	0	0	1	1	0	0	0	1	1
1	1	0	0	0	0	1	1	1	1	0	1	0	0	1	1	1	0	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1
0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0
0	0	0	1	1	1	0	0	0	0	0	1	1	0	0	1	0	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	0	1	0	1	1
0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
1	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	0	1	1	0
0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1
1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0
0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0	0
0	0	0	0	0	1	0	1	1	0	0	0	1	1	1	0	0	1	1	0
0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
0	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	0	0	1	0	0	1	1	0	1	1	1	1	1	1
0	1	0	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	0	0
1	1	1	1	1	0	1	1	0	1	1	1	0	1	0	0	1	1	1	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	1	1	0	1	0	1	1	1	1	0	0	0	1	0	0	0	1
0	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1
1	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0
0	1	0	0	0	0	1	1	1	0	1	1	1	1	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0
0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1
0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	0
1	1	1	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1	0	1
0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0
0	1	0	0	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	1	0	0	1	1	1	0	1	1	1	0	0	0	0	1	1
1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0
0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	0	1	0	0	0	0	1	0	0	1	0	1	0	1	0	1
1	0	1	1	0	1	0	0	1	1	0	0	0	1	0	0	0	1	0	0
0	1	1	0	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	0	0	0	0	0	0	1	1	0	0
1	1	1	0	1	1	1	0	0	1	0	1	1	0	0	1	1	1	1	1
1	0	0	1	0	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1
1	0	1	1	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	0
0	1	1	1	0	1	1	0	0	1	1	1	0	0	1	0	1	1	1	0
0	0	0	0	0	1	0	1	1	0	1	0	0	1	0	0	0	1	1	0
1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	0
0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	1	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
0	0	1	1	0	0	1	1	1	0	0	0	1	0	1	1	0	0	1	0
1	1	0	1	0	1	1	0	1	1	0	1	1	0	1	0	0	0	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1
1	0	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	0	0	1
1	1	1	1	1	0	0	1	1	0	0	0	0	1	1	1	0	1	0	1
1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0
0	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	0
1	1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	1
1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0
1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	0	1
1	1	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	0	1
1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1
1	1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1
1	0	1	1	1	1	0	1	1	0	1	0	0	1	0	1	0	1	1	0
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1
1	1	1	1	1	0	0	1	1	0	0	1	1	0	0	1	0	1	1	0
0	1	1	0	0	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	0	1	0
0	0	0	1	1	1	1	0	0	1	0	0	0	0	0	1	0	0	0	0
1	1	1	0	0	1	1	1	0	1	0	1	1	1	1	1	1	1	0	0
1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	1	1	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	0	0	0	0	1	0	0	1	0	1	1	1	0	0
0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	1	0	0	0
1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	1	0	1
1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0
0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1
0	1	1	0	1	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0
0	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0
1	0	1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	1	0	0	1	1	0	1	0	0	1	1	1	0	0	1
0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0	1	1	0
0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
0	0	0	0	1	0	1	1	1	0	0	0	1	1	1	1	0	0	0	0
0	1	0	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0
1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	0	0	0	1
1	1	0	1	1	0	1	1	0	0	0	0	1	1	1	1	0	1	1	1
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	0	0	0	0	0	1	1	1	0	1	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	0	1	1	1
1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1
0	1	1	1	1	0	1	0	1	0	0	1	0	1	0	0	1	1	0	0
1	0	0	0	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	0
0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0
1	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	0	1	0	0	1	1	1	1	0	0	1	1	0	1	0	1	1	1
1	0	1	1	0	1	1	1	0	1	1	0	0	1	1	0	0	1	1	0
0	1	1	1	0	0	1	1	1	0	1	0	1	1	0	1	1	1	1	1
1	1	0	0	1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	1
1	0	0	1	0	1	1	0	0	0	1	1	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0
0	0	0	0	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1
1	0	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	0
0	1	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0
1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	0	0	0	1	0
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	1
1	1	1	1	0	0	1	1	1	1	0	1	1	0	0	1	1	1	1	1
1	0	1	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	1	1	1	1	0	0	0	1	0	0	1	0	0	0
0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1
0	1	1	1	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	1
1	0	0	1	1	1	0	1	1	0	1	0	1	1	0	0	0	0	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1
0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0
1	0	0	0	1	1	1	0	1	1	1	1	1	0	1	1	0	1	0	1
0	0	1	1	0	1	0	0	0	0	1	1	0	1	0	1	0	1	1	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1	0	0	1
0	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	1	1	1	1
1	1	1	0	1	0	1	1	1	0	0	0	1	1	0	1	1	1	1	1
1	1	0	0	1	0	1	0	1	0	1	0	0	1	1	0	0	0	0	1
1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1
0	0	0	0	0	1	1	0	1	0	0	0	1	1	0	0	0	0	0	0
1	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0
0	1	1	1	0	0	0	1	1	1	1	0	0	0	1	0	1	1	1	0
0	0	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1
0	1	1	0	0	1	1	0	0	1	1	1	1	1	0	0	0	1	0	0
0	0	1	1	0	0	1	0	1	0	0	1	1	0	0	0	0	1	1	0
0	1	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1
1	1	1	0	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1
1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1
0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1
1	0	0	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	0
0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	0
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	1	1	0	0	1	1	0	0	0	0	1	1	1	1	1	1	1	0
1	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1
1	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0	0
0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0
1	1	0	0	1	0	1	0	1	1	1	1	1	1	1	1	0	0	0	1
0	0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1
1	1	0	0	1	1	1	0	1	0	1	0	0	0	0	1	1	0	0	1
0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0
1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0
1	0	1	1	1	1	0	1	0	0	1	1	0	0	0	1	1	0	1	0
1	1	1	1	1	0	0	0	1	1	0	0	1	0	0	1	0	1	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0
0	1	0	1	1	0	0	1	0	0	0	1	1	0	1	0	1	1	1	1
0	1	1	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	1	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0
0	1	1	0	0	0	0	0	0	0	1	0	0	0	1	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	0	0
1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	1
1	1	1	0	0	0	1	0	0	1	0	1	1	1	0	1	1	1	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
0	1	1	1	1	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1
0	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	0
0	1	1	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0
0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	1	0	0	1
1	1	1	1	0	1	1	1	1	1	0	0	0	1	1	1	1	0	1	1
0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	0	1	0	1	0	1	1	0	0	0	1	1	1	0
0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	1	0	1	0	0	1	1	1	1	0	0	1	1	1	0	0
1	1	0	0	1	0	1	1	1	1	1	1	1	0	0	0	1	0	1	0
1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	0	1	1	1	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0
0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1	0
1	0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1
0	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1
0	0	0	1	1	0	1	1	1	1	0	1	0	0	0	0	0	0	1	1
0	0	0	1	0	1	1	1	0	0	1	1	0	0	0	0	0	0	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	0	1
1	1	1	1	0	0	0	0	1	0	1	0	1	1	1	0	0	0	1	0
0	1	0	1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	0	1	1	1	0	1	0	1	1	0	1	1
0	0	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	1	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1
1	1	1	0	1	0	0	1	1	1	1	0	1	0	0	1	1	1	0	0
1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0
1	1	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
1	0	0	1	0	0	1	0	1	1	0	0	0	1	1	1	0	0	1	0
0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	1
1	1	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	1	0	1	1	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1
1	1	0	1	0	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1
0	1	0	1	1	0	0	0	1	0	1	1	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1
1	1	1	0	0	1	1	1	1	1	0	1	1	0	0	0	1	0	0	1
0	1	1	0	0	0	1	1	1	0	1	0	1	1	0	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	0	1
0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0
0	0	1	1	0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0
0	1	1	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	1
1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	1	0	1
1	1	1	0	1	0	0	1	1	0	1	1	1	0	0	0	1	1	1	0
1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	1	1	1	0	1	0	0	0	1	1	1	1	0	0	1	1	1	1	1
0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
0	0	1	0	0	1	0	0	0	0	1	0	1	0	0	0	0	1	1	0
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	1	0	0	1	0	1	0	1	1	1	0	0	0
0	1	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0
1	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1
0	1	1	1	0	1	0	1	1	0	0	0	1	0	0	1	0	0	1	0
1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1	0	0	0	0
0	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0
0	0	0	1	0	0	1	0	1	1	0	0	0	1	0	0	1	0	0	1
1	1	1	0	1	1	0	1	0	0	1	0	1	0	1	1	1	1	1	0
1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0
1	0	0	0	1	0	1	1	1	1	0	1	1	0	0	1	1	0	1	0
1	1	1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0
0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	0	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
1	0	0	0	1	1	0	1	1	1	1	0	1	0	0	0	1	0	0	0
1	0	0	0	1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	0
1	0	0	0	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0
0	0	1	0	0	0	0	0	1	0	0	1	1	0	1	0	0	1	0	0
0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1
0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0
1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	0	1	0
1	1	0	0	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1
1	0	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0
0	1	0	0	0	0	1	0	1	0	0	0	1	1	1	0	0	0	1	1
1	1	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0
0	0	0	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	1	0	0
1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1
1	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	0	1	1	1	0
0	0	0	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0
1	1	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0
0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	1	1	0	0	1
1	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	0	0	0
1	0	0	1	1	1	0	1	1	0	1	1	1	1	0	1	0	0	1	1
0	0	1	0	1	0	0	1	0	1	1	0	0	1	1	0	0	1	1	1
1	0	0	1	0	0	1	1	1	0	0	0	0	1	1	0	0	0	0	1
1	0	1	0	1	1	0	1	0	1	0	1	0	1	1	0	1	0	1	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	0	1
1	1	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0
0	0	1	1	1	1	1	0	1	0	0	1	0	1	0	0	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	1	1	1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	1	0
1	0	1	0	0	0	1	1	0	1	0	1	1	0	0	1	0	1	0	0
0	0	0	0	0	1	1	0	1	1	1	1	0	1	1	0	1	1	0	0
0	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1
1	1	1	1	1	0	0	0	1	1	0	0	1	1	0	1	1	1	1	1
0	0	0	0	1	1	1	1	0	0	1	1	0	1	1	0	1	0	0	0
1	0	0	0	0	1	0	0	1	1	1	0	1	0	1	1	0	0	0	0
1	0	1	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	1	1	0	1	0	1	1	0	1	0	1	0
1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	1	1	1	1
1	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	0	1
0	0	0	0	0	0	0	1	0	0	1	0	1	1	0	0	0	1	1	0
1	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1
1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	1	1	0	1	1	0	1	1	1	1	1	1	0	0	0	1	1
1	1	0	1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	1
1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1
1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	1	1	0	1
0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	0	1	1	1	1	0	0	0	1	1	1	0	0	0	0	1	1	0	0
1	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	1	0	0	0	0	0	0	1	0	1	0	1	1	0	0
0	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	0	1	0	1	0	0	1	1	1	0	0	0	1	0	1	0	0	1	1
1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1
0	1	1	1	1	0	1	1	1	0	1	0	1	1	0	1	0	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1
0	0	1	1	1	0	1	0	0	0	0	1	0	0	0	1	1	1	1	0
1	1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1
1	0	1	0	1	1	0	0	0	1	0	1	1	0	0	1	0	1	0	0
0	0	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	0	1	0
0	1	0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	1
1	1	1	0	0	1	1	0	0	0	1	1	0	1	1	0	1	1	1	0
1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0
0	1	1	1	0	1	0	1	1	0	1	0	0	0	0	0	1	1	1	0
0	0	0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1	1
0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0
1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	0	1	1
0	1	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0
0	0	0	1	1	0	0	0	1	0	0	0	1	0	0	1	0	0	1	0
1	1	1	1	0	1	1	0	0	0	0	0	0	0	1	1	1	1	1	1
0	0	0	0	1	0	1	1	1	1	0	0	0	0	1	0	0	0	1	1
1	1	0	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1
1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
0	0	1	1	1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1
1	1	0	0	0	1	0	0	0	0	0	0	1	0	1	0	0	1	0	0
0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	1	1	0	0	0
1	1	1	1	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1
0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
1	0	0	0	0	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1
0	0	0	1	0	1	0	0	1	1	1	0	1	0	1	0	0	0	0	0
1	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0
0	1	0	0	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1
1	0	1	1	1	1	0	1	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	1	0	1	1	0	0	0	0	1	0	1	0	1	0	0	0	0
0	1	1	1	0	1	1	1	0	1	1	0	1	0	1	0	0	0	0	1
0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	1	0	1	1	1
0	1	1	0	0	0	1	0	0	0	0	0	1	1	1	0	0	1	1	0
0	0	0	1	0	1	0	0	0	1	1	0	1	1	1	0	0	1	1	0
1	1	0	0	1	1	1	1	0	0	0	0	1	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	0	1	1	0	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1
0	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	0	1
0	0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1	1
0	0	0	1	1	1	0	0	1	1	1	1	1	0	1	0	1	1	0	1
0	0	0	0	1	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	0	1	0	0	1	0	0	0	0	0	1	0
0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	0	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
1	1	0	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	0
0	0	1	1	1	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1
0	0	1	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0
0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0
0	0	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0
1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	1	0	1
1	0	1	1	0	1	0	0	1	1	0	0	1	1	0	1	1	1	1	0
1	1	1	0	1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	1
1	0	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	1	1	0	1	1	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	0
0	0	1	0	0	0	1	1	0	1	1	1	0	0	1	0	1	0	0	0
0	0	1	0	0	0	1	0	1	0	1	0	0	0	0	1	0	0	1	0
1	1	1	1	1	0	1	0	1	1	0	0	1	1	0	1	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1
0	1	1	0	0	0	1	0	1	1	0	1	0	1	0	0	0	0	1	0
0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1
0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1
1	1	0	1	0	1	0	1	0	1	0	1	1	0	1	1	1	1	0	0
1	1	0	0	1	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1
1	0	0	0	0	1	0	0	1	1	1	0	1	0	1	1	0	0	0	0
0	1	1	1	0	1	1	1	0	1	0	1	0	0	0	1	0	1	0	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0
1	1	0	0	1	0	1	0	0	1	1	1	1	0	0	1	1	0	0	0
0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0
1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1
1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1
1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0
0	1	1	1	0	0	1	1	1	0	1	0	1	1	0	1	0	0	0	0
0	0	0	0	0	1	0	1	0	0	1	0	1	1	0	0	1	0	0	0
0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	1	0	1	0	0	1	0	1	1	0	1	0	1
1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	0	0	0	1	0	0	1	0	0	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0	0	0	1	1
0	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1
0	0	1	0	0	0	0	1	1	0	1	0	0	1	1	0	0	0	1	1
0	0	0	0	1	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0
1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	1	1	0	0	1	0	1	1	0	0	1	1
1	0	0	0	1	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0
1	1	1	1	1	1	0	1	1	0	0	1	1	0	1	0	0	1	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	1	1	0	0	0	1	0	0	0	0	1	1	1	1	1	1	0
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1
1	1	0	1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	1	0
1	1	0	0	0	0	1	1	0	0	1	0	1	1	0	1	0	0	0	0
0	0	1	1	0	1	1	0	0	1	1	1	1	0	0	0	0	0	1	1
0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0	0
0	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	0	1
1	1	0	0	1	1	1	0	0	0	0	0	1	0	0	1	0	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0
1	0	1	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
1	0	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1
0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0
0	1	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1
0	0	0	0	0	0	1	1	1	1	1	1	0	1	1	0	0	0	0	0
0	1	0	1	0	0	1	0	1	0	0	1	1	1	1	0	0	1	1	0
0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	0	1	0
0	0	0	1	0	1	0	0	1	1	0	0	1	1	0	0	0	1	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1
0	0	1	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0
0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0
1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0
1	1	0	1	0	0	0	0	0	1	0	1	0	1	1	1	1	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	1	0	1	1	0	1	0	0	0	0	0	0	0	1	0
1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	0	1	1	1
1	1	0	0	1	1	0	0	0	1	0	0	0	1	0	1	0	1	0	0
1	1	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1
1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1
1	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1
0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	1	1	0	1	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1
0	1	0	1	1	1	0	0	1	0	1	0	0	1	0	0	0	0	1	1
0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	1	0	1
0	0	1	1	0	1	0	1	0	0	1	0	1	0	1	1	0	1	1	0
1	1	1	1	1	1	1	0	0	1	0	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1	1	0	0	0
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0
0	1	1	1	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0	0
0	0	0	1	1	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1
1	1	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0
0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	1	0	1	1	1	1	0	1	0	1	1	0	1	0	1	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	0	0	0	0	0	1	0	1	0	1	0	0	0	0	0
0	0	1	1	0	1	0	1	0	0	0	1	0	0	0	1	1	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	0	0
1	1	0	0	0	1	1	1	1	0	1	1	0	1	0	1	1	0	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0
0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0
1	0	0	0	1	0	0	1	0	1	1	0	0	1	1	1	0	0	0	0
1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1	1	1	1
1	1	0	1	1	1	1	0	1	0	0	0	1	1	1	1	0	0	1	1
1	1	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	1	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1
1	0	0	0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	0
1	0	1	1	0	0	1	1	0	0	1	1	0	1	1	1	1	0	0	1
1	1	1	1	0	0	1	0	0	0	0	1	1	0	1	1	0	1	0	0
1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0
1	0	1	1	0	1	0	1	1	1	1	0	1	0	1	1	0	1	0	0
0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	0	1	1	0	0	0	1	1	1	1	1	0	1	1	1	0
1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	1	1	1	0	0	0	1	1	0	1	0	0	0
1	1	0	0	1	0	1	1	1	0	0	1	0	1	0	0	0	1	1	1
1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	1	1	0	0
0	0	0	1	0	0	1	0	0	0	0	1	0	1	0	0	0	0	1	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	1	0	0	0	0
1	1	0	1	1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	1
0	1	0	1	0	0	0	0	1	0	1	1	0	0	1	0	0	0	0	0
0	1	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1
1	1	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1
1	1	1	1	1	1	1	0	1	0	1	0	0	1	1	1	0	0	1	1
1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	1	0	0	0	0	0	1	1	1	1	1	1	0	1	1	0	0	0	0
1	1	0	0	0	0	0	0	1	1	0	0	1	0	0	1	0	0	0	0
1	0	0	0	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
0	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1
1	0	0	0	1	0	1	0	1	0	0	0	0	0	0	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	1
0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0
0	0	0	0	0	1	1	1	0	0	1	1	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	0	0	1	0
0	0	0	1	0	1	1	0	1	0	1	1	0	1	0	1	0	0	1	0
0	0	1	0	0	0	0	0	1	1	1	0	0	0	0	0	1	1	0	0
1	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	0	1	0	0	0	1	1	1	1	0	0	1	0	1	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
0	1	0	1	1	0	0	0	1	0	0	0	1	1	0	1	0	0	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	0	0	0	0
0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	1	0	1	1	1
0	0	0	1	0	0	1	0	0	1	1	1	1	1	1	0	0	0	1	0
0	1	0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	1	1	1	1	1	1	0	0	0	0	1	1	1	1	0	0	0
0	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0
0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0
0	0	0	0	0	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1
1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	1	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1
1	1	0	0	1	0	0	1	0	1	0	0	0	1	0	1	0	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
0	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	0	1	1
1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1
1	1	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	0
1	1	1	0	1	0	1	0	1	1	1	1	0	0	0	1	1	0	0	1
1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	1	0	1
0	0	0	1	1	1	0	1	0	0	1	0	0	0	1	1	0	0	1	1
0	1	1	0	1	0	0	0	0	0	1	0	0	1	1	1	1	1	1	1
1	1	0	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
0	0	1	1	0	0	1	1	1	1	0	0	0	0	1	0	0	1	1	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1
0	1	1	0	0	0	1	1	1	1	0	1	1	0	1	1	1	1	0	0
0	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1
0	0	1	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0
1	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	1
1	1	1	1	1	0	1	0	0	0	0	1	0	0	0	1	1	0	1	1
0	1	1	0	0	1	1	1	0	1	0	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	1	1	1	1	1	0	1	0	1	0	1	1	0	1
1	1	1	0	0	1	0	1	0	1	1	1	1	0	0	1	0	1	0	1
0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1
0	0	0	0	1	1	1	0	0	1	0	1	1	0	0	1	0	1	0	0
1	1	1	0	0	0	1	1	1	0	1	1	0	1	0	0	1	1	1	1
0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
0	1	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1
0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1
1	1	1	0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	1	0	1	0
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0
0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	0	0	1	0	1	1	1	0	0
0	0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	1	1	1
1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	1	0	1	0	0
0	1	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	1	0	0	0	1
1	1	1	1	1	0	0	0	0	1	0	0	1	1	0	1	0	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	1	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	1	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0
0	0	1	1	1	1	1	0	0	0	0	0	1	0	0	0	0	1	1	1
1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	0
0	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	0
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	0
0	0	0	0	0	1	0	0	0	1	0	1	1	0	1	0	0	0	0	1
1	1	1	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0
0	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	1	0	0	0	1	0	1	0	0	1	1	1	1	1	0	1	0	1
0	1	1	1	0	1	0	1	0	1	0	0	1	0	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	0
0	1	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	1	1	0
1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
1	0	0	0	1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1
1	0	0	0	0	1	1	1	0	1	0	1	0	0	1	1	1	1	0	1
0	1	1	0	0	0	0	1	0	0	1	0	0	0	1	1	1	1	1	1
1	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	1
1	1	0	1	0	1	1	1	1	0	0	1	0	1	1	0	1	1	1	1
1	0	0	0	1	0	1	0	0	0	0	1	1	1	0	0	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	0	1	1	1	0	0	0	1	1	1	0	0	0	1	0	0
0	1	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0
1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1
1	1	0	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	1
1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	1	1	1
0	0	1	0	1	0	1	0	1	0	1	1	1	0	0	0	1	1	1	1
0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	0
1	0	0	1	1	1	0	1	0	1	1	1	1	0	1	1	0	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	1	0	0	1	0	1	1	0	0	0	1	0	1	0
0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1
1	1	1	0	0	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1
0	1	1	1	0	1	0	1	0	0	1	1	1	0	1	1	0	1	1	0
0	0	0	1	0	1	0	0	0	0	0	0	0	1	0	1	0	0	1	0
0	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	1
0	1	1	0	1	0	0	1	0	1	1	1	1	1	0	0	1	1	0	0
0	0	1	1	0	0	0	0	1	0	0	1	1	0	0	1	0	0	1	1
1	1	1	1	1	0	0	0	1	1	1	1	0	1	0	1	1	1	1	0
1	1	1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0
1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	0
0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
0	1	1	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1
0	0	1	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0
0	0	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	0	0	1
0	0	1	0	1	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	0	0
1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	1	1	0	1	1	0	0	0	1
0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0
1	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	1	1	1	1
0	0	0	1	0	0	0	0	1	0	1	0	1	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	1	1	1	1	1	0	0	1	1	0	0	0
0	0	0	0	1	0	0	1	0	1	0	0	1	0	1	1	0	0	0	0
1	1	1	1	0	0	0	1	1	1	1	1	0	0	0	1	1	1	0	0
0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0
0	0	1	0	1	0	1	1	0	1	1	1	1	0	0	1	0	0	0	1
1	1	0	0	1	0	1	0	0	0	1	1	1	0	0	1	1	1	0	1
1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0	1	1
1	1	1	0	0	0	1	1	0	1	1	0	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0
1	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	1	1	1	1	0	1	0	0	1	0
0	0	1	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	0	0	0	1	1	1	0	1	0	0	0	0	0	0	0	0
0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0	0
1	1	1	0	1	1	1	0	1	0	0	1	0	0	0	1	1	1	0	0
1	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0
1	0	0	0	1	1	1	0	0	0	0	1	1	1	0	0	0	1	0	0
0	0	1	1	1	0	1	1	0	0	1	0	0	0	0	0	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	1	0	0	1	0	0	0	0	0
0	0	1	1	0	1	0	1	1	1	0	1	1	1	0	0	1	1	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1
1	1	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0	0	0	0
0	1	1	0	0	1	1	1	0	0	1	1	0	0	1	0	1	1	0	0
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	0	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1
1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	0	0	0	1	1
0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	0	1
0	0	0	0	1	1	0	1	0	1	0	1	1	1	1	0	0	0	1	0
1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1
1	0	0	1	0	1	0	1	0	0	1	0	0	0	0	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_23.250_T.txt <==
1	1	0	0	0	1	0	0	1	1	1	1	0	0	0	0	1	0	0	0
0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0
1	1	1	0	0	1	0	1	1	1	1	0	0	1	1	0	1	1	0	0
1	0	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0
0	1	1	1	0	1	0	0	1	1	1	0	1	0	1	0	0	1	0	0
1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1
0	0	1	1	0	0	1	1	1	1	1	1	0	1	0	1	0	0	1	0
1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	0
1	1	0	0	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	1	0	1	0	0
0	0	0	1	0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0
1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	0	1	0	0	1	0	1	0	0	1	1	0	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0	1	1	0
1	1	0	1	0	0	1	1	0	1	0	1	0	1	1	0	1	1	0	0
1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	1
0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0
0	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	0	1
1	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0
0	1	0	1	1	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0
0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0
0	0	1	1	0	0	1	0	0	0	1	0	0	1	1	0	0	0	1	0
1	0	1	1	1	1	0	0	1	0	0	0	0	0	1	1	0	0	0	1
1	0	0	0	1	0	1	1	0	0	0	1	1	1	0	1	0	1	1	1
0	0	1	1	1	0	0	0	1	1	0	1	0	0	1	0	0	0	0	1
1	1	0	0	1	0	1	1	1	1	1	1	0	0	1	1	1	0	0	1
1	0	1	1	1	1	0	0	0	1	1	1	1	0	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	0	0	1	1	0
0	0	0	0	0	1	0	1	0	1	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	0
0	0	1	0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	0
1	0	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1
0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0
0	0	0	1	1	0	1	0	1	0	0	1	1	0	0	0	0	0	1	1
0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0
1	0	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1
1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	0
1	0	1	1	1	0	0	0	1	0	1	1	0	0	0	1	1	0	0	1
0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	1	0	0	0
0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	0	1	1	1	0	1	1	1	0	0	1	1	0	1	0	1	1	1
0	0	0	0	0	0	1	0	1	0	0	1	1	1	1	0	0	0	0	1
1	0	1	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1
1	1	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1
1	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	0	1
1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0	1	1	1	1
0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	0	0	1	1	0
1	1	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1	0
0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0
0	1	1	1	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	0
0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0
0	0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	1	0	1	1
1	0	0	1	0	1	0	0	1	0	0	1	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1
1	0	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	0	1	1	0	1	1	0	0	0	0	1	1	0	0	1
1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	0	0	0	1
0	0	0	1	0	1	0	0	1	0	1	0	0	0	0	0	0	1	1	0
1	1	1	0	0	1	1	1	0	1	0	0	1	1	0	1	1	1	0	0
0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	1	1	1	1	0	1	1	0	0	1	1	0	0	1	1	1	1	1	1
1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0
1	1	1	0	1	0	1	1	0	1	0	1	1	1	1	1	1	0	1	1
1	0	1	0	0	0	0	1	1	0	0	1	1	1	1	0	1	0	1	0
0	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	1	1	1	0
1	0	1	1	0	1	0	0	1	0	0	0	1	1	1	0	0	1	1	0
1	0	1	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1
1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	1
0	0	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0
1	1	0	0	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	0	1	0	1	1	1	1	0	0	1
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0
0	1	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
1	1	0	0	0	0	1	0	1	1	1	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0
1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	0	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	1
0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0
0	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	0	0	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
0	1	1	0	0	0	1	0	0	1	1	1	1	1	0	1	1	0	0	0
0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	0	1	1	1	1
1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1
1	1	1	1	0	0	0	0	1	0	0	0	0	0	1	1	1	1	1	1
1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0
1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	0
0	0	0	0	1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	1
1	1	1	0	1	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0
1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	0	1	0	0	0	0	1	0	1	0	0	0	1	1	0	0	1	1	0
1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0
1	1	1	1	1	0	0	1	1	0	1	0	1	1	0	1	1	1	1	0
1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1
0	0	0	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0
0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0
1	1	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	1	0	1	0	0	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	0	0	1	0	1	0	0	1	0	1	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
0	1	1	1	1	0	0	0	1	1	1	1	0	0	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	1
0	0	1	0	0	0	0	0	0	1	1	1	0	0	1	0	0	1	0	0
1	0	0	1	1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	0
1	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	1	1
0	0	0	1	1	0	0	0	1	0	1	1	1	0	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0	1
1	1	0	0	0	1	1	1	1	0	1	0	1	1	0	1	1	0	0	0
1	1	1	0	0	0	0	1	0	0	1	0	1	1	1	1	0	1	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0
1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	0	1
0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	0	1	1	1	1	0	1	0	0	1	1	1	1	0	0
0	0	1	0	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0
1	0	1	0	0	0	1	1	1	0	1	1	0	0	0	0	1	0	1	1
0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	1	0
0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0	1	1	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	0	1
1	1	1	1	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	0
0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	1
1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	0	0	1	0	0	1	1	1	0	0	1	1	0
0	0	1	1	1	0	0	1	0	1	1	1	1	1	1	0	1	1	1	1
0	0	1	1	1	0	0	1	1	0	0	1	0	0	0	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1
0	0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0
0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	0
0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	1	1	1	1
0	0	0	1	1	0	0	1	0	0	1	0	1	1	1	0	0	1	1	0
1	1	0	0	1	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0
1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	0	1	0
1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1	1	0	0	0
1	1	1	1	0	1	0	0	1	1	1	1	0	0	0	1	1	1	1	1
1	1	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1
1	1	0	0	0	1	1	1	0	0	0	1	1	0	1	0	0	1	1	0
0	1	1	1	1	1	1	0	0	1	0	1	0	0	0	1	1	1	1	1
0	0	0	1	1	1	1	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	1	1	1	0	1	0	0	0	0	1	1
1	1	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1
1	0	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1
0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1
1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1
0	1	0	0	0	1	0	1	1	1	0	1	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	0	0	1	0	0	0	1	1	1	1	0	0	1
1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0
0	1	0	0	0	0	0	0	0	1	0	1	1	0	1	0	0	0	0	0
1	0	0	1	1	0	0	1	1	0	0	1	1	1	1	1	0	0	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0
0	0	0	0	0	0	1	0	0	0	0	1	0	1	1	0	0	1	1	1
0	0	1	0	1	0	0	1	0	1	0	1	1	1	1	1	1	1	0	1
1	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	1	1	0
1	1	0	0	1	1	0	1	1	0	0	1	1	1	1	1	1	0	1	1
0	1	1	0	0	0	1	0	1	0	0	1	0	1	1	0	1	1	1	0
1	1	0	1	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	1
0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0
0	0	0	0	1	0	1	0	1	0	0	1	0	1	0	0	0	0	1	0
0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1
1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1
1	1	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1
1	0	0	0	0	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	0	1	0	0	1	0	1	0	1	1	0	0	1	0	0	1
0	0	0	0	1	0	1	1	0	0	1	1	0	1	0	0	0	0	1	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	0
1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
1	0	1	1	1	1	1	1	0	1	0	1	0	1	1	1	0	1	1	1
0	1	0	0	0	0	0	0	0	1	1	0	1	0	1	0	1	0	0	0
1	1	0	0	0	0	1	0	1	1	0	0	1	1	1	1	0	1	1	0
1	1	1	1	1	1	0	0	1	1	0	1	0	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	0
0	0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0	0	1	0
1	1	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	0
1	1	1	0	0	1	1	1	1	0	0	0	1	0	0	1	0	1	0	0
1	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
0	1	1	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	1	0	0	0	0	1	1	0	1	1	1	0	1	0	1
0	0	1	1	0	0	0	1	1	0	1	1	0	0	1	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	1	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	1	0	0	1	0	1	1	0	1	1	1	0	1	1	1	1	0	0	1
1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	1	0	1
0	0	0	1	0	0	0	0	0	0	1	0	1	1	0	1	0	0	1	1
1	1	1	0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	1	0	1	1	0	0	0	1	0	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	0	1	1	0	1	1	1	1	0	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	0	1	0	1	0	0	1	1	0	0	1	1	1	1	1
0	0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1
0	1	0	1	0	0	1	0	0	1	0	0	0	1	1	1	0	0	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1	0	1	0
0	0	0	1	1	0	1	1	0	0	1	1	1	1	0	0	0	0	1	1
0	1	1	0	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	1
0	0	0	1	0	1	1	0	0	0	0	0	1	1	0	1	0	0	1	0
1	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	0	0	1	1	1	1	1	0	1	0	0	1	1	1	1	1	1	1	1
0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	0	1	0	1	1
1	1	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1
0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1	0	1	0	1
1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	1	1	1	0	0
0	0	0	1	1	0	1	1	0	1	0	1	0	0	1	0	0	0	1	1
0	1	0	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0
1	0	1	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1
1	1	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	1
0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	0	0	0	0	0	0	1	1	0	1	1	0	1	1	0	0	0	1	0
1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	0	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0
0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0
0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	0	0	1	1	1
1	0	1	0	1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0
1	0	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0
1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	0	0	0	0	0	0	0	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1
0	0	0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	0	1	0
1	1	1	1	0	1	0	0	0	0	0	1	0	0	1	0	0	1	1	0
0	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1	0	0
0	0	1	1	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0
1	1	0	0	0	1	0	1	0	1	1	1	0	0	1	1	1	0	0	0
1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	0	1	1	1	0	0	0	0	1	0	1	0	0	1	1	0
1	1	0	1	0	0	0	1	0	0	0	0	1	1	0	1	1	0	1	0
0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	1	0	1	0	0
1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1
1	0	0	0	1	1	0	0	0	1	0	1	0	1	1	0	1	0	1	0
1	0	0	0	1	1	1	0	1	1	1	0	1	0	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	1	1
1	1	1	0	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	1
0	1	0	1	0	0	1	0	1	0	1	1	1	1	0	0	1	1	1	0
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0
1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1
1	1	0	0	1	0	0	0	1	0	0	1	0	0	0	0	1	0	0	1
1	1	1	1	1	1	0	0	1	1	0	1	1	0	1	1	1	0	1	1
1	1	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1
1	1	0	0	0	1	0	1	1	1	1	0	1	0	0	0	0	0	1	0
1	1	0	0	0	0	1	0	1	1	0	1	0	0	1	0	1	0	0	0
1	1	1	1	1	1	0	0	1	1	1	0	1	1	0	1	0	1	0	0
0	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	0	0	0	0	1	0	1	0	0	0	0	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	0	1	0	1	1	1	0	1	0	0	1	0	0	1	1	0	0	0	1
1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1
0	1	1	1	1	1	0	1	0	1	0	1	1	0	1	1	1	1	0	0
0	0	0	1	1	0	1	0	0	1	0	1	1	1	0	1	1	1	1	1
1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1
1	0	1	1	1	1	1	0	1	1	1	1	0	1	0	0	0	0	1	1
0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0
0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0
0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1
1	0	1	1	0	0	0	0	0	0	0	0	1	1	1	0	1	0	1	0
1	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	1	1	1	1	0	0	1	1	1	1	0
0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0	0
1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0
1	0	0	1	1	0	0	1	1	1	1	1	1	0	1	1	0	1	0	1
0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	0
0	1	0	1	1	0	0	0	1	0	1	0	0	1	0	1	0	0	1	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	0	1	0	0	1
0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	1	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0
0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	0	1
1	1	1	0	0	0	1	0	0	1	0	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	0	1	1	1	0	0	0	1	1	1	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1
1	1	0	0	0	1	0	0	1	1	1	0	1	0	1	1	1	0	0	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	1	0	1
0	0	0	0	0	0	1	1	1	0	1	1	1	0	1	0	1	0	0	1
1	1	1	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0
1	0	1	0	1	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	0
1	1	1	0	1	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1	0
1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	0	0	1
0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1	0
1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	1	0	1	1	0
0	0	0	1	0	0	0	0	1	1	0	1	0	1	1	0	0	1	1	0
1	1	1	0	0	1	0	0	0	1	0	1	1	0	1	1	1	0	0	1
1	0	1	0	0	1	0	0	1	1	0	0	1	1	1	0	1	0	0	0
0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0
0	1	0	1	0	0	1	0	1	0	0	1	0	0	0	0	0	0	1	0
0	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	0	0	0	1	1	0	0	0	0	0	0	1	1	1	1	0	0	0	0
1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1
0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	1	0	1	0	0
1	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0
0	1	0	0	1	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0
1	0	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	0	1
1	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1
1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0
1	0	1	1	1	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1
1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0
1	0	0	1	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0
0	1	0	1	0	1	0	1	1	0	1	0	1	1	0	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	0	0	0	0	1	1	1	1	1	1	0	1	0	1	1	1	1	0	0
1	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0
1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0
1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	0
0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
1	0	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1	0	1
1	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0
1	0	0	0	1	1	0	0	1	1	0	1	0	1	1	0	0	1	1	1
0	1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	1	0	0
1	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	1	0	0	1	1	1	1	0	0	0	1	0	0	0	1	0	0	0	1
1	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	1	0	1
1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	0	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	0	1	1	1	1	0	1	0	1	1	1	0	1	1	1	1	1	0
1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0
1	0	1	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0
0	0	0	1	0	1	1	0	0	1	0	0	0	1	0	0	1	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	1	0	1	1
0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	0
1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	0	1	0	1
1	0	0	1	1	0	1	0	0	1	0	1	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	1
1	1	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	0	1	1	0
1	0	0	1	1	1	0	1	0	1	1	0	0	0	0	0	0	1	0	0
1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	0	1
0	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	0	0	0
1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0
1	1	1	0	1	0	0	0	0	1	0	0	1	0	0	1	1	1	0	0
1	0	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
1	1	1	0	1	0	1	1	1	1	0	1	0	0	1	1	1	0	0	1
1	1	1	1	0	1	1	0	1	0	0	0	0	0	0	1	0	1	0	0
0	0	0	0	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1	1	0
1	0	0	1	1	0	1	0	1	1	0	1	0	0	1	1	0	0	0	0
0	0	0	0	1	0	0	0	0	1	1	1	1	1	0	1	1	0	0	0
0	0	0	1	1	0	1	0	1	1	1	0	0	0	1	1	0	0	1	1
1	0	1	1	0	1	0	1	0	0	1	1	1	0	1	0	1	1	1	0
0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
1	0	0	1	0	1	0	1	0	0	1	0	1	0	1	1	0	1	1	1
1	1	1	1	0	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0
0	1	1	1	0	0	1	0	1	1	1	1	1	0	0	0	0	0	1	1
1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	1	1	0	1	0	1	1	1	0	1	0	1	0	0
1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1
0	0	0	0	0	0	1	0	0	0	1	0	1	0	1	0	0	0	0	0
0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	1	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	1	0	1	1	0	0	0	0	0
0	0	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1
0	1	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	0
1	1	0	0	1	1	1	1	0	0	0	1	0	0	0	1	1	0	0	1
0	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
1	1	1	0	0	0	0	0	0	1	1	0	1	0	1	1	1	1	1	0
1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	0	1	0	1	1	1	1	1	1	0	1	0	1	1	0	0
0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0
1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1
0	0	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0
0	1	0	0	1	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1
0	1	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	1	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0
1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	1	1	0	0	1	0	1	0	0	0	0	1	1	0	0	0	0	1	0
1	1	1	1	0	1	1	0	0	1	0	1	0	0	1	0	1	1	1	0
0	0	0	0	0	1	1	1	1	0	0	0	1	0	0	0	0	0	1	0
1	1	0	1	1	1	1	1	1	0	0	1	0	1	0	1	1	1	1	1
0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	0	0	0	1	1	0	0	1	0	1	0	0	1
0	0	0	0	0	0	1	0	1	1	0	1	0	0	1	0	0	0	0	1
0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	1	0	1	0	0
0	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0
1	0	1	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	1	0
0	0	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	0	0
1	0	0	0	1	0	0	1	1	0	1	1	1	1	1	1	0	1	1	0
1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	1
1	0	1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	1	1	0
1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	1	1	0	1	1	0	0	0	1	1	1	0	1	1	0	1	0	0
1	1	1	0	0	1	1	0	0	1	1	0	1	0	0	0	1	1	1	0
0	1	0	0	1	1	1	1	0	0	1	1	1	0	1	0	0	1	0	0
0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	1	0
0	0	0	0	0	0	1	0	1	1	0	1	0	1	0	0	0	0	0	0
1	1	0	0	1	1	0	0	0	0	1	0	1	0	1	1	0	0	0	1
1	0	0	0	0	1	1	1	1	1	0	1	1	1	1	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0
1	1	1	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0
1	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1	0	1	0	1
1	0	0	1	1	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0
0	0	1	1	0	0	1	0	0	0	0	1	1	1	1	0	1	1	1	1
1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	0	1
0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	1	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	1	0	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1
1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1
0	1	1	0	1	0	1	0	1	1	1	1	0	0	0	1	1	0	0	0
1	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1	0	0
0	0	0	1	0	1	1	1	0	0	1	0	1	1	1	0	0	0	1	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1
0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1
0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	1
0	1	0	0	0	0	1	1	1	0	1	1	1	0	1	0	1	1	1	1
1	0	0	1	1	1	0	1	1	0	0	0	0	1	1	0	0	0	1	0
1	0	1	0	1	1	0	0	0	1	1	1	0	1	0	1	0	1	0	0
0	0	0	0	0	0	1	0	0	1	1	0	1	0	0	1	0	1	0	0
0	0	1	1	0	0	1	0	1	0	0	1	0	1	0	1	0	0	0	0
0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	0	0	1	0	1	1	0	1	0
1	1	0	1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	0
0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0	0
1	0	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0
0	1	1	1	0	1	1	0	1	1	1	0	1	0	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	0	0	1	1	0	0	0	0	1	1	1	0	0	0	0
1	0	1	1	1	0	0	1	1	1	1	0	1	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0
1	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0	1	0	0
0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	1	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0
0	0	1	1	0	0	1	1	1	0	0	1	1	0	1	0	0	0	1	1
1	1	1	1	1	0	1	0	1	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
0	0	0	0	0	1	1	1	1	1	0	0	1	1	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	0	1	0	1	1	1	1	0	1	1	0	0	1	1	1	0	1
0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	1	0	1	0	0	1	0	1	1	1	1	0	0	1	1	1	0
1	1	1	0	0	1	0	1	1	0	1	1	1	0	1	0	1	1	0	0
0	1	0	0	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0
0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0
0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1
1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	0	1	1	1	1	0	1	0	1	0	0	1	1	0	1	0	0	1	1
0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0
0	1	0	1	0	1	1	1	1	0	0	0	0	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1
1	1	0	1	0	1	1	0	1	1	0	1	0	0	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	1	1	1	1
1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	1	1	0	1	1	0	1	0	1	0	1	1	0
1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0
0	0	1	0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0
1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	0	0	0	1	0	1	0	0	0	0	0	0	1	1	0	0
0	0	0	0	1	0	1	0	0	1	1	0	1	1	1	1	0	0	1	0
1	1	1	0	0	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0
1	0	1	0	1	1	1	1	0	1	0	1	1	0	0	1	1	1	0	0
1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1
0	0	0	1	0	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0
0	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0
0	0	0	1	0	0	0	0	1	0	1	1	0	1	1	1	0	0	1	0
0	0	1	0	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0
1	0	1	1	0	0	1	1	1	0	0	0	1	0	0	1	0	1	1	0
1	1	0	0	0	1	0	1	1	0	1	1	0	0	1	1	0	0	1	0
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1
0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	0	1	0	1	1	1	1	1	0	0
1	0	0	0	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	0
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	1	1	0	0	0	1	0	1	0	0	0	0	1	0	1	0	0	0	1
1	0	0	0	0	1	1	1	1	0	1	0	0	0	1	0	0	0	0	0
1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	0	0	0	0	1	0	1	0	0	1	1	1	1	0	0	1
0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	1	0	0
0	1	1	0	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0
1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	0	1	0	1
1	0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	0
0	1	0	0	1	0	0	1	0	0	0	0	1	1	0	1	1	0	1	0
0	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0	0
0	0	0	0	0	1	0	1	1	0	0	0	0	1	1	0	0	1	0	1
0	1	1	1	1	1	1	0	1	1	0	1	1	0	1	0	1	1	1	1
0	0	1	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1
0	1	0	0	0	1	0	1	0	1	0	0	1	0	1	1	0	1	0	0
0	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
0	0	1	1	1	0	1	1	0	0	1	0	0	1	0	1	1	1	1	0
0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1
1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	0
0	0	1	1	0	1	0	0	1	1	1	0	1	0	1	0	0	1	1	0
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1
1	0	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	1	1	0	1	0	1	1	0	0	1	1	0	0	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0
1	1	0	1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1
1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0
1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	0
1	1	0	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1
0	0	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1
1	0	1	1	1	1	1	1	0	1	1	1	0	0	1	0	0	1	1	0
1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1
1	1	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
1	0	0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0
1	1	1	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	0	0
1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	1
1	1	0	1	1	0	1	1	1	0	0	0	0	1	0	1	0	0	1	1
1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	0	0	1	1	0	1	1	1	0	0	1	0	0	0
1	1	0	0	0	1	0	1	1	0	0	1	1	0	1	1	0	1	0	0
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	0
0	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0
0	1	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	0	0	1
0	1	1	1	0	0	1	0	0	1	0	1	0	0	0	1	1	0	0	0
1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1
1	1	1	0	0	0	1	1	0	1	0	1	0	0	0	1	1	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0
0	0	1	1	1	0	1	0	0	1	1	1	1	0	0	1	1	1	1	1
0	1	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0	0	1	1
1	0	0	0	1	1	0	1	1	1	0	0	1	1	0	0	0	0	0	0
1	1	1	0	0	1	0	1	1	0	1	0	0	0	0	1	1	1	0	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	1	1	0	0	1	0	0	0	1	1	0	0	1	0	0	0	0
1	1	1	0	0	0	1	1	1	1	1	1	0	0	0	1	1	0	0	0
0	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0
0	1	1	1	0	0	0	1	0	1	0	0	1	1	0	1	0	1	1	0
0	0	0	1	0	0	0	0	1	1	1	1	1	0	0	0	1	1	1	1
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	1	1	1	1	0	1	0	0	1	0	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
0	0	0	1	0	0	0	0	0	0	1	0	1	0	0	0	0	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1
1	0	1	1	1	1	0	0	0	0	1	1	1	1	1	1	0	1	0	1
0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	0	1	0	1	0
1	0	1	0	0	1	0	1	1	1	0	0	1	1	1	0	1	0	0	0
0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1
1	1	1	1	1	1	0	1	0	0	1	1	0	1	1	1	1	0	0	0
1	1	0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	1	0	0
1	1	1	0	0	0	1	1	1	0	1	1	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	0	0	1	0	0	1	1	1	0	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	1	1	0	0	0	0	0	1	0	1	0	0	0	0	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	1	1	0	0	0	1	1	0	1	0	1	1	0	1	0	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
1	0	0	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0	0	0
0	0	1	1	1	0	0	0	1	0	1	0	0	0	0	0	0	1	1	0
0	0	1	1	0	0	0	0	1	0	1	0	1	1	0	1	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	0
0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1
1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	0	1	1	1
0	1	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	1	0	1	0	0	0	1	1	0	1	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	0	1	0	0	1
1	1	0	0	0	1	1	1	0	1	1	0	0	0	1	0	1	1	0	0
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0	1	0	0
0	1	0	0	0	1	0	0	1	1	1	1	0	0	1	0	0	1	0	0
1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	1	0	0	0	0	1	1	1	1	0	0	1	1	1	1	1	1	0	0
1	0	1	1	1	1	0	1	0	1	1	0	0	0	1	1	0	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	0	0	0	1	1	1	1	0	1	1	1	0	1	0	0	0	0	0	1
1	1	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	0	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	1	0	0	1	0	1	0	0	1	0	0	0	1
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1
0	1	1	1	0	1	1	1	1	0	0	0	1	0	1	0	0	0	1	0
1	1	0	0	0	0	1	1	1	0	0	1	1	1	1	0	1	0	0	0
1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1
0	0	0	0	1	1	0	0	0	1	0	0	1	1	1	0	0	0	1	1
1	1	0	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	1	1
1	0	0	1	1	1	0	0	0	0	0	0	0	1	1	0	1	0	1	1
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1
1	0	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	0	1	0
0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	0	1	1
0	1	0	1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	0	0
1	1	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	0	0	1
1	1	1	0	1	1	0	1	0	1	1	1	1	1	0	1	1	0	0	0
1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	1	0	0	0
1	1	1	1	0	0	0	1	0	0	1	0	1	0	0	1	0	1	0	0
1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1
1	1	0	0	1	1	0	1	1	1	1	0	1	0	1	1	0	0	0	1
0	0	0	1	1	1	0	0	0	1	1	0	1	1	0	1	0	0	0	0
0	0	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	0	0
0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	0	0	0	0	1
0	1	0	0	1	0	1	0	1	0	1	1	0	0	0	0	1	0	0	0
1	0	1	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	0	0	1	1	0	0	0	0	1	1	0	1	1	1	1
1	1	0	1	0	1	1	0	0	1	0	0	0	0	0	0	1	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	0	0	1	1	1
1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1
1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
0	1	0	0	0	0	0	0	1	1	0	1	0	1	1	0	1	1	0	1
0	0	0	1	1	0	1	0	0	1	1	1	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	1	0	0	1	0	1	1	0	0	1	1	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0
1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1
0	1	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	0
1	1	1	0	1	0	0	1	0	1	0	0	1	0	1	1	1	1	0	1
0	0	1	1	1	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1
1	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	0	1	0
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
0	1	0	0	1	1	1	0	0	1	0	0	0	1	0	1	0	0	1	0
1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0	1	1
0	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	0	1	1	0
1	1	0	0	0	0	0	1	1	1	1	0	0	1	1	0	1	0	0	0
0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
0	1	1	0	0	0	0	1	1	1	0	1	0	1	1	0	0	0	0	0
1	0	0	1	1	1	1	0	0	0	1	1	0	1	1	1	0	1	1	0
1	1	1	0	0	0	0	1	1	0	0	1	0	1	1	1	1	0	1	1
0	0	0	0	0	1	0	1	1	0	0	0	0	0	1	0	0	0	0	1
1	1	0	0	0	0	1	0	1	1	0	1	0	1	1	0	1	0	0	0
1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	0	1	1	0
0	0	1	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
0	0	1	0	0	0	0	1	0	0	1	1	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1
0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1	1
0	0	1	0	0	1	1	0	0	1	1	0	0	1	1	0	0	1	1	0
0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	1	1
1	1	1	0	1	1	1	0	1	0	1	1	0	0	0	1	1	1	1	1
0	1	1	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	1	1
1	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1
1	0	0	1	0	1	1	0	1	1	0	1	0	1	1	1	0	0	1	0
0	1	0	0	0	0	1	0	1	1	1	0	0	0	1	0	1	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	1	1	0	1	0
1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0
0	1	0	0	0	0	0	1	0	0	1	0	1	1	0	0	0	0	1	1
0	0	1	1	1	0	0	0	1	1	0	0	1	0	1	0	0	1	1	0
1	0	1	1	0	0	0	0	1	0	1	0	0	0	0	0	1	1	0	0
0	0	0	0	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	0	1	1	1	1	1	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	1	0	0	1	1	0	1	1	1	1	0	1	1
0	0	1	1	0	0	0	0	1	1	0	1	0	0	0	1	1	1	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0
1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0
1	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	0
1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	0	1	1	0	0	1	0	0	1	1	1	0	1	1	1
1	0	0	1	0	1	1	1	1	1	1	1	1	0	1	0	0	1	0	1
0	0	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1
1	0	1	1	1	0	1	1	1	0	0	1	0	0	0	0	1	0	1	1
1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0
1	0	1	1	1	1	0	1	1	1	1	1	0	0	0	1	1	1	0	1
0	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	1	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0
1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1
0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0
0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
1	1	1	0	0	1	1	0	0	0	0	0	0	1	1	1	0	1	1	0
0	1	0	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0	0	1
0	0	0	0	1	0	1	1	0	0	0	0	0	0	1	0	1	1	0	1
1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0
1	1	1	0	0	0	0	0	1	0	1	0	0	0	1	0	1	1	0	0
0	0	1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0	1	1	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	1	1	0	1	0	1	1	0	1	0	1	1	1	1	1	1	0	0	0
1	1	1	0	0	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1
1	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	0	0	0
1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0
0	1	1	1	1	0	1	1	0	0	0	1	0	1	0	0	1	1	1	1
1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1
0	1	1	0	0	0	0	1	0	1	0	0	0	1	1	0	0	0	0	0
1	1	0	1	1	1	1	0	0	1	0	1	1	1	1	1	1	0	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	1	0
0	0	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	1	1	0	1	0	0	1	1	1	1	1	1	0	1	0	1	1	1	1
1	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	1	0	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1	0	1	1
1	1	0	1	1	0	1	1	0	1	0	1	0	1	0	1	1	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0	1	1
0	0	0	1	1	1	1	0	1	0	1	1	1	1	0	0	0	1	1	1
0	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0	0	1	0	0
0	0	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	1
0	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	1	0	1	0	0	1	1	1	0	1	0	1	0	1	0	0	1	1
1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	1	0
1	1	1	0	1	1	1	0	1	1	0	0	0	1	0	0	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	1	1	0	1	0	1	1	0	0	1	0	0	1	1	1	1	1
1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1
0	0	0	1	1	0	1	0	1	1	1	1	1	1	0	1	0	1	1	0
0	1	0	0	0	1	1	0	0	0	1	0	1	0	1	0	0	0	0	0
0	1	1	1	0	0	0	1	1	1	0	1	1	0	0	0	0	1	0	0
1	0	0	1	1	0	0	1	1	0	0	0	0	1	1	1	1	0	1	1
0	1	1	1	0	0	1	0	1	0	0	0	0	1	0	0	1	0	0	1
1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1
1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1
1	0	1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
1	0	1	1	0	1	0	1	1	1	1	0	1	1	0	1	0	0	1	0
1	1	0	0	1	1	0	0	0	1	1	1	0	1	0	1	1	1	0	1
0	1	1	0	0	1	1	0	0	1	0	0	0	0	0	0	0	1	0	0
1	1	1	1	0	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0
0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1
1	0	0	0	1	0	1	1	0	1	0	1	0	1	0	0	1	0	1	0
1	1	0	0	1	1	1	1	1	0	0	0	1	1	0	0	0	0	0	1
1	0	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1
0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0
0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	1	1	0	1	1
0	1	1	1	1	0	1	0	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	1	1	0	0	1	0	0	0	0	0	1	0	0	1	0	1	1
0	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	1	0	1
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	1	1	0	0	0	1	0	0	0	1	0	1	0	0	0	1	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	1	0	1	1	0	0	1	0	0	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1
1	1	0	0	1	0	0	0	0	0	1	1	0	0	1	1	0	0	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1
0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1
0	1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	1	0	1	0	0	1	0	0	1	1	0	0	0	0	1	1	0	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0	1
1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	0	1	1	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0	1
0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1
0	0	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
0	0	1	0	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1
0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0
0	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0
1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	0	1	1	0	0
0	0	0	0	0	0	1	0	1	0	1	1	0	1	1	1	1	0	0	1
1	0	1	1	0	1	0	0	1	1	0	1	1	1	0	0	1	1	0	0
0	1	1	0	0	0	1	0	0	0	1	0	1	1	1	1	1	1	1	0
0	0	0	1	1	0	0	1	0	1	0	0	1	1	0	0	0	0	1	1
0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	1	1	1
0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0	1
0	1	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	0
0	0	0	1	1	1	1	0	0	1	0	1	0	1	1	1	1	0	0	1
1	0	1	1	1	0	0	0	0	0	1	1	1	1	0	1	0	1	1	1
1	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0
1	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1
1	0	1	0	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0	0
1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	0


==> supplementary_material/Fig_3_a/Samples/quantinuum_hardware_sample_t_23.375_T.txt <==
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1
1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0
0	0	1	0	0	0	1	1	0	0	1	0	1	0	0	0	1	1	1	0
0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1
1	1	1	0	1	0	1	0	0	1	1	0	0	1	1	1	1	0	0	0
0	1	1	1	0	1	0	1	0	1	1	0	1	0	1	0	1	1	0	1
1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	0	1	1	1	1	0	1	1	0	0	0	1	0	0	1	0
0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1	1
1	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	1
1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0
0	0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	1	0	0
1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1
0	0	0	0	1	0	0	1	1	1	1	1	0	1	0	0	0	0	1	0
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	1
1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	0
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1	1
1	0	1	0	1	1	0	0	1	1	1	1	0	0	0	1	1	1	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	1	1
0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	0	0	0	0	0
1	1	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	0
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	1	0	0	0	1	0	0	0	1	1	0	0	1	1	0	1	0	1	0
0	1	0	0	0	0	1	0	0	0	1	0	1	0	0	0	1	1	0	0
0	0	0	0	0	0	1	1	0	0	1	1	0	1	0	0	0	1	0	0
0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	1	1	0	1	1	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0
1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	0	0	1	0	0	0	1	1	1	0	0	1	0	0	0	0	0	1	1
1	1	1	0	0	0	1	1	1	0	1	0	1	0	1	1	1	1	0	0
0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	0	1	0	1
1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	1	1	1
0	1	0	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	1
0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	1	0	0	1	1
0	0	0	0	0	0	1	0	1	0	0	1	0	0	1	0	0	0	0	0
0	1	0	0	0	1	1	0	1	1	1	0	1	1	0	0	0	0	1	0
1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	1	0	1	1	0	0	0	0	1	0	0	1	0	0	0	1
0	1	0	0	0	0	0	0	0	0	0	1	1	1	0	0	0	1	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	0	1	1	0	0	0	1	1	0	1	1	1	0	0	1	0	1	1	1
1	1	1	0	1	1	0	0	0	1	0	1	1	0	0	1	0	0	0	0
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1
0	1	0	0	1	0	1	0	1	0	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0
1	1	1	1	0	0	0	0	1	1	1	1	0	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	0	1	1
0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
1	1	0	1	1	1	1	1	1	0	0	0	0	1	0	0	1	1	1	0
0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0	1	1	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	1	1	0
1	0	0	1	1	0	1	0	0	1	0	1	1	0	0	0	0	0	0	1
0	1	1	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	0	0	1	0	1	1	0	0	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0
0	0	0	1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1
1	0	0	0	1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	1	0	1	1	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	0
1	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	0	1	0	1
0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	1	0	0	1	1
1	0	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	1	1	0	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
0	0	0	1	1	0	0	1	1	0	1	0	1	1	0	0	1	0	1	1
1	1	0	0	1	0	1	1	0	1	1	1	0	0	0	0	1	0	1	0
1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1	1
1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0
1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0	0
1	0	0	1	1	1	0	1	1	0	0	0	1	0	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0
1	1	0	0	0	0	1	0	1	0	1	1	0	0	1	1	1	1	0	0
1	1	1	0	1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	1	0	0	1	1	0	1	0	0	1	0	1	0	0	1	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0
1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0
1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0
1	1	0	0	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1	1
0	0	1	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	0	0	0	0	0	0	0	1	0	0	1	1	1	1	1
0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	1
0	0	0	1	1	0	1	1	1	0	0	1	1	0	0	1	1	0	1	1
1	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	1	0	1	0
0	0	1	0	0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0
0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0
0	1	1	1	0	0	0	0	0	0	0	1	1	1	0	0	0	0	1	0
1	0	0	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	1
0	1	1	1	0	1	1	0	1	1	1	1	0	1	0	0	1	1	0	1
0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0	0	1	1
1	1	1	0	0	1	0	0	0	1	0	1	0	0	1	1	1	0	0	0
1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	1	1
0	0	1	1	0	0	0	0	0	0	0	1	0	1	1	0	0	0	1	1
0	0	0	0	1	0	0	0	1	0	0	1	0	0	1	0	1	0	0	1
1	1	1	0	1	1	1	1	0	0	1	0	1	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1
1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	1	0	1	0	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1
0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	0	1	0	1
0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1
1	0	0	0	1	1	0	1	1	0	1	0	0	1	0	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0
0	1	1	0	0	0	1	0	0	0	0	0	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1
1	0	0	1	1	1	1	0	0	0	1	0	0	1	1	0	1	1	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
1	1	1	1	1	0	0	1	1	0	1	0	1	1	1	0	1	1	1	1
0	1	1	1	1	0	1	0	1	1	1	0	1	1	0	0	1	0	1	1
1	0	0	1	1	0	0	0	0	0	1	1	1	0	0	1	0	1	1	0
0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	0	1
0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	0
0	1	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	0	0
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0
1	1	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0
0	1	1	1	1	0	1	1	1	0	1	0	1	1	0	1	1	1	1	1
1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	0	1
0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	1
1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1
1	1	0	1	1	0	1	1	1	0	0	0	1	0	1	0	0	0	0	0
1	1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0	0
1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	1	0	0	1	0
0	1	0	1	1	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0
0	1	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	1	0	1	0	0	1	1	1	0	0	0	1	1
0	0	0	1	1	1	0	1	1	1	0	1	1	0	1	0	0	1	1	1
1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0
0	1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	1	0	0	0
0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1
1	0	0	1	1	0	0	1	0	0	1	1	0	0	1	1	1	0	1	1
0	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	0	0
0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	0	1	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	1
0	1	1	0	0	1	0	1	0	0	1	1	0	1	0	1	1	1	0	0
0	1	1	0	1	1	0	0	1	1	1	1	0	1	1	0	1	1	0	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0
1	0	1	0	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1
0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	1	0	0	0
0	0	0	1	0	1	1	1	1	0	1	0	0	1	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	0
1	0	1	1	1	1	0	0	1	1	1	0	1	1	0	1	0	1	0	0
0	0	1	1	1	1	1	0	0	1	0	0	0	0	0	0	1	1	1	0
1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	0	1
1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1
0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	0	1	0	0	1	0	1	0	1	1	0	1	1	1	1	1	1	0	0
1	0	1	1	0	0	0	1	1	1	1	0	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	1	1	1	1	1	1	0	1	1	0	0	0	0	1	0	0	0
0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
1	0	0	0	1	1	1	1	1	1	0	0	1	0	1	0	0	1	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1
0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0
1	0	0	0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	1	1
1	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	0	0
0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0
1	0	1	1	0	0	1	0	0	0	1	1	0	0	1	0	0	1	0	0
0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0
0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	0	1	0	1	1	0	0	0	1	0	1	0	1	1	1	0	1	0	1
1	1	1	0	0	1	0	0	0	1	0	0	1	0	0	1	1	1	0	0
0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0
0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	0	1	1	1	0	0	0	0	1	0	1	0	0	1	0	0	1	1	0
0	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0
1	1	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0
1	0	1	1	0	1	1	0	0	0	1	0	1	1	0	0	0	1	1	0
1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0
1	1	1	0	0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	0	1
0	1	1	1	0	1	0	1	1	1	0	0	1	0	0	0	0	0	0	1
1	0	1	0	1	1	0	0	0	1	0	1	1	1	0	0	1	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	0	0	0	1	1	1	0	1	0	1	1	1	0	0	0	1	0	0
1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1
0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	0	0
1	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	1	0
1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	1	1	0	1	1	1	1	1	0	1	0	1	0	0	0	1	1
1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1
0	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
1	0	0	0	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	1	0	1	1	1	0	0	1	0	0	0	0	0
1	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	1	1	0	0	0	0	1	0	0	1	1	0	0	1	0	1	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	0	1	1	0	1
0	1	1	0	0	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1
1	0	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0
0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	0	1	0
1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	1	0	1
1	0	0	0	1	1	0	0	0	1	1	1	1	1	0	0	1	1	0	1
0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	0	1	1	1	1	1	0	1	0	1	1	1	1	1
0	1	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	0	1	1	1	0	1	1	0	1	1	1	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	1	1
1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1
1	1	0	0	0	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1
0	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1
0	0	0	1	1	0	1	1	0	0	0	1	0	0	1	0	0	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1
1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	1	0	0
0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	1	1	0	1	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	1	0	1
0	1	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1
0	1	1	1	0	1	1	0	0	0	1	1	0	1	1	0	1	0	1	0
1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0
1	1	1	1	1	0	1	1	0	1	1	0	0	0	1	1	1	1	0	1
1	1	0	0	1	0	1	1	0	1	1	0	0	1	1	0	1	0	1	1
1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	0	0
0	0	0	0	0	0	1	1	1	1	1	1	1	1	0	1	0	0	1	0
0	0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	1	0	0	1	1	0	0	1	0	1	1	1	0	1
0	1	0	0	0	0	1	0	0	1	0	0	1	1	1	1	0	1	1	1
1	0	0	1	1	1	1	0	1	0	0	0	0	0	0	1	0	1	0	1
0	0	1	1	1	1	1	0	0	1	1	1	0	0	1	0	0	0	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	0	1	1	0	1	0	1	1	1	0	1	1	1	0
1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	1	1	1
1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	0	1
0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	1	0	0	0	0	0	1	0	1	0	0	1	0	1
0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	1	0
1	1	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	1	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	1	1
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
1	1	1	1	0	0	1	1	1	1	0	0	0	0	1	0	0	0	0	0
1	1	0	0	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1
1	0	1	1	0	1	0	0	1	1	1	0	1	0	1	1	0	1	0	0
1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	0	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1
0	1	0	0	0	0	0	1	1	1	0	1	1	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1
1	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	0	1	0
1	0	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0
1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	1	1	0
1	1	0	1	1	0	1	1	1	0	0	1	0	1	0	1	1	1	0	0
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	0	1	1	0	0	1	0	1	0	0	1	1	1	0	0
1	1	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	1	0	1	1	1
1	1	1	0	1	0	0	1	1	0	1	1	0	1	0	1	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	0	0	1
1	1	0	0	0	1	0	0	1	1	1	1	1	0	1	1	1	1	0	0
1	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	0	0
0	1	1	0	1	1	1	1	0	1	1	1	0	1	1	0	1	0	0	1
0	0	1	1	1	1	0	0	1	0	1	0	0	0	1	1	1	0	0	1
0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1
1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0
1	1	0	1	1	1	1	1	1	0	1	0	1	1	1	1	0	0	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1
0	0	0	1	0	1	1	0	1	0	1	1	0	1	1	1	0	0	1	1
1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	1	1	1	0	1
0	0	0	1	0	1	0	1	1	1	0	1	1	1	0	1	0	1	1	0
1	0	1	0	1	1	0	1	0	1	1	0	1	0	0	1	0	0	1	0
0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0
0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0
0	0	0	1	1	0	1	1	1	0	0	0	0	1	0	1	0	0	0	1
0	0	1	0	0	0	0	0	1	0	0	1	1	0	0	1	1	1	0	1
1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	0	0	0	0	1
0	1	0	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0
1	0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	1
1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1
1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0
1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	0	1
1	0	0	1	0	1	0	0	1	0	1	0	1	0	1	1	0	0	0	0
0	1	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1	1	1	0
1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	1	1	1	0	1
1	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1
0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	0	1	0	1	0	1	1	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0
0	0	0	1	0	1	1	1	1	0	0	0	1	1	0	0	0	0	0	0
1	0	1	1	1	0	0	1	0	0	1	0	1	1	1	0	1	1	0	1
0	0	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0
1	0	0	1	0	0	1	1	1	0	1	1	0	0	1	1	0	1	1	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1
1	0	0	0	1	0	0	0	0	1	1	0	1	1	0	1	1	1	0	0
0	1	0	0	0	0	1	1	0	1	0	1	1	1	0	0	1	0	0	1
1	0	1	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	1	0	1	1	0	0	0	1	0	0	0	0	0	1	0	1	0
1	0	1	0	0	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	1	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	1
1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	0	0
1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	1	1	0	1	0	1	0	0	0	1	1	0	0	0	0
1	0	1	0	0	1	0	0	1	1	0	0	0	0	0	0	1	0	1	1
1	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	1	0	0
0	0	1	0	1	0	0	0	0	0	1	0	1	1	0	0	1	1	1	0
1	0	0	1	1	1	0	1	1	1	0	1	1	1	0	0	0	0	1	1
1	1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	1	0	1	1
1	1	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0
1	1	0	1	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0
0	0	1	1	1	1	0	0	1	1	1	0	0	0	0	0	0	1	1	1
1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	1	1
1	1	1	1	1	0	0	0	0	1	1	1	1	0	0	1	1	0	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	1	1	1	0	0	1	0	1	1	0	0	1	0	1	0	0
0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1
0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	0
0	0	1	0	1	0	1	0	0	0	1	0	0	1	0	1	1	0	0	0
0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0
0	0	1	0	0	0	0	1	1	1	1	1	1	0	0	1	1	0	0	0
0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	1	1	0	1	0	1	1	1	0	1	0	1	1	1	1	1
0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	1	1	1	0	0	1	0	0	0	0	1	1	0	0	1	0	1	0	1
0	1	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1	0	1
1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	0	1	0
0	0	1	1	0	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0
1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	0	1	1
1	1	1	1	1	0	0	1	0	0	1	1	1	0	0	1	0	1	1	1
0	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0	0	1
1	1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	1	1	1	1	1	1	0	1	1	1	0	0	1	0	1	1	0
1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	0	1
1	1	1	0	0	1	1	1	0	0	1	0	0	1	1	1	1	1	1	1
1	1	1	1	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1
1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	1
0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	1	0	0
0	1	1	0	0	0	1	0	1	1	0	1	1	1	1	0	0	1	1	1
1	1	0	0	0	0	1	1	0	0	0	1	0	1	0	1	1	1	1	0
0	0	0	0	0	1	0	0	1	1	1	0	0	0	0	1	0	1	1	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	0	1	0	0	0	0	1	1	0	1	1	1	1
0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	1
0	0	0	0	0	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	1	0	0	1	0	1	1	0	1	0	1	1
1	0	0	0	0	0	1	1	0	0	0	1	0	1	0	1	0	0	1	1
1	1	1	1	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0
0	1	1	1	0	1	0	0	1	1	0	1	0	0	1	0	0	1	1	1
1	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	1	1
0	0	0	1	0	1	0	1	0	0	0	0	0	1	0	0	0	0	1	0
0	0	1	1	0	0	1	1	0	1	0	1	1	0	1	0	1	1	1	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0
1	0	1	1	0	0	1	0	0	0	1	1	1	0	1	1	0	1	0	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1
0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1
0	1	0	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	1
0	0	0	1	1	0	0	1	1	0	1	1	1	1	1	1	0	1	1	1
0	1	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	0	1	1	1	1	0	0	1	1	0	0	1	0	1	0	0
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1
0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0
1	0	0	0	0	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	1	0	1	1	0
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	1	0	0	0	0	0	1	1
1	1	1	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	1
1	1	1	0	0	1	1	0	1	0	1	1	1	0	1	0	1	0	0	0
1	1	0	1	1	1	1	0	0	1	1	0	0	1	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
0	1	0	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	0	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0
0	0	1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	1	0
1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0
0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	0	0	1
1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0
1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	1	0	0	1	1	0	0	1	1	1	1	0	0	1	0	1	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	0	1	0	0	0	1	0	0	0
1	1	0	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0	0
0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	0	0	1
1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1
0	0	1	1	1	0	0	1	1	0	1	1	1	1	1	1	0	1	1	1
1	1	0	1	1	0	0	0	0	1	1	1	1	1	1	0	1	0	1	0
1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
1	0	0	1	0	1	0	0	1	1	1	1	1	0	1	0	1	1	0	0
0	0	0	0	1	1	1	1	0	0	0	0	0	1	0	1	0	0	1	1
0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0
0	1	1	0	0	0	1	1	1	1	1	1	1	0	1	0	1	1	0	0
0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1	0	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0
0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0
0	0	1	0	0	1	1	1	0	1	1	1	1	0	1	0	1	0	0	0
1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	0
1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1
1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	1
1	1	0	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	1	0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1
0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0
0	0	1	1	1	1	0	1	0	1	0	0	1	0	0	0	0	1	1	1
0	0	0	1	1	1	0	0	0	1	1	0	1	1	0	1	1	0	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	1	0	1	0	1	1	0	0	0	0	1	0	1	1	0	0	0	0	0
0	0	1	1	0	0	1	1	0	0	0	1	0	0	1	0	0	1	1	0
1	1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1
0	1	0	0	1	1	1	0	0	0	1	0	1	1	1	1	1	1	0	1
0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	1	0	0	1
1	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	0	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0	1	1
0	0	0	0	0	1	1	0	1	1	0	1	0	1	1	1	0	0	0	0
1	0	1	1	1	1	1	0	1	0	0	0	1	1	0	0	1	0	1	1
1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	0	1	1	1	1
0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0
1	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0
0	1	0	0	0	1	0	1	0	0	0	1	1	1	0	1	0	0	0	1
1	1	0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1
0	0	0	1	0	1	1	1	0	1	1	1	1	0	1	0	1	1	1	0
1	0	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1
1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0
1	1	0	0	0	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0
0	0	1	1	0	0	0	1	1	0	1	0	0	1	0	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	0	1	0	0	0	0	1	0	1	0	1	1	0	1
1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
0	1	0	0	0	1	1	0	0	1	0	1	1	0	1	1	1	0	0	1
1	1	0	0	0	0	1	1	1	1	0	0	0	1	0	0	0	0	1	1
1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	0	1
1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	0
0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1
1	1	1	0	1	1	0	0	0	1	0	0	0	1	0	1	0	0	0	0
0	1	0	0	0	1	1	0	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1
1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	1	0	0	0	1	1	1	1	0	0	1	0	1	1	1	1
1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	0
0	0	1	1	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0
0	0	1	1	0	0	1	1	1	0	1	1	0	1	0	0	1	1	1	0
0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1
1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
0	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	1	0	0	0	0	0	1	1	1	1	1	1	1	0	0	1	1
1	1	1	1	0	0	0	1	1	0	1	1	1	0	1	0	1	1	0	0
1	0	1	1	1	0	1	1	0	0	0	0	0	0	1	0	0	1	0	0
0	0	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0
1	1	1	0	1	0	1	1	0	0	0	0	1	0	0	1	1	1	0	1
0	1	0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	1
0	0	0	0	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1	1
0	0	1	1	0	1	0	1	1	0	1	0	0	0	0	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
0	1	1	0	0	0	1	1	0	1	1	1	0	1	0	1	1	1	0	0
1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1
1	0	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1
0	0	1	1	1	0	0	1	1	1	1	0	1	0	1	0	0	1	1	1
1	1	1	0	1	0	1	1	1	0	0	1	1	1	1	1	0	1	0	1
0	0	1	1	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	1
1	0	1	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	1
1	1	1	0	0	0	1	1	1	0	1	1	1	0	1	1	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	1	1	1	0	1	1	1	0	0	0	0	1	1	0	0	1	1	0	0
0	0	0	0	0	0	1	0	1	1	1	0	0	1	1	0	1	0	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	1	1	1	1	0	1	1	0	0	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1
1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	0
0	1	1	0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	0	0
1	1	1	0	1	1	0	1	1	0	1	1	1	0	1	1	1	1	0	1
0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1
1	1	1	1	0	1	1	0	0	1	1	1	0	1	0	1	1	1	1	0
0	1	0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	1	0	0
1	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1
1	1	1	0	1	1	1	0	1	1	0	1	1	1	1	1	1	1	0	1
0	1	1	0	1	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0
0	1	1	0	0	0	0	1	0	1	0	0	1	0	1	1	1	1	0	1
1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	1
0	1	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	1	1	0	1	0	1	1	0	0	1	1	0	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	0	1	0	1	0	0	1	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1
0	0	0	1	0	1	1	1	1	1	0	1	0	1	1	1	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	1	1	1	1
1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	1	0	0	1	1	0	0	0	0	0	1	0	1	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0
1	1	1	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1
1	0	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1
0	0	1	0	1	0	1	1	1	0	0	0	0	1	1	1	1	0	1	1
0	1	1	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0
0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	0	1	1	0
1	0	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	1	1
0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	0
0	0	1	1	1	1	1	1	1	0	0	1	0	1	1	0	1	1	1	1
1	0	1	1	1	1	1	1	1	1	0	1	0	0	0	0	0	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	1	1	1	0	1	0	1	1	1	0	0	0	1	1
0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0
1	0	0	1	1	0	1	0	1	0	1	0	1	0	0	1	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	0	0	0	1	1
1	1	0	1	0	1	0	0	0	1	1	0	1	0	1	1	1	0	0	0
1	1	1	0	1	1	0	1	1	0	1	1	1	1	1	1	1	0	0	1
1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
0	1	1	1	0	1	1	0	1	0	0	0	0	1	1	1	0	1	1	1
0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1	1	0
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	0	1	1	1	1	1	1	0	0	1	1	1	0	0	0
1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	0	1
0	0	1	0	0	0	0	1	0	0	0	1	0	0	1	0	1	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
0	0	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	0	1	1	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	1	1	0	0	1	1	0	1	0	0	1	1	1	0	0	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	0	1	1	0
1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0
1	0	1	1	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1
1	0	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	0	1
1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	0	1	1	0	0
0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	1	1	0	1	0	1	1	1	0	0	1	0	0	0	0	0	1	0
0	1	1	1	0	0	0	0	1	0	1	1	0	0	1	1	1	1	0	1
1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	0	0	0	0	1	0	1	1	0	0	0	0	1	0	0
1	0	0	1	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	0	1	0	0	0	1	1	1	0	1	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	0	1	1	0	0	1	1	1	0	1
1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
0	1	1	0	0	1	1	1	1	0	0	0	1	1	0	1	0	0	0	0
1	0	0	0	1	0	1	1	0	0	0	0	0	0	1	0	0	0	1	1
0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	1	0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0
0	1	1	1	1	0	1	1	0	0	0	0	1	1	1	1	1	1	1	0
1	1	1	0	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1	1
0	0	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0
1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1
1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	1	0	1	0	0	0	0	1	1	0	0	1	1	1	0
1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0
1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	1	1	0	0	1	0	0	1	1	1	1	0	0
0	1	0	1	1	0	1	0	0	0	0	1	0	0	1	0	1	1	0	0
0	0	0	1	0	0	1	0	1	1	1	0	0	1	0	0	0	0	0	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0	1	0
0	0	0	1	1	0	1	0	0	0	0	0	1	1	1	0	0	0	0	0
0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0
1	0	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1
0	1	0	1	0	1	1	0	0	0	0	0	0	0	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	1	1	0	0	0	0	1	0	0	0	1	0	1	0	1	0	1	1	0
0	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0
0	0	1	1	1	0	1	1	1	0	0	0	0	1	0	0	0	1	0	0
1	1	1	1	1	1	1	0	1	1	0	0	1	1	0	1	1	1	1	1
1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0
1	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1
1	1	1	1	0	0	1	0	0	1	1	0	0	0	0	1	1	1	0	1
0	0	0	0	1	0	1	1	0	0	0	1	1	0	1	1	1	0	0	0
0	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	1	1	0	1	0	1	1	1	0	1	0	1	1	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1
1	0	0	0	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	1	0	0	0	1	0	0	1	1	0	0	0	0	1	0
0	1	0	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1
1	0	0	1	1	0	0	0	1	0	1	1	1	1	0	0	1	1	1	1
1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
1	0	0	1	1	1	0	1	1	1	0	0	1	1	0	1	0	0	1	1
0	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	1	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	0
1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0
0	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1	1	0	1	1
0	0	0	1	1	0	0	0	0	1	0	0	1	1	0	0	1	1	1	0
0	0	0	1	1	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	0	0	1	1	1	1	0	0	0	1	1	1	0	0
0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1
1	1	1	1	1	1	0	0	1	1	0	1	0	0	0	1	1	1	1	1
0	0	1	1	1	1	1	0	0	1	0	0	0	1	0	0	1	0	0	0
1	0	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1	0
1	1	0	0	0	0	1	1	1	0	1	0	0	0	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	1	0
0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	0	0	0
0	0	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1
1	1	1	1	1	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1
0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0
0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0
1	1	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1
0	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	1	1	1
0	1	0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	0	1	1
0	1	1	1	1	0	0	0	0	0	0	0	0	1	0	1	0	0	1	1
1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1
0	0	0	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1
1	1	1	1	0	1	0	1	1	0	1	1	1	0	0	1	0	1	1	0
1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	0	1	1
0	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	0	1	0	0	0	1	1	1	0	0	1
1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
0	1	0	0	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1
0	1	1	0	0	1	0	0	0	0	1	1	0	0	0	0	1	1	0	0
0	0	0	0	1	0	0	1	0	1	0	0	1	0	1	0	0	0	0	1
1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	0	0	1	0	0	1	1	0	0	1	1	1	1	0	1	0	1	0
0	0	1	1	0	1	1	1	1	0	0	0	1	1	1	0	1	1	1	0
0	0	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	1	0	0	0	1	0	0	1	1	1	0	0
0	0	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0
1	1	1	1	1	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0
0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	0
0	1	1	0	1	1	0	1	0	1	0	1	1	1	1	0	1	1	1	1
1	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
0	1	0	0	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
0	0	1	0	1	1	0	0	1	1	1	1	1	1	1	0	0	0	1	1
1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0
0	0	1	1	1	1	0	0	0	0	1	1	1	1	1	1	1	1	0	1
0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	0	0	0
1	0	0	0	1	1	1	0	1	1	1	0	1	1	1	0	0	1	0	0
1	0	0	0	1	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0
1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	0	1
1	1	1	0	0	1	1	1	0	1	0	0	0	0	1	0	1	1	1	1
1	0	0	1	0	1	1	1	0	0	0	0	0	1	0	1	0	0	0	0
1	1	0	1	0	1	1	1	0	1	1	0	1	0	1	0	1	1	1	0
0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0
1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1
0	1	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1
0	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	1	1	0
0	0	1	1	0	1	1	0	0	1	1	0	1	1	1	0	0	1	1	0
1	0	0	1	0	1	1	0	0	0	1	0	0	1	1	1	0	0	1	1
0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	0	1	0	1	0	1	1	1	1	1	1	1	1	0	0	1	1
0	1	1	1	0	1	1	0	1	0	1	1	1	0	1	0	0	1	0	1
1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	1
0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1
0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	1	0	1	0	0	1	0	1	1	0	1	1
1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0
0	0	0	1	0	0	1	0	0	0	1	1	0	1	0	0	0	0	1	0
0	1	1	1	1	0	1	0	1	0	0	1	0	1	1	1	1	1	1	1
1	1	0	0	1	1	0	1	0	0	1	0	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	1	0	1	1	1	1	0	0	1	1	0	0	0
1	0	0	1	0	1	0	0	1	1	0	0	1	0	0	0	1	1	1	0
1	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	1	0	1	1	1	0	1	1	1	1	0	0	1	1	0
0	0	0	0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0
1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1
0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	0	1	0	0	0	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	0	1	1	1
0	0	0	0	1	1	1	1	1	0	1	0	0	1	1	1	1	1	1	1
0	0	1	0	0	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	0	0	0	1	0	0	1	1	1	1	0	1	0	0	0
1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	0	0	1	1	1	1	1	1	0	1	0	1	0	0
0	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1
1	1	0	0	1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	0	0	1	1	0	0	1	0	1	0	0	1	1	0	1	1	1	1	1
1	0	1	1	1	0	0	0	0	0	1	0	0	0	1	1	0	1	1	1
1	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0
0	0	1	1	1	0	1	1	1	0	0	1	0	0	0	0	0	0	0	1
1	1	0	0	1	1	1	1	0	1	0	1	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	0	1	1	0	1	1	1	0	1	1	0	1	1	1	1
0	1	0	0	1	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	0	0	0	0	0	0	0	1	0	1	1	0	1	1	1	0	0
0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1
0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	0	0	0	0	1
1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	0	1	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0
1	1	1	0	1	0	1	1	1	0	0	0	0	1	0	1	1	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1
1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1
0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1
1	1	1	0	1	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	0	0	1	0	1	0	1	1	0	0	1	0	1	0	0	0	0	1	0
1	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0
1	1	1	0	0	1	1	0	0	1	1	0	1	1	1	1	0	1	1	0
1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	1	1	0	0	0
0	1	1	1	0	0	1	0	0	0	1	1	0	0	1	0	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0	1
1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	0
1	1	0	0	0	1	0	1	0	1	1	1	1	1	1	0	1	0	0	0
0	1	0	0	0	1	1	0	0	1	1	1	1	1	1	0	1	1	0	0
0	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	0	1	1	1
1	1	0	1	0	0	1	1	1	0	1	0	0	1	1	0	0	0	1	0
1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	0	0	0	0	1	1	0	0	0	1	0	0
0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	1	1	0	0	1	1	0	1	0	1	0	0	1	1	1	1
0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	0	1	0	1	0	1	1	1	1	0	0
1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	1	1	1	0	1	1	0	0	1	1	0	0	0	0	0
0	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1
0	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	0
1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1
0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1
0	0	1	0	1	0	0	0	0	0	1	1	0	0	0	1	1	1	0	1
0	0	1	0	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	1
1	0	1	0	1	0	1	1	1	1	1	0	1	0	0	1	1	0	0	1
1	0	1	0	1	1	1	1	1	1	0	0	1	1	0	1	0	1	1	0
1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1


==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.0_kappa_0.250.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.663336640259577
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40948401931098
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.25938325228876
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.73827059369333
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.18882228868491
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.4999203543182
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.46047562329406
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.462882706042857
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.45245220522642
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.83665883300079
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.94898758393376
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.934190795868928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.67064304595232
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.466792660928587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.78236014637797
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.11163934317227
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.76567533526592
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.01862878197184
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.25013771044242
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.877323615544848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.01202541351513
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.06721938346692
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.76567680280066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.74593960334715
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.00305021955865
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.92741083656174
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.76256897569423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.46429752907808
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.348120341226388
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.66172835929449
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.08416303467528
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.376554794712147
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.91385943109845
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.20044782804612
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.36433155924325
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.859578695749
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.39356076195429
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.14449453106719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.836177418916057
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.892359544986911
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8444173692830017,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07810084354966902,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7380160456962029,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.39597035749943216,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4549109410634096,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7639041407692877,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9640853086494595,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.337002967626611,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8335017414273558,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1918436248325823,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.80631843611002
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27393362980391
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55619294668143
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09699852891462
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.38830262215034
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32127637808196
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.953869983230569
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.70450012321685
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.46935977785781
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.34140119493321
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.955124306178522
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.811263052037958
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.58816192232032
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.91755701690283
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29079875717531
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.70028051206707
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28212367479266
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.988704542198878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.421531737944126
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62421734942485
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.17194948982319
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.58157156381873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.76940663791833
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.42266859668622
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.417338587173634
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.28072335578808
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.08558841003089
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.81476713158678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.41485808316589
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.68794751781522
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.949566382915253
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.186628499196859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.02442467492998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.86673662509519
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.72897228945363
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.27465518082388
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.06113490717533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.11674428061706
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.23486521106703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.92041344060093
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9339364507500385,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.09180123310932421,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2128511374302984,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.1335123985223072,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9498790937157904,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9588473542965561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9548734304641826,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9624453658698138,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7159896487356995,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.923813149111919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64259095182265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.93785779818646
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.50132619374086
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.11550427591651
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50099281889522
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.01067552205144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.194565713271786
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.42163710821944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.59941943422782
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40772171491221
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.44629723013044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.412402128877811
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.14707889809811
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61544479622887
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.68150716273512
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.10989361156485
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.082628991661
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.807154171725805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.482134547597029
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.453271826713126
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.144823892133
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.87717679022744
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0125762452360966
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.06341503262885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28511361781096
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0298239261836115
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00236304796258557
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14181899744999
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14100848435869
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28178203040805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0986216956118811
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.13550202033259
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.12543700937689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.29573651185308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.00255961261878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.88739374220003
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.018290761006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.33638432970247
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.40322792021229
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.23089130860387
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.25960600284488794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.04762633762381616,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.229840576651956,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9514613454625637,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1602569490597476,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9507021750134429,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.1640926974902374,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8473659052987625,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.03855259152050352,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.963290260885527,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91830939024852
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30070966142578
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.83260981872502
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.47274410148577
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.67446815144027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.1368137387881
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.0553783970293
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.06711897821467
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0814079895963434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.67628765398261
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.74597066572628
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17606269973797
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.816731837652901
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.74510040675122
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.10996170295324
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.708066576006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62328963059376
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64536409105846
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.86019234944815
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.755079907971358
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00185641400967396
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00199101030834314
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14620762662614
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14346476709865
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1428264045095
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.30952750177773
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14055898531937
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00105966430550242
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14070665129316
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14117557478705
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.5866508995309
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12511129346615
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12344419897712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14841123956176
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.13917273306165
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.247634348005752
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.95449996030521
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.01866121287221
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14577857539657
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0149846959511242
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.560598333970675,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.757204060113545,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.48116918742134573,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7663852165178848,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.479308741892312,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.745710222488629,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4504665627286619,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6502788521076277,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.5699585573266734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6135099501744302,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.509328284218003
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.63311702509781
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62523708602677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.511429975455944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.60907806138813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.6140063394075
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.60065692869047
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58437491720609
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.516191461748966
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61744999909321
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.11503646214602
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17875769842156
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.09258452827633
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.21520527694132
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.90813997873285
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30051018118733
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.28920035521719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.28701488345368
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.870565670982849
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.90069202883482
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000246428583934089
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000343366635580766
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14165149997269
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14138886058734
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14159486090451
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14178154936465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14117897741596
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14170501173092
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.65613740670001e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14169016179843
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13800502668488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00268529305573129
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14124186162898
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000240385056721193
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000787665966039741
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13694459917346
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00204369161773976
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14448268085261
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000606197846703793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00154132749814218
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9623711991286052,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9677955871128845,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.997070783801763,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1127502271870529,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0447185653604183,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9699105739627405,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.955149291944771,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.964037489639018,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9569176712156744,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9614420730194786,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7369202583090573,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7352888698237616,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7538667793936815,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.712018573900744,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.778388547838719,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7507025732535277,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.738435534392976,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7354711850391276,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7390439096711063,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7372137079919623,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7568290378566247,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9552894813333888,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.387827813061697,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.772378629570576,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0944378278212368,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.33849592743854,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7393340740448129,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9609811559898338,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7448943363605465,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.956300056202041,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.003548270431599,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0837970220892634,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.065750868181705,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0122494751994977,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0112940607783503,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9535972464441533,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9599510546099252,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9596818794180704,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9630183123343534,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.973560106923752,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1121478687688344,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.756751453238418,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7288792576540921,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.748595770650951,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7323234306954004,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6766799004499895,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7354921447445175,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9633782816375085,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7443005767010716,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7493856795395981,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7210727125936314,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7326226638151425,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7470659160196007,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.408233860293097,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6577134655257044,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.663574122304424,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7759869159326414,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.2935109227305972,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7406988073515923,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7408955504366936,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.3581063007270355,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4174733523566723,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.420020663661705,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.98384609236967,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.120771562478124,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.10843953065563,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1529199873255382,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.021738875260517,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9589052925305972,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9628757641208172,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.0_kappa_0.325.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.06737386491632
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.47618625989247
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38205358838995
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3745691691081
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.453393711810825
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.755091307610413
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.187244666744295
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.98178720816818
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.22300513049798
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28641279390138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.82110207644971
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.47442479093519
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.21314615678074
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.319776287334405
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.862440772870735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71157690155509
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.810586040740521
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.77026221384999
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.06194276931084
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49537258466906
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00935103459299
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.1344228456326
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.27164945910972
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.17911453691151
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.193834598941532
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.62262547353958
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.36036881273938
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.7137639241528
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.75940125276639
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.57561887125862
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.98854564785883
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.72469303549559
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.14944354373392
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.745405222636092
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.98050044364844
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.9955127930188
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.77921371519613
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.154708922502998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.4176059802654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.41578955370372
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9389969806084828,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.0805794863105961,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.40390653095619483,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4044649243762082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.08446587311073063,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.410056415850734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.20881004754163246,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1736541560830442,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8544826463810804,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.704375669322076,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.6391707386314
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.66352341392472
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7293658301744
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.73570693581687
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39166351542569
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05691022312235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09286940566466
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.02587711376419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.18831562428036
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.67834848555584
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.44034152001534
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.178074365080344
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5689193798631
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71595441250988
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.997433297427152
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.608489048297227
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.41971789477124
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.245522594301576
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.14651570867804
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.70102089886725
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.44090849891935
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.61516946411479
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.6575831980166
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0466413522861333
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.36597476489753
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.74104421952918
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.6971250871007
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.4803096928163
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.87233218127149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.74402332334949
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.58840700716286
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.33798637792304
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.88468397626517
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.5654524798016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.95515066046461
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.56347367251723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.02781016997728
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.99283767632248
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.46047999938643
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0955986372860678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.05984116156043,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9439098543666153,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.05329169848333514,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9555910484196085,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.0794000684971367,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9074351427605313,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8229821910230855,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1427767111914615,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9391006798997126,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8974629451741567,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.46673391032008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.23742586703487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.670717432085353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.59952182744352
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.23342897280461
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.735929849274786
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.959603687762532
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.03342979551345
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82277171887898
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.14989536822401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.247396671901275
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.01138591909779
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.07523312873541
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.693109815577361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.295920931455532
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61625151673375
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41185527133783
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43268400359789
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.72039693155678
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.85382707408768
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0264851107845245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.127343354834818
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78735365563931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.97583034452759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0351735675719105
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.41196186548099
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.21834024269698
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.75539540654394
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.910362627143716
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.462963969063106
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0530053583829235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21300269319467
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27299497343942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.23129127543058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0024081688342954
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28344101916183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.29061481009338
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28810725790531
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15663463717163
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0011987551798387
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9366184792447115,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8476431604224552,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9366774386389491,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.15986631799875103,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9390438796717858,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8625524613002915,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.047730084609249025,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9579076407553209,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8838961126212155,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.12333005749353776,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.371944799333457
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.2738364279096
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.46174020353886
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.46881870712378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.188311555919349
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.75143480917399
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.60812238467218
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.76261869568032
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.67636668756765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.921986835134705
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.36465030901496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7631445495302
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.82276973575163
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.18177061391477
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.78399593786905
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.46182879767131
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.08465678500071
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0406205505580109
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0372293659505255
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0966515354942647
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27667945448053
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00665560703768409
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0703367676990907
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.252161920582559
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.81702613427198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13748582150918
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.94218653343183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.187858439125493
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.292075517699259
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34702514971309
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14457285160001
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27824936538059
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.29123157526477
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27226897664632
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13972344969698
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28287382421578
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14587220691397
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13831440077324
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12456356134586
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00117854357052605
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6541334243695077,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6106744567976325,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2599041808312432,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4313063519781343,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7492723413689626,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5715311488311154,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2540378351622778,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4629194214479351,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2752135480021787,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5149973346976242,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.37224402373491
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.23416239164142
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.920852362357958
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.1954926600188
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.855121143739982
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32599255376012
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.736801283910543
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41005580574861
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38739644846891
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.754694303984149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.64535486912334
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.434277284953504
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.430275627740724
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.459600458951086
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.485194954557865
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.432261969004752
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.65773483004499
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.66041771500279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62541114902672
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.469263735280744
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000723715521593782
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00167405996994519
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14024223896914
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00186354265141886
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000140947642487177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14216144170927
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13976489882303
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00328892321101404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00411919089181456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14387269546308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000113879466978606
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000471728744009914
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14052160429454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000871019762080261
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -9.24799441452961e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000107936206874326
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14151801395826
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14196616134619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000674200958177273
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14168886960643
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9736627041748962,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9573388782468433,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9840336234231635,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.965046636806009,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9623535055173578,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9555012082517618,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9614935824936985,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0858496459596385,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0623697388367357,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.067439116934772,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9570501489514811,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9552496638811387,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9452325668491692,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9664567545992622,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9658254519162375,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9037426611745372,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9698891175677358,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.969495572425326,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9735685450688187,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9730581913136974,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9624260024188067,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9758597991934947,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.2037309480547074,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9683976579378484,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.959883474915719,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.4630653938159264,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9707797625053756,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9722245602311084,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9666531078118676,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.100113498898613,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9624829306838558,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9697171631885126,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9667197203076667,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9654201351191558,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9753956105448163,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9535094801282065,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0413490981573186,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0486700628877,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.025377362181769,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.025493284377294,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.953484406057295,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.964553465600519,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9630518974619621,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9608276505743636,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9684924282992986,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9425869014234527,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.936365016782231,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9636428244136066,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9660177290779632,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9944660433686614,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9564175677114126,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9670709451417105,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9671325970771512,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1878325103298848,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9475247946635843,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9487598869078502,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.962523861131379,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4999705625312756,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9619521709994536,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0086405581889968,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.2933202363484755,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1928451398624667,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.18173486562503,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9613908720000988,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.581483952161572,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.3885419200216076,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.3831486605313712,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9538269799294548,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9392439419937637,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0489573898774207,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.0_kappa_0.400.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.76617169508028
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.22069067031224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.169262402764618
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61354876544181
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.0494200567245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.29017627081244
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.485510062077928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.26343666884497
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38664796256946
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.85126308552251
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.499137082507986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.03420831374582
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35392133039469
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.555283221595658
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.806219152480725
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.83404838585192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.33550837634056
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64923608380025
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.45258500391082
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06249604959633
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.6971271612493
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.52290740301306
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12614561673729
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.66132055861269
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.50985505120867
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.79936654511874
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.68088153060842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.42344206639003
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.54293668343453
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.87390357907632
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.17300874275576
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.30203622638806
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.38377559730982
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.3850767929874
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.466400236511597
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.63055272699203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.681224139623275
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.786643939510933
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.30965353648831
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.26296360344277
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1068644857471879,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.488175699401575,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.815887720022769,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07913946515954916,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5675622228316358,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7286255704656855,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.527397871793034,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8704136375324765,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.917051976386007,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.1634526154080396,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.00456433925312
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.38716908325036
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.84332244910729
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.89156787584739
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.13878388032998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.66268658154631
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.07839456764258
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.404123886058944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.997897303281594
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.380885181741912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.32237365672012
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43508063701898
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.266977996355506
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34790321768993
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.962143348200711
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05260838813153
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.47084782347421
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.02104319712006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.76662130414209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.22145933405399
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27079828335366
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.577337934058002
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.82436709521011
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.17374744999417
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00878607524384223
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.91816615522252
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.0591431720107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.58093310862051
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.19806935740516
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.61003502058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.6620522291572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.30259020771916
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.22734909816408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.38016051807697
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.09429581970603
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.85114024620318
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.82138651140058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.46697791234343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.835185723565924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.71220164133333
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.060614056625513835,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9334723281488762,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.05833930671872751,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9338384089578207,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.09800273355609088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1676515229908604,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9062130891503176,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.11378045106800264,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.925555624854643,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.11428552204343635,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.85199155900957
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.969849835554971
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05369334081897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.48428275613055
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.22273978695056
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.72268760553163
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.674367224423652
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.36115537718283
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.12539674976726
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.03618512492617
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.631086760269748
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82014777652668
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53922658173586
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.05660156689393
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07551829364058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08713694526105
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.18466632362457
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.03659577790927
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.88391606448904
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.02899803708078
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.99337051224226
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.12110887922092
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.438985286879142
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0385459474024477
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.32714604380475
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.015374902564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.05741111502995
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.09174924307018
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.11211786649825
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27338696644257
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0139294498522424
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.034580106450965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13885405405475
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14027467045281
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28464969286573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00031067498740367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14195409126771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.50177619695014
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.25045629542519
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14174854885864
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07270522839915107,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1138915741108224,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.0727218297508745,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.896775552850062,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07250504500189318,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.905391693738229,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9456981263983952,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0533120382341192,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1000076370746508,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9000260660033375,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.359007882749136
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.65020233636175
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.615045894425126
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.64987072405336
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.68657052661101
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.396031203777271
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.9531343055141
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.85245198418415
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53945605242916
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.520531199084872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.21723824531111
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.82100995642178
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.73288668500171
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.0635443194811
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17682015911814
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.740315763378115
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.69128115772152
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.20585038834684
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.58112780926667
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.09497219076166
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.24759197699434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12692873221237
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0706814404428755
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.568149653413371
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.316240928177455
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0107850410407404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.03316276345368
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.142045486120951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.07266437520801
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.34881195278402
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14132521991884
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00522712112298551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14234282403014
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27819862311009
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28437782788498
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.140310773852
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14114634725687
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28700366264008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14408964511196
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28196253406726
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7147847579755373,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2961958280213717,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.679996964163339,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3927736894667901,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2648079176259885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.442707517922624,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.24628540829487947,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.28183915852735164,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.27827070308019397,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2932806028905848,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.50269273608527
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.56047338424361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.772325187581487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.864633023284065
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.39751480631813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.44948468546372
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.570871982121233
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.561492722218166
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41743251234196
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.691589298622472
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.352761048750104
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.85538361437405
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.85784608449262
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.368750150775168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.79235131934801
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.306527741339958
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.276505135742497
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.7463627891747
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.461867925468994
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.76146115542897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14338376063173
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13814952367425
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00109860252876914
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14588032432251
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14287984953163
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14348544780029
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14118468913557
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14399122518123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14499633971601
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00219426870515105
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14140896598223
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000251288772149749
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000106636537265281
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14195361458722
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000155639090836601
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14172970070425
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000318024287060625
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14053005577513
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14204763824275
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14214222346492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.05610102115033,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9743143645626935,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.970651207894836,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.922802955205268,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9473607819083278,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.846491757764042,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.886397804976095,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9584318447385476,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1883508213047624,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9884492593278094,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.184705021960587,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.181826734790066,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1971326149697847,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1899609281523627,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1912530723022363,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1921794665469014,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.189532175101753,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1924661349304655,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.1756212128506554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.177232645075885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1820176600313044,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9501660753628123,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.231096983411303,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.190114798810561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9889316301757543,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.692744400345981,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1756527921933526,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.995429652104145,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.198003882974976,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.924648914516415,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9559326241735602,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9639373239176958,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.950345651063358,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9868023337781178,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9820752822167311,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9390312377793115,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.987946882315712,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9260094676248758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9927520651821247,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0046149176521688,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9669724636777135,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.1868248002291466,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1701909522812313,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.201047398148038,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.188942573849075,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1754847983441064,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.1941734562776163,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9879251283555401,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1796367974907076,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.202796841552858,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.181133497566951,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1823041057404966,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1905454098090031,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1965335667607437,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.175277065580919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1791479980550277,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.178164633840789,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.706875646320661,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.144034495363432,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2014525456384466,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.22567971459351,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.2654485084285794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7125403609286465,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9726424726407035,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6835104950245297,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.5810949369691245,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.5261842380768533,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.927574758184088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8209391310669054,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.051930465580597,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.0_kappa_0.475.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.925251858729766
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.33521912963277
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.84031357759912
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.25064668064842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17490763101838
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56981055201691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.554718344259664
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.8982983494894
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58721401111691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.16126145409164
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.918752945554409
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.31360061126738
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.32440098358448
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.49196910651521
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.732228535493921
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.54391328617941
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.82328516149065
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.58691496821316
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3204500914812
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.381070518309206
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.58027599989386
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.11120702239381
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.69502151651642
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.840192001034567
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.28401420772051
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.05028509784196
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.35512277799285
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.33378076064039
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.44125097531689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.52906941116587
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.34219790187709
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.83969911861722
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.73389738804372
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.61919270842252
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.98166889255639
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.50243893580769
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.13315646270405
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.63932228929596
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.11510497582901
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.62371260496687
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8997243985042349,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9057326870956415,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.18888833932606222,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.11227445079148181,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4318010784918737,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.741187450456802,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8206799633233987,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.10577382976538344,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9026455503668495,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4069480557229725,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.4442646612716
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.82209594125787
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.46367029362301
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.7586865988109
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.46442183152088
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35648603495043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43499761023924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.554271516291284
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50640057947029
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.52875616935259
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.842986350187788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.02361433190011
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.783954065216849
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34387703157728
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25890459316425
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.543258738464465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.27538633420626
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.19069452205965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.544672180125732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30560355260732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.40315139338533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.4847568335761
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.9863663124501
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.947316164050519
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.56903140428981
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0245244986526885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.18123149173694
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.80720820325264
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.112156683909723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.92744226012988
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.70546224792607
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.12270464243355
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.76526466685158
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.99612547038219
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.45284325508719
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.34726624678942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.67452295966459
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0210040775059808
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.52477862472909
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.43557891343277
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.09202030835034299,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.069677208356386,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9325677077213765,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0622916561013989,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.13387329268312573,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1164845037016151,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7882411442869666,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8678687923316022,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07622511731020334,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.10249247033161261,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.208391154670885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.163700531370135
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53106445423909
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30431367341211
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71671806081156
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39623598670595
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50119943828644
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.90988182385154
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.92467219760818
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43614546525509
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.12734774522921
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.262431405086
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.296017938240124
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61776863303741
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.11460785130276
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.362692316692103
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.90942366746484
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62220482388488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.42415544072513
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74123356084166
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.71170513407616
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.10064160065652
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1823013051689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00593767672689749
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0600294754566673
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13398470984954
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.3047661665335
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.058476248188
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.24823255708564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.02662888851654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14151999057898
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000317506194532302
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28465728332641
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14015806456547
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13921193166465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13935913573763
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00188046862529778
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1423143365223
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1402703096258
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00243678244909029
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.923853442101842,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8929902417265863,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07462796870734978,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9041256041565975,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0726101796175807,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0927025321211246,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9244998034603585,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07627196407958856,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.1621259344905688,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8440930697115141,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35801087815319
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.18896593966159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.78953523036051
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.74417883279347
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.0149375694172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.907736680038868
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38829741803392
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28379434851779
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.369051717089064
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71910874271153
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.953932430868165
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.824426557318444
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.73466883167517
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26672954969001
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.54033286294351
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.934745129290035
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40391261863102
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.00129585155183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.75383244295496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.6207279223344
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0329699946261111
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15378881192621
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.33202284800845
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13108843105774
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0120026021394399
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14676464026496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000241393120730793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12491810326566
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.32733079777983
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.11773883670318
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28323834135896
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000266800132973311
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14209658459349
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1408943621653
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14185657629005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14242936100501
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14027344540751
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14253385576885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28065836535007
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14158680203641
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6652894869508331,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5768975567307579,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5592744199634339,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.583024915263986,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7506027963551283,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2969967824600688,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7585540523651992,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.184953013823181,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5777007159795157,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2900999576559515,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.502706519645665
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.432861540712954
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.65315870223631
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.727195606484368
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.47593813817553
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.454228735608332
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.68658024506516
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.55829569074005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17698877933735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.54978793842523
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.207620733017879
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.93637056000699
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.88122035099218
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.476950693167888
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.8749778940571
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.221355292191398
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.94897536566794
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.296148359817648
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.79471191459031
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.92900667130375
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00219526790861457
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00166413567619772
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000182144989048449
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000221970901695068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.73840009623095e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -4.8049529032701e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000608349292268828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000678637365565171
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000894497099661606
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000452708174867533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14158529555991
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 9.52477044102729e-06
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.84959984081712e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14166194202682
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -3.00562155364226e-06
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000108559623061444
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000153442497446976
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14135107034346
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14165961979426
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.7453140076128e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0278732727576205,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.998141363065735,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9727824500486564,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8863113995813539,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9431927893688343,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8163513445248394,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8921943853437657,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9806438171235636,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0850247833237525,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0243391213216941,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.3981612211575456,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.397437050014891,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.416176784339549,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.41415371229441,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4170052695135245,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.416627004028662,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.435780348212108,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.422212906370345,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.3528859022641533,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.3876538100399998,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4018421655299598,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8877122656712255,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.3862275507258985,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.416453876505315,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0136568658242906,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.2478498082945335,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4112837715150075,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0681203704108406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4076962459534927,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7786211144276889,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9117866657027776,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9604266854465975,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9718652202305003,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9528570533361815,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.022416142617705,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0886297183051976,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9707110387649867,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9686058289657287,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9239639332344374,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.857608277971601,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9598233194128043,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.403343953646345,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.409331615633123,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.408600604499039,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4169168323755406,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.410916998104878,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 4.403830685843006,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.957541280869706,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4457031588569684,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.3850357320230495,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.402146383239989,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.405556219186254,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4235746994949574,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1903005766470622,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.40295406086798,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4051563268576888,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.3970958556406057,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8053293670605703,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3708678863087813,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4433142166904356,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.6391406523349197,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.408832494700189,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.7348808186468805,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0089584895112873,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.546164910146108,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.553623960557177,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.253831613415234,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.934619595163998,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8766520170171668,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.070980053104737,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.042441318157838775,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.2_kappa_0.250.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.95994727822552
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.557697746994711
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.47088920304341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.52855363283616
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35122956279017
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.96998167647209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.73512057934431
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.77633898315609
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.57097094134527
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28603704066731
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.23829793567382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.12697116199517
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.463668917147769
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69931761871814
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.761653255370169
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.724136357589013
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.357231005252648
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.349251093477555
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.0743774490708
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.41712038688519
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.50388765390415
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0544047179890348
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.28284783514843
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.22029448062151
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.60308414713712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.68000965258017
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.34101091053091
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.49100841709219
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.8185402810511
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.17234088160805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.384910822546306
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.36120027885769
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.66421241920485
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.77809694715736
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.68489064284994
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.01979481645525
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.33117783154944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.15060519519377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.19035670474672
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.74165025610075
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9236688462367487,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.0642065164216955,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9405333137870076,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.32523571584959976,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.751350739319139,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4118659693369274,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6130163291786026,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7173869774070794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9404151566009217,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8436002615409224,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.26995970487121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43315181318237
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.11105855122148
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.18318197513856
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.03954146784762
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.78845653928897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.69252737190181
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.80166083421658
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.11906772032493
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.547264595296693
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.587538103563458
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06653172284691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.52256702238533
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.72258418975398
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.77756275862994
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08389350392177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53821410038936
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.52542314391867
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.654276650078091
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.79656179943224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.1563977876386
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.44426797950697
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.10590127069989
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.74277937695436
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.20372516927343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.43058588619295
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.326235096303572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.77004201019367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.00431512975003
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.8010425155358
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.792234692643383
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.60538014590626
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.71325238763733
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.49836306624295
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.24494893670359
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.08134423271789
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.14281601524685
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.70703910121653
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.08789144829011
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.65548766987358
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9454575646990493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9614747493472792,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.05488129558861061,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9505075432500915,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1756023355518295,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.871952023039611,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07338470685460895,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9129450205118051,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9405812473263991,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2153429530085482,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.412573990769746
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.679905055572951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63282118655319
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.99675549297494
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.49689434589639
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29177611790101
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.552299704149396
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.29626220411829
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.5804495414909
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.72618715886359
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.242191778658867
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.466003572547083
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.05589063877641
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50152876083728
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.57916726594865
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.4889758814916
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.92523951643727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.67785797743437
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82341313517537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.72643773407576
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.00867128118869
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.42560943098212
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.73483115687863
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.85355106900888
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.18473148703115
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.09655998910074
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.29828424004345
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0808197401080468
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0293203970951055
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.55963582380084
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14157029194566
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14021733424273
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.146661445626
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000481993176878914
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14185332771975
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28257965965847
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.77741819199971
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.368672982504626
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.99429065301269
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13858576581955
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.946064869114441,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8029577456225389,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.05517631350366491,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.17615439836276073,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.947182421758722,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8674857170498842,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0412542523638648,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.045871834880499736,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.12284229076341409,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8800995827291234,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.20613398046085
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55575275096997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62270046594859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55889954439821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.789296484657156
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.74956797561906
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.840363806368679
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.735390515601207
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.49324476281629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0812626086938807
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.125527860181075
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.07023554226601
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.10593500138342
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0711806685011061
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50901308217564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.81572641459798
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.92677274190671
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.23975378016995
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28782748197077
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.72046527509757
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.32118076468334
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15708311868555
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.06759404275387
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0722563733363424
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.06184575566317
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.17290255956508
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13109251470766
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28270669711556
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.33085847243373
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.80331659908766
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14178271395007
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28262672924589
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14789801001842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14578724107404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28322494156454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28278955288687
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00334982976055365
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14427113135779
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.29032513658552
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14266104988923
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.532724869003624,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.779063584731201,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5148267776379363,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7964108187753167,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4615353737843513,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7784627374759285,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.5074631490081174,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2654390345656383,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.45092625553569715,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.3179250597151511,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40783897391825
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40954073845042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40667799982606
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.39057140294174
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.771731598611236
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.981649178002026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06559664743486
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.13864258850642
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.21090082106595
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30078644160975
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62872212435857
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.60257876463838
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.533425186120262
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.60875416505549
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.64618652691065
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.476903188179524
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.46274066615929
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.68132840712339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.47012832368915
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.481719173342808
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00499466716011665
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13784144739789
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000723130272409334
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14202565897331
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14141086248421
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13956986867858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14297923890653
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00010322975658239
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000793638122271956
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000385156756922411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000132378299657399
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000150235865026938
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14136818696261
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000150292671448504
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14157720269965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14142933609664
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14106991916219
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000469388285166517
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00068024472943784
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14181403604134
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9587502701884092,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9624549859652674,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9687734287805048,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9655543019932438,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9512893282788408,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.096064162354181,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.061828305612146,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0029593714011178,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9580033985535397,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9633694326540652,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7366349255349958,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7370444074138445,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7436623066652652,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7340315761514482,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7319373845727032,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.75224166407398,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7252761068085904,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7682966621990079,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.732147041435368,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7324345407596353,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7466580697599188,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9594894951480666,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4126445630955646,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7389580616280047,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.959318034417045,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.2683821333425183,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7704632130905713,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.097315111926629,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7539181193674893,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9588481440182872,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.976598687443772,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9634746327535975,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9610714409985228,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9649357000174543,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9562510137605467,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0246803799268367,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0741857945191144,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0598186294264147,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0212139417580097,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9914632374992545,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.967860289203578,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7478471445573316,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.700202276810589,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7213807910229897,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7415697790706521,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7333434611250547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.7415721197611824,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0918173479624844,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7324800925409621,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7547317464948602,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6789726933252456,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6880113928641984,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7409408408311156,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4522333593350591,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7267626270045797,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7343682072433282,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7396002730886084,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.205334295710039,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7821418177409644,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7435379528292851,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.4095420730124819,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.4354187939672847,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4132284341033383,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9666279920122371,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1382247985094645,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1172681499288473,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1460345060372923,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9562863006201288,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.041848037115307,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.973626816479586,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.2_kappa_0.325.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.425801905073873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.0800507293608
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30827425204863
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.411438247423672
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.755317847404902
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.50808378564684
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.21861434906395
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.50434928289089
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.41529002430716
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.11467810610957
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30537227788778
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.753657314516175
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.98914106036805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17808147459312
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40956436509428
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51388602514961
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.05157413739547
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.16905051317557
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.87801117193017
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.951533272003988
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.76892368261327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.25610510815267
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.89987443703396
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.55744713062193
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.70731997743215
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.21260116791317
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.522655035442711
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.8175846999894
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.53844784416639
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.2309507706222
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.94941347799831
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.10599140553467
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.28110940373572
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.9827725507965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.43535652330283
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.70557478059821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.60759717763659
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.37455266159147
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.63116107874365
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.09974727332978
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8764082776093591,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1185175061306638,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8930704834845001,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.71886014788353,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.25753084812457067,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8055947914994458,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9196148760941374,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.619801469085265,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8305576868409722,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.3156286549298858,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30171265547333
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.64331734678691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37614189341436
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.33044046684014
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.04491906096982
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.82248659727155
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.72450820808968
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.31603999826397
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.0776506799398
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63067083406131
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.893864882474871
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.14934358782756
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51744280176433
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30075466852902
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.9225563770553
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.37775577658812
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.13391758413193
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69766835307041
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.68003119446841
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.13579116839057
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.298013144179034
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.8347624793925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.94731897933603
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.62445505665745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.21785464534822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.30353659710078
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.32743100583291
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.35064047328925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.7349546622867
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.50853698557468
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.5423225411974
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.98253091694748
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.79953916964922
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.61312880566039
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.58959260294154
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.09046809388702
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0847431151349987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.18220493670846
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.81614658235451
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.37995197156209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0619254516327659,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0551069378166626,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.0594397057293748,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9446144498966333,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8328634899453633,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.10655539855578545,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9250681544945067,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9070802454336582,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9367267827632378,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1105768841861974,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.74917544995905
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.22402816270015
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.20222162119169
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.866275220419488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82054917446706
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.42714230143938
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.738927855248936
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.730297897860421
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.46065873929479
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.106977689158346
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.67685189255186
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.46861687909257
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.46597675825332
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.92789306312471
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.100483926102643
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.9893378102182
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.74387877803997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.406831996808771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80434831167836
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80953084354076
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.26941281619597
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.00213758514153
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.796912218414155
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.80703415865683
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.34362852285973
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.3198792450025
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.2242133590477
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.251084295621006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.206972413732632
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.59651758842246
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1430822494109
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00709321601437574
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14718836926086
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13491197099752
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14151977340126
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.132987283027777
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.52283636081803
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.69398613269074
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0141798095976511
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000879653020589455
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.93313218648316,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8499962575050841,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.0671972388526491,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1542272667608078,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9338905544018815,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1310989173653327,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.05023557057744921,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.052768889816765904,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.10402002553553136,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9010049087939548,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49409043515279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.98728100329016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1268803050104
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.33819022676455
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.771827005915855
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.508143836969938
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.839773312178128
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.34041512215613
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05011109121042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.75914067094909
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.79397791049594
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.10401617442287
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0372980012265321
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.05784553411481
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.81414530139011
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74791366195338
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.23743237235208
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.20721018738019
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43344042971694
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.85342164057371
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.18601232710141
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.111539387615463
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.29201469428025
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.06443161414468
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28824620497388
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.99241159801541
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.07985310738268
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0918333237000868
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.27467113167335
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.288640924255728
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00163362543418599
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0058790414419807
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00672655019367241
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27693192223991
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000279781123526002
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00401672550990351
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13815275627963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28257100445591
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14143568820398
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000231810213158878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.37245211024662095,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8108154406481599,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.32731753775377526,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8147942106849203,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3189226283719215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.1856547731888021,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7293150205974848,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.19715049378048854,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6806537371152889,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.45389964551464185,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.603213794199751
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.51654421453594
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.626490623355972
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43111660995682
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.583322345943289
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.936787763139846
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.22494204001463
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.905059140388626
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.883519265644614
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.493198241550582
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.67498525400926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.421998665927848
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.413951824482789
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.71463569423695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.87967449957764
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.81384691178026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.326337934320683
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.323071061988324
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.369064174714596
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.3049751815241
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14042275075308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00139480866648878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00158915285117622
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14395368615699
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000887764360248289
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0011361937116976
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00100290496056199
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14255248065513
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1422672623619
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14239923822128
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14181355466256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000470454263269193
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000160880917215334
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00013113366590356
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.68018450071806e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000171744358762105
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14278173848978
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14233060278943
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1416567010056
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000138051515340853
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9630381476452383,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9600662163883964,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8876084206435182,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.972747674643112,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9799465833554264,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0993682996332144,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1005606384294326,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.76201255495581,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9583675982716118,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.986609229583432,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9604911970901227,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.960779696533184,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9722082668721481,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9594091139242323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9603208248478914,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9760029896053795,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9800311119592564,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9809391053258822,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9600224391711838,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.963903835436924,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9619629281419722,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.961369436027076,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6654012131060603,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.963143068859036,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.974271555317833,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.5236073279742754,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9592751180602728,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1065224459772494,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.958051751963376,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9838626897337255,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9636067169912494,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9741655402823806,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9735641455490867,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9678052389661262,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.963061971678711,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.002881666675897,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.067883656582092,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0714943192695947,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.058922083846966,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9358163539186473,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.981386851539773,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9619007364817875,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9541810975352707,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.961820751827433,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9641027980568793,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9683746020566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.969389448113426,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.034081715980328,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9878660573632265,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9572950866157788,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9522517081265132,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9555121845790646,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9645164893835343,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.220987968515556,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9687549007229324,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9695101005679592,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9645942014182948,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1371823227457147,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.983880639107163,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.972581849001501,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.5970702721461252,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.2817163427954736,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.271514948370657,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.988814605490389,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1286341509504334,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1184814207294376,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1182595764160506,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9651552962498764,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0061162260997607,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.022381049511915,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.2_kappa_0.400.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.72042550161411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.48991707859843
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.79099490045224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.303578580683358
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.8609562588755
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.33906798740274
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37340643804291
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64898455997488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50047907470792
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59451292711262
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.91009356024639
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.0291834119173
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69870614839318
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59627497226171
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.24575982594738
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.18302653346672
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53640989821074
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.54430612125653
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.976210592619856
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35767907779785
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.36501278286437
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.41937154715811
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1752936138392
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31089992993148
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.19053058252556
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.66712179562793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.81200209699153
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.7147304539959
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.6902368439206
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.41198672566623
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.06491263162817
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.75303008352539
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.55684434726083
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.46518626882618
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.09242363530044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.16965831330181
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.15602537497433
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.10027951525142
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.64966313962624
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.91656669980744
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.857066205652011,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1927985646330945,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8864896154916538,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.06428744300078604,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5869729648433497,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8287340212354605,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7495573780852441,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2339278323022222,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7451333154484671,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8985867381719927,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27129579905345
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.476923420639655
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.36405148261025
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.10574664821401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.337888678459547
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50351686214354
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.72163364027301
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1023873656049
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08938954996375
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.6343692287082
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.03558183992583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49616548090393
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59818221336355
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.14733463307527
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.00571438228403
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.06107573463506
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.879608381840334
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65736360133489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.795593627420179
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41443410639182
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.02244055337106
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.79577187348126
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.08545403322402
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.3791621048412
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.95399466695792
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.92324458381406
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.250307339748335
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.47583456890844
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.03004245552511
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.16351124247513
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.83694914255122
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.00521177459835
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.156662192670449
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.08514204680891
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.03680147094781
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.921892061731289
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31267826302404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25266594295114
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.04560494419677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.338726465350807
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9439907315241645,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.057359546708969,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0642317574281976,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0601917927169713,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0804861603522622,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9212395473337662,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.08670580090842207,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1880958067314367,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9276987072386879,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8904873025213229,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.215552818472749
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.505064503088395
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.8976788565826
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.648917678162468
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.32942449270014
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49402965589021
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.0653661643904
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.38291553266965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.41535861868461
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.6179090053799
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.0600265870851
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.93006297777329
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.208247165727905
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.05814160639258
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.09066277530673
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.67769818147758
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.151472809612254
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51764268152123
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.21486467618062
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88116037832478
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.461124628975669
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.69558289929857
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.59153832626794
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.764764253954149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.30665490959419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0231190579080176
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00164355607827904
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.4170605580947
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0042924695598634
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.29202643570794
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14352507502754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28303688336998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.34268110406506
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.966395456127379
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21656481096802
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1344201425037
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.16475075227579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0069092495501395
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.09965536783004
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13190534764544
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07984421834856685,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8923835695108673,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.082199256864256,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.08592985700011413,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9274965849896355,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9168720496384393,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.058040194348122,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.06075837976864314,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8986044155753821,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.0868134207448255,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.44189214404498
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63492582995159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.75335514464885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.04369828749138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01387013565205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.56291835167858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.783731413896832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.01028395604674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30039372428684
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.88211479094359
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.46611586525496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.471770931418625
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15746218266656
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.76467790845475
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64218195356757
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.983621606917789
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.09186313888023
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.95151543873728
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.043852437708968
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.76434479796319
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.11144767677847
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0677467208943838
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.10949790898953
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.238611164304682
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00149689041794021
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.16154552742195
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0020869852622547
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31693346187353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0300496478241397
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13833356875043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000732715423328312
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000554906758879481
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15591851358668
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0148797883312579
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1471431272161
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14247608187356
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14510960718663
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15135876815776
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.32007854087367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14271006313762
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8770727214888029,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2147179385801827,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3079004924070816,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8009628365765719,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.119527214717296,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.146058882248539,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8883266084842663,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8707262934319103,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8854771443706513,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.12632546783385895,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.1582162017078
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.403575810790281
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05233365377901
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.98007226929539
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.06235167453481
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58424754577071
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.599416669964205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.27935152922797
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.91134627825403
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.07920594888772
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.9362308068475
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91803810630989
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.276095133298665
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.573140386256012
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.79337143367918
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.84216708940551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.03007470431339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83450226992087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.78967710298831
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.88605079189978
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14232411173358
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00124071883071308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14312202065907
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14057655212607
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149876168749
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000729121271257904
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00155265577530495
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.81045743781194e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14152540655682
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000365545420275781
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14123915056521
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14161420358174
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14058100989509
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164238971856
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14137123290726
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000513320809338857
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -3.18789111286577e-06
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.77153521322615e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000417269294680445
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000103654864551661
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9401982395846344,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9707921509761592,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8716389943844063,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.061596742666021,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9901246944273927,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.253009515153074,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.023157813095365,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.939098266444951,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7685387457084134,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7879450115922886,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1820615192221973,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.184520379006367,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1449466321427804,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.186795628155455,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.183964868689168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1476395521432707,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.17805397285425,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1908234515190004,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1805124379899508,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.180686069923485,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1885662413511655,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9733400521473046,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8855122000074196,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1810260719188865,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9520225428504827,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8639331136737147,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1870272762464547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.938724401079533,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1756275880766653,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9742019232059453,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9760397588480383,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0024452279156417,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9231889008468581,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9909503805165538,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.953472456699171,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9026130724130899,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9805138424543889,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9367986734189844,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9815382427689276,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9686510478534296,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9931415262156706,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1849985164341663,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1622714899250741,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.2021252019890083,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1898095481988107,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1633993313149216,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.20312364426958263,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9804373142306142,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.163217943186507,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1842928505736756,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.190436648404227,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.19876914507475,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1870174645450031,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9012650603633447,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1913918332554796,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.1989312807976193,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.1911476567617503,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.070019480934511,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.204443105968713,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.1253714738131473,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8774592502952916,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.671914587257784,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8782912201561432,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9635724936099601,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1600808411727848,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.1443517356181365,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8370792309021948,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9752584021381001,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0063817246769706,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.785202308456388,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.2_kappa_0.475.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.54120993813656
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.475200822387801
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.6606238338624
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.94813768786461
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.789359804068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3526702829268
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.11895799823804
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.358584488292596
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08250326317109
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69920196276077
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.16861738975347
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.95667807656268
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2852198203195
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.413733421310243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.45104805749238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.84475371116604
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.42929795900032
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69370674013405
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.76282131846448
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.63548735287796
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.78954575247174
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.95588589797217
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.77082457087934
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.88013473496266
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.51298637862898
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.754267119803098
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.22199350451222
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.26207316345266
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.41854648636327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.85631610254156
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.4651062877132
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.83779827839488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.69711799969652
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.44006215287248
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.730814229184007
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.19069947757455
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.84883706066989
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.91500709075492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.94152858274482
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.1334193429671
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4169681289393257,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4734646922110923,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.15932679876476882,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2904052653398015,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8149313738196204,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3319100363353915,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.25160927989965814,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9254047510311771,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9349165639772499,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.858058539593115,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.158563656269382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.4904200771042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28178308417789
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.4406236469009
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.28461632574819
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.420738572983023
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15578206968052
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.60534912696124
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06803679768392
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.941452106451151
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.83804143602838
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30722429918156
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.5272958651752
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39162505277196
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.259256204231616
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.0812666613255
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.05499017446312
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.870336413670689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.356914645624692
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.61370033199074
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.06726795735389
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.46603907074207
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.78114872126583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.75788757004883
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.86963757701556
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.623775714070238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.525906900936
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.44843031453429
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.12176092422055
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12704581693509
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.476241692674056
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.59792515792028
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.44450693898443
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.40416708774091
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.60435022819575
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.62561794998936
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.15615023959902
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.97704842862686
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.63424432931902
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.43456109031003
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8752723237712132,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.10936217279563486,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8106549954168363,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0826207183792385,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.12037700535392598,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.11633308515480431,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8083235589068003,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9220031376973904,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9168770544373285,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.08135556222813495,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01397667533924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.29124609484782
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47002646944655
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.1743843917022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.09639587244666
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.57150508924934
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.7048068290759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.17323691965012
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.328222161549705
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.80215781887049
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1793818645122
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06418230903737
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.64970076471478
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.31902795840627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.22260440061374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.75176459273116
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.31933107933733
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35404701926166
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.8157601212881
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39334392291797
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14257871656052
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14257889265746
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14464821113156
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0246359544196988
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.11966622904699
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13803154623153
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15434314031222
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.283870810313
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.89961210696156
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.50692525195837
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2842541471261
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2816048305885
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14153937607552
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.81201389830938
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00992952799349434
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00946208318936603
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00764369676387866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13663383585371
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.08923301847686
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.00650685697278
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9148352487164338,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0867740865841458,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9192677629526472,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9201163862450816,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.924682895979111,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.088332844124126,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.16651197358291517,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.825899241392245,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8721868488868567,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8702230228239964,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.613789185578435
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.56115304126077
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.66052561964984
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.324257181265732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.20201236308967
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.68120427673312
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09370602281696
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.7453326563735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.78528566139079
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65183125132361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50581858503908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.54944400398728
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.433385792938531
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.13966988722006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.803058351823609
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.44901498415465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.71269941670538
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.124685943011064
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28642967056414
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.22256676665764
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27810621179292
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000674988191697867
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14110141713239
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31287206616526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14417435428401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13962854712688
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.29663223384225
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28212564425433
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.158124236951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00463276512503796
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14181347444488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00064975310768034
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00131127789617769
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.80483051250074
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14154874027663
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14118436493723
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13979948907227
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00338571927367526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.11967790883673
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28584712325925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8812056134382427,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.10109855742337095,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.866625587188686,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1070077815905925,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9131265450403809,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8947445553604418,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.078707774279256,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2723307654655052,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.14464723980177485,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.09481571314271639,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.78116106421265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59607774230742
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.6267424294603
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.75924333155811
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.00304012071449
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.536491390092053
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.526238439452513
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.278686853883988
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91342363929694
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.81143976925381
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.493050762781865
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.430481926516136
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.51015045734661
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0990585872191519
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.4301359316318
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.69994434147793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.175501027901569
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.711393986981602
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.14909015438829
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.462183121853122
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13875171310267
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000233727975169851
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00406184960547407
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1506295638898
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0028714928395015
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1422779887762
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1406248600651
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00250524852849376
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000369321780110177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14265549036906
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000410640419092223
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000674090311568509
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000725936048038056
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000873559137209545
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000333695293414094
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14141615906838
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00132507995430187
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00133668709935364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000850308971631186
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14071371915398
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8500472188777604,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.861686143135066,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.963537134448051,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0652138275513434,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0167095447819823,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8342468687734204,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8776951591454707,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9658316997407677,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0795446776922093,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.010066722452218,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4303806515220296,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.420633780003401,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.404368654107963,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.367826515099491,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.395704983793538,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4042728637067015,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.432279884140853,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4197388168858507,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3619404142533982,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.3965367938758178,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4172794730226794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.077649741818469,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0900993362899722,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.3978552344412547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.785651187511256,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.018162367068995,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.414845021972926,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.074739661286219,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4004723519807722,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.7811983769151656,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1180729493163375,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9631064360096069,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.962943277844683,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9917521164452157,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8054968199536685,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0739289286709357,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9668643510708756,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.965300405684416,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9118880714052044,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8556574452121053,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.964940309000808,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4470733366845592,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4001923998921675,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3993015143772305,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3729049086433907,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.399804292542619,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4021766231711155,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9676748711317125,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.432541674050105,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.386619067567069,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4065204887530105,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.403247870369397,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.368297178702906,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9825027445508616,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4079938759800905,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4034040771815506,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4284836503995892,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7042775948828963,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.371866589484495,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.429513041369942,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8787570376739102,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0726589665766633,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.999853769224058,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8778204439388797,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.023188988736322,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0320331620740526,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.034198356789903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0158462257679846,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8659049183578365,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0174119107628345,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.04668544997362262,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.4_kappa_0.250.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50430985778923
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.256953048411378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.319057335934035
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.894821823466383
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.89722075518523
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.29937754539827
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.95079151047039
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.498359315506731
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.3288054625169
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.14266156897556
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.91563085256219
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.01671934800063
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.790432605352606
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01717518521475
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.73502135600576
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.93156925800697
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.48840476810449
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39148606277329
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.42067757603523
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.21473161966391
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.619789252412918
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.842658763249198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.669296823757374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.449055082572652
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.276495596052383
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.81968339715567
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.66370014131387
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.7964587359906
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.53690629038327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.25906819370321
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.53239266712773
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.765816388266193
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.06626829515428
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.9262839986894
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.173129917826945
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.38821743514206
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.91095343985837
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.41099569003423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.49118657057376
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.355620527941
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.5998906867151934,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5123072532110785,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.17256294816689102,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6587550946039792,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4120259672645206,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0590167099772878,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5981762527746781,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9603650596690911,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.22222259792158633,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8332098791522888,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.98052952838983
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.54651267436187
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.70974282009021
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08184880020663
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.65638387844333
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06147987561486
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.21909914707212
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.83173833948905
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.2491613576011
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63000358962189
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.68287847455629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.19756412727757
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.19284419871258
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.35048154130834
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50061649423408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.36986420277628
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.97283264062109
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.47404262675031
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.8699519752825
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49352093593066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.10612023365373
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.61710034276449
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.41250231417281
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.829650354355289
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.21784976670065
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.21319350940756
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.710951992136539
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.40227046314828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.96708325033025
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.684392750685065
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.79890126228278
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.03421221003456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.73332024222217
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.886002813591337
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.58271297258315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.4512948202436
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.06900972459606
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.24973703594582
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.67743053700499
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.44232837927806
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9209260179308021,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9089844504381795,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.11151430260153229,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.10171244778507212,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0463551716860338,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9618643364597209,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9606344801155366,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9579899714611295,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.08415813957206314,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9506564639300474,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.96373520683474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.765245335553303
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.730877080118626
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.852233637978694
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.00963901217373435
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.41451383551974
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.50359838168544
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.874555630021258
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.59209056246476
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.00540987910768
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.641306290304328
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.12122338469228
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.21392045201142
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83126274099005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.46511515008642
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.868549490319734
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.82259952920027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.780202119793807
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.84446798333906
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.27721536634962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.41160355393675
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0301388608931199
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14464927709079
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00283059208374459
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1338945881355
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28089417112179
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14158355619087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14837674644318
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13213755471197
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14414344517163
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.50745486978038
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.506958137123456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.56133884625483
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.41956530654578
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.65658433702835
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0628405441451543
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 9.13805100925982
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.62610971647608
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.50108920247278
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.297818431548111
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8999262776000982,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.049590996907652736,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1008463184381547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.049745074749624994,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.093426743954387,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.049687592941045,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.09918932815821709,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0988304056420097,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9613815532484994,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.03774609942699297,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.76250219169178
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.57186916442378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49798598740386
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.89452216980069
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82985291607807
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37079419705143
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.07907764061873
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.194850715836574
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.365808412392673
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.79706018329907
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.633243249600791
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50323039767301
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.7625441181328
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.33614208282585
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.23067270439448
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.35572911852339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.107619929440334
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.05834286875642
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.160185559904798
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.685849603791322
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1433571028249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27902173065273
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28411197680897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14106960544025
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28345104516278
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14235635111527
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1403924010698
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14326243300392
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14423082057957
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000548324487515961
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.94412337226623
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.26804855030815
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.99299924056697
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.39274206695959
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.53046823155728
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.22046385335394
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.33949959328304
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.91946286178561
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.399333817922983
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.68436054910362
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4828437330768542,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4327404800293575,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4553434334949245,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4768411977821554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5148078445961561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.46947938643145415,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5139892197415935,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4588022942962806,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4737224646590834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.49528436676073256,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.582542819411547
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.54865843310278
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.55290624687131
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.587584771038474
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.58815412127186
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.598343084887055
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.590505765344371
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.54623556591205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.59424740226676
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.54104103685538
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.849434780321488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.835901922705237
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.840619886418489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.842161701257981
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.81769471585417
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.828455436025485
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.29991209005751
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.30691786124127
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.833548359971084
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.33370254591627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.91265330059076e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139450463348
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14166559554003
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000129326903757443
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14155071782813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14131407576983
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -7.40168354109727e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.99522035867028e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14147895316554
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000125381304255878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00101616574509578
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14269778233931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14500135038499
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00304125347487849
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14285011460231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14058071661567
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000799877290184714
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14202604345422
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000211082062007151
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14053664750191
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.967803672423925,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9578397922455983,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.892207058752676,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9846172845760848,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9755554406565514,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9668125213728715,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9722353757411137,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9211955884090117,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9591543952933499,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9632831494581093,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7366055765289096,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7354841629731088,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.789366865621509,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7539577188685971,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7525062772014266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7863963176172146,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7492888937761526,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.75010849616694,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.735606163221716,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.736201315561289,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.737273156047538,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.971277761613715,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.5106477838838035,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7329664236883636,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9404921072861094,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4893606524944087,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7349297769925744,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.943397531641722,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7401515422379492,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9663655693549236,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9591378722319717,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9755666343068516,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9519738079537703,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9768180941692848,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9688196696456133,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9579906442476047,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9631470850355424,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9632522489197888,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9696235411969925,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.961412636497317,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9855257920348113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.739231736930979,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7450865946077925,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7399959465598385,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7381906788165414,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7463800513288148,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7363391410655256,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9685614887297276,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7353771917789769,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7395789307666255,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7387246136930588,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7422584922690446,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7372457627693365,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4787071907551073,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.735947519255562,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7436480891444992,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7346579768140007,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4226595132931652,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.736192615782363,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7399829732929466,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.447516675285285,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.4202213519186289,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.483592163300206,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9747721267875913,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.3948514200647975,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4443367078281635,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.501647397301692,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.963517004804602,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9577061684510015,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9806113334347013,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.4_kappa_0.325.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.13033505656777
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.542125663976389
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.193181610483055
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15296332583382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.84687501946322
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.40601686827262
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.95443131740288
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.393933787956793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.65484352343442
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.31327813793649
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.52410451385662
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909261681387827
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37440602763606
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30788055258447
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.941293221126778
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37675344400821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.752742169947163
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.12715992290565
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65010331157008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64391452585161
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.04881063132138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.801503502263423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.27956514815447
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.550849567347125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.30220395985214
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.00509978470986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0923171953326813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 9.05391110863529
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.06754493897596
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.7778220970258
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.78037578678137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.917908431314247
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.76518054016376
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.2346799670277
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.62511682503363
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.21440166353386
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.44532020730105
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.73881679191944
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.44876590887174
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.16255831182466
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.12355613439791853,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6396699507879782,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4201628896417426,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6395697749140912,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.788825332619723,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.08539235999696049,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.300250023466279,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8306319273877513,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.412350942808315,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8954124672320714,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59748167323258
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.18291632184107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53812534824308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51127100020238
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.03702432516513
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.927410349847997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51871721169745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.84519840708161
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.72995597922337
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.72585294508762
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.70959795881791
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.78183754322066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.98533397691542
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.780758264224166
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.60941156172292
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.691379276042018
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64672939448854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40808499443911
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.03457182470927
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.195103061805261
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.88502979730399
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.16953782958342
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.28111603026794
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.82488559210412
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.917385073544329
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.205617184037425
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.68287636886119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.80343529173186
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.42014124059223
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.69834218227518
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.03649517542351
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.87563107002251
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.148516784525536
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.75110643249972
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.655198688528155
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.77297834551574
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.05794380710428
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.22101700246565
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.31844690797922
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.74104828680635
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.948969241429931,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.0576939200738405,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0514815967764946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9464472566573698,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07106303735820027,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.895748348914898,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.15708697690757276,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1724910613867523,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9398497454589549,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.089963099058122,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.443101140987307
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.55638561740935
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62078453728212
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.33561462005232
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43978636227115
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34854896858272
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.735203072572875
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.952608156023197
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.48321504949478
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.799247560438487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.976648314713814
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.23048185047393
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.00446872575636
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40042701526615
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.458082652284554
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.973591329327752
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.696079635012344
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.768328617097765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.98635508190422
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.48009650758028
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.205037989813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.166156799589906
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.41583735066582
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.166374726784911
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0429423893167755
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27717686720278
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0438551536825571
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13713203531116
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.26366116361432
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13830165814196
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2902928608558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0607608795887796
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.21662847513765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28162615530209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000565544646245364
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000980671720880899
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00313368478054166
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28528862030246
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28470320594525
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000133625066398801
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9364264887750622,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.11270638212921094,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0616679184391782,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.09967812034689354,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.061368838322652226,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9198143413410373,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9455376558265924,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9484813019250851,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8844242260441723,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.13218555882407168,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0441519273954895
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.483794348583808
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.321018449251814
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.20875619365684
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.11343534578511
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.275929792183872
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0085106473723908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.4681192665739
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.73824505427082
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.187369955212224
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.37659643931259
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30068542655752
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.18175095620223
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.91077815250137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.722336386433029
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41873862187289
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.0396300435493
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.08027978311467
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.10514587515661
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.633989959392048
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00088907923929904
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14147986324446
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13254399450492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13596431480946
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12581314977083
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15677780603089
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.18955467378473
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13850447416177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0129583539845686
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.16814703161497
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000105439201891322
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00497377918096831
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13813333875798
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14256019389466
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14159396953675
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28313473799539
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28063895122652
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00156118754219381
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14343632578501
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -3.32421348328005e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.857169894433718,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2013307905919663,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1517197395995578,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4766690875374109,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1424167193147687,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7497978863024166,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1607228239485394,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7816297333981861,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1646792826337937,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8016979720407027,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17928761247763
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909460718720284
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.00359578988468
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.853927295752016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.3182844957332
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.843043294602908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.69129693842613
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.46898430115644
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.36826257584776
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.864621861460552
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.68904319481634
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91747069096254
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.79186173125951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.73316609263396
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.459221667128883
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.416148035533509
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.385622922372849
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.450446762219644
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.371185127316073
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.79558815414613
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -9.92473034773234e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14189265120045
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000380175034125685
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14098833337633
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1413916381568
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.141737848184
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160882338192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14155422430878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.62644070205165e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -6.67717945090907e-06
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14164741938067
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14264257465439
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000714522424717368
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000104263839592056
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14158430156425
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14156073853129
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -4.86999330706617e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.57935722438341e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14156108312449
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14160035885417
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9807720775294904,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9667847381723815,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9337877919865296,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9449896140182554,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9704111964881794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8988525624371491,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9170753133466412,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9679028662826092,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.136159784506577,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0870019744573836,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9613790069219679,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.960489025470306,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9466759485394439,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9654632856656633,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9675697163253398,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9450500722400377,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9595729042225261,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9618337506588646,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9742459973659874,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9746824965246106,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9612115958959908,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9678282195599746,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1031729015107723,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9684347922156915,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9628885747605134,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.783324849085818,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9582875941507698,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9377327651436707,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9796627821406092,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1052664329689723,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.965739883694405,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9809033339329545,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9761897003574092,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9552391371663917,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9687543297801349,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8770427589250194,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0353703617398295,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.014702741003326,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.981286934887796,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0798253812846899,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.962719659927239,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.961389494428647,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.965485503250583,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.955609660521013,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9655319464866908,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9553921874592162,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.951924789057343,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9957255347828868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9592595766368404,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9774517719520803,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9583329682503996,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9706636231802535,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.965831933159688,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.099693208680083,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9511112805093831,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.960644987128301,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9630372772016706,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.761110857348143,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9487578077027592,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.015140515912278,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0787389642252876,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.089102250584876,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0799549937016923,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9864785863741505,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7803908120249696,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.4444160190842155,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7258243291737858,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.963539050746872,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.883565708144023,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.127819548843998,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.4_kappa_0.400.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.73667057245758
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.31868288294308
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.12531333451789
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15458066092876
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.81919282951087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.70966233561426
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09283174101223
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63325819786157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27160813255711
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.12947329474834
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.0142440433552
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34601552219952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.41300746060892
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.289772380489361
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.66714033691416
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.22407842455492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.18583729240698
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.72316952110855
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40697918208153
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06239335504488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.14411513824132
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.73750010097071
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.04306623195399
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.79573542410606
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.34300614513926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.37441709466388
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.29433810841414
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.74201195685295
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.09032275217465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.41916254572324
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.3665676564532
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.03583413884362
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89685916779244
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.900700815665614
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.08458781962255
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.62971779310215
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.73516689825378
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.06023552484005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.19391157219763
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.39269663683731
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.19096020856679602,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.086049533325868,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7155857324311174,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0570837023854505,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.824213859664509,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.3351214530003733,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8421875632258947,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4230840400752611,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0780371353962837,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0875550683295692,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.864494795434421
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.01279092826115
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.15342805841517
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.748640349588622
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.65603449004861
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.64837423719177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09737602617168
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88892202020971
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.5626517139054
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.06895315045796
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.996910676199537
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.04001012734964
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.651415408167387
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.44817707772612
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.93397393245805
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40964530365483
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.90527034229443
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.60408319417261
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71429315407248
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.82549753462449
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.96676671423609
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.28938279182879
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.89471084599221
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.482331348185605
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.578037439596286
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.54053736481229
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.24800706692205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12302566454845
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.57689120362493
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.62157140181125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.771550700785345
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.99090206314444
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.27216703285986
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.66242191703894
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.500443361940395
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.82033309781178
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.58863088965025
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.38810807046357
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.03199051682042
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.82758373737411
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.10902560799235,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.091190400611751,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07077172820003769,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9311330541879085,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8969250291678982,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8549847018754968,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.1427124831838401,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8159038948170576,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9160128266088519,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.06805663154008836,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.34144775410797
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.298708294416928
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.33767051735622
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07764332522992
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.89167347433998
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.92403604199633
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.24816312429727
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.412418152625203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.05791131832137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.22635848747498
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.66466111261005
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50629031002167
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.82448423969149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91734696643061
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.54542882880721
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.98760152224056
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.146739226167839
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35256632176034
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.93672942357811
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.41120660853125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.08435416270541
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.24582776137254
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31221488851027
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.18145060831924
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14998798973192
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14105987552702
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.168327354866915
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.04588054135573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00369522005696943
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00546387585477159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14318554175087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2835296211762
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28197677335964
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14373346345006
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14155578786625
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.17441438470824
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13247964802466
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000467786289581884
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00476855336590043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000261216647274853
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.081936228488809,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.075342943252182,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9303465226163069,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6636351489948441,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0743359727485566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07967565972450688,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9099431768957185,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07980991572378772,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.0818270003563721,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.915606167825658,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.10025486824876
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.11089132862149
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.147589262724133
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.76073348785319
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.314687967280268
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.06925067525806
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.13821641912328
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.72521549807582
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.55135398164475
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.187207041716485
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.017549542790735
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55073956909849
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.277181568924964
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.13557131702712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.6084411481993
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.22969621083325
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.86359822297515
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0353915324975127
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.10409493148733
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.43670247837561
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27979001627789
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12577370261845
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0707673745794225
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.303443632609
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12901527349988
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14129148845594
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.30687488497547
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.29880761665618
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00692733679971913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14485934108775
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14301252728059
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28421648783913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000275390990783997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28303513876335
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14158385725479
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000143715768385677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0010937233724575
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14142502988377
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27837387295053
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28307542206902
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7625164430517571,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9189948636126568,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.32398019667014694,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0808892017626797,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.607500217645604,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.13332451654238292,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.07691763999896,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9177094220434413,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.0742874066602475,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07931473743829981,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.03450000624957
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.02576580652427
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.223070907747131
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.70780750078896
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.98094399011467
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.70754266774381
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.642172847731277
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.596012331783003
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56345477014126
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.60964745760539
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.1606531906477
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.909181324534734
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.09903983561391
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.496969910381435
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.471203272510175
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.89989021335455
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.97526743704033
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.11070175538969
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.75962747770657
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62378228243751
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000683091720453888
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -6.43425709334622e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000913160491462728
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00215098641989298
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14061416600586
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000317652937985802
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000313678815309526
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14192889778392
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.0606972731253e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14163072169895
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14142149907706
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14154879635446
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.5820946640831e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14166568677884
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14148656656971
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000105948163380276
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14167730785536
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.38134303233107e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14170620434948
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000108128662685836
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.086702699356115,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9904691679269493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9739922561514984,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7409002354715073,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9548206693711219,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.098776821230513,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.011769474303992,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9500209875239702,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8720152831021437,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9210433171689654,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.1652267009776356,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.173692245118313,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1881008535549356,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1953114495741497,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.1928136385153967,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.188974197869604,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.168016691702343,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.1732878122640695,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.214021388198019,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.204963137064913,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1866762821734833,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8736169300039713,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9625998335113195,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.184085649614329,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.010622438087831,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9978796946564836,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1883413705882482,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8808960694337442,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1909974604625204,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.100673450025227,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9054682313929725,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9487852368340632,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9516355301393644,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.00708969597652,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.013991210182921,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9246629269262285,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.951729548413889,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.6342699413472253,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0162317813879358,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0150051528611796,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9438150294055556,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.177269964910599,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1754022676423959,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1982544503809427,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.197065206990755,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.18738721395821,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.1979939359370987,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.967642865971829,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.188009991684788,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1833238297489097,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1824798520385245,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.178304715360508,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.204665752612505,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.952187242594366,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1816098322081445,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1774900322087924,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.179224532654478,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0044678879483575,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.2156844646940552,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.149178354095146,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.7382719955362074,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.2884917689099114,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.352087055755135,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0410107436180858,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9655857870111653,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9698156727914764,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8533979928102986,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9207932956777887,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1049750341606595,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.7880141451693778,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.4_kappa_0.475.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.1278094640855
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.35302697519673
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.68675557071821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40149957537685
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.82587687840686
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.85159809598452
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.66535544916394
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.519381066529898
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.748766727684674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74143358850766
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.35838381655902
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.20557685111827
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.48435957054476
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.799863390363
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.20873309984916
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.45319740054032
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.45323577902525
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.89903045049636
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.70933117249595
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.12161283755392
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.51181076714429
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.87194082341943
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.86734951682205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.1933787309976
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.55634242417901
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.51351102633256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.68302392464205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.70148467823246
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.53850573725858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.25222586615707
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.85322756799637
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.0933740685903
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.13743667839892
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.24550606182483
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.53202976556481
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.62011613165712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.55165499145348
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.77403791338256
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.677802438474913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.86437295681475
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.1591813768768245,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.10627582383850236,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.868466953428609,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.30024643218668323,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6657413275679562,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2004005649829523,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5559945775949643,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.504360435012337,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9339201536282146,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4322101541697282,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.793209985182763
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.66439357114583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.899874832349112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.02172085014884
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47939638161399
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56264488723518
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.02286512897809
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.12319024149034
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.914413994366906
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43650466934074
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.96742259652004
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.960213355925031
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.70701968082691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.13111940326665
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.0630499293901
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.04629235394601
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.03804744174692
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.54088694969766
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.75895987314355
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.498645442917099
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.699879849947883
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.56004550307071
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.2877345673211
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.07613574177815
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.45612155696786
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.00358235210449
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.17664642839447
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.88301717139963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.09518458199124
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1115060667846
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.38229853039088
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.32285256786368
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.88485412898234
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.55673875295724
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.34925221690813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.2404822685343
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.81081286020219
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.55528605113796
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.71599459381897
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.73948109028626
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7514124760904266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.10479218996193561,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.150057203257422,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.11111365047090845,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.0977988917412245,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.927204828981543,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1604392352665305,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.08902132811172984,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9302821678605233,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.923166350921957,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.90266133209908
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.818940562667
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.66823418264879
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.974911518050071
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69625482815467
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.27783366305047
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.05665552485598
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.7215524435341
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.21186631416362
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.882280899632
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.10478886878154
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.23020215100508
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.221178992848535
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.45723449901658
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.11278104436408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.51030359552561
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80177450315665
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63624336084686
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.75132882757115
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15128843819895
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.80156857955358
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.37490907083815
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.26081190560431
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.20898927484828
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.94043668680152
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.09105143339564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28748756927312
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.36172486272655
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.159844451728949
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.64928413812338
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.0474368256087
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.02809264494367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.58350374651929
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.82390331884676
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.42063052983462
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0795399988729293
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.17081648920331
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12320264081918
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.36335406674746
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1796740965701
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0808296208805064,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9248348395852768,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0772519328601875,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0697332189088866,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2859946423609712,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9317306007487753,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.12970760352629884,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1374167942167834,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.14771792681208978,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8522652106653402,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.45773927637161
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.172746708290277
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.186873685585345
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.123234628991128
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.60695827583185
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.93100216336265
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.56557405924211
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.02171000130806
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.117002664906632
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.89217113141386
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.16233815831082
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82327676985951
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62646770693826
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.754769049853976
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.772929825191822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.2452574913487
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.78211557031022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.16035264673353
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.519855475159701
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.49617835620306
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14240946654015
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.08674890334787
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.17451583543365
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15317138176489
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2826556463542
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.10870000801764
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13629840704093
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 9.3863999681694
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.07197813493747
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.2091120925381
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0983711369623053
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.01100086702496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.23011098502708
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.2999634735749
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.33568028338557
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.11780642622788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.008599078545237
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0214126922077137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.0173611554098
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0139153856962744
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1326977645720457,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9154073877049922,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9070102900426129,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.08060147677386639,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9098105033825328,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.2819511021043966,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.31263523541836435,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.932263409398611,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.17760950610853785,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9293582305876902,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.465949188898768
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.435582952378251
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.79793155409118
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.0672527492505
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.94857915507685
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.970126274361589
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.613040664508365
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.10534751225969
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0222859107315112
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.345297467978962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.156366476304429
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.53777779025469
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.88931128329987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.60189347537748
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.95065953641822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.99568391936856
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47003445277904
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.734457448677925
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.206505493765023
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.258299313479549
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00287727315508057
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00130617631860219
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14553824343026
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1447607986014
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14483679976896
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00572214984427388
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14423358270718
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000188315482654966
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.189019261566001
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0792830536091493
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.03259657856164
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.09535334657086
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00210307340755045
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.198821934154339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.24166737411503
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12221537993632
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14061613951852
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00815516764250823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0122497410703553
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14087974807779
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0537298310778342,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9893685408231576,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.971271071035837,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.870264027366676,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9076844534274475,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1065955951251305,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9989560855014794,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.963010358990736,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8685955679674056,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9237258881816681,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3500519098166945,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.38124901239974,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4065834540032234,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4384873694490237,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4264621637198722,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.406971871511284,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.3939277251642634,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4011636164980565,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.44289877678915,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.425592666753607,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4014769418748827,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.7138882417046037,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8052181013029964,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.419827576587555,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.110159134115288,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9714671791029175,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4016355204993767,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8857016087742653,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4155303860029402,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1207953433337043,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.856781170188008,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9724571235301047,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9707854961101081,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.6854217944379317,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.087396382383231,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.830683045445865,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9666151407308297,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.968004314893655,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.977230673689858,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0996754451103459,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.966820773423069,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.397618292197005,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4063450641481134,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.410599214028367,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4301347823701303,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4068097141295284,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 4.397061862474642,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.980508180725034,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.3737152099457326,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4367588044599195,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.412831994862162,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4109217554102425,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.430276834333802,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6573139249524869,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4116485595962462,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4104386574057513,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.376839575307799,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9668266161326677,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4254450615313232,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.3856180039549013,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8535090111401291,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.013317046529164,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.013061261751898,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.050856353049298,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9296022217607798,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.935850745197571,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.2415750144329465,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8809253233628922,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9995571896415827,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9009731335290934,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.050929581789406514,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.6_kappa_0.250.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.81876871808547
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47412527507869
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.91032934499232
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.82750166947221
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.28678014389037
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.5754640350613
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.403026111998203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.709905944901497
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.0772177363752
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.57026901134666
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.34829029128868
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.52894376745694
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.981689246302694
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.77582516248393
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.576417765811173
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71923595609896
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.58370541207113
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.571786208541712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.72394565035024
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.96889867266025
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.64629066461227
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.53219154557653
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.6620472179216
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.61372186267461
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.81634705813302
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.02342082959693
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.33101099555408
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.31685048435202
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.09474957839423
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.49250535128566
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.65668831918433
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.909511991573753
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.73050421139829
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.52463204140157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1103320822698
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.66667173069953
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.7920990840943
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.08291572249894
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.30168132667821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.24089243651816
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.10497200683262,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.1956367477429582,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8835801014715505,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.918232386248396,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1541243431777803,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2257965576974132,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.15314487868189613,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3138530454501476,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.12144246308635642,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4718398515310218,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.33349084928769
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.43723158547882
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.69957341502209
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50158755216399
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.16595679594907
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.85298129689963
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.67465554812689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.00379407238917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.13883647177051
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91170545577107
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.31872145152834
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.06983704614627
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.979151246584497
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.54940056017692
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51665476075451
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.42170242746392
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.73941224043788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.46849465746945
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.764307207478099
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.54048820557195
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.647887157514316
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.17138291354844
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.99294443474834
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.50274016922945
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.14405029151781
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.24654483056492
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.04006357659096
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.75670517391779
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.33594730365262
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.49126861555564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.33188602423624
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.62303706090989
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.83021596331266
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.19910626875724
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.78761218437816
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.230923965600649
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15647219773199
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.90660718683543
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.89608887910183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.68660553148816
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.0564895276425506,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0540776069824231,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9543949344783766,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9424305164912611,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.0655095743688362,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8893535872648239,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1549176918151132,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9205343931496526,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9333936449795776,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8950538311781707,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55869603085615
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.601131307040515
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.05182684980283
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.57606042326257
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.152064897744116
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.73710475216274
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.21230143486286
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.260155774049588
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.18685282584153
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0770071504687774
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.28864733192457
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.94187413154404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.69941722169834
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.606761284154488
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.142472385707964
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.08984065613684
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40820568048457
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.51842824058061
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07819809391825
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.05150523078193
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28868260101255
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.9439444504222
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.52735526169567
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.10148114639599
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.85219180226118
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.75637748714877
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.96834325356974
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.51647568721779
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.481278558190127
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.06307186884858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2316973223008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12370656665542
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.379438967529065
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.269044710642466
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0231203406981859
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15379028571733
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13853503608281
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.19671187877864
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.17780369864753
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0209361930634269
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.0643028200339131,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.12747466629626164,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.062445544393937714,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.1421311090959239,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.06038588227586354,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8768905864047751,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9437348386215498,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9449004978238822,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.874354073239109,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.13219934912472237,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37546317782237
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.73652046557222
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.49685800578428
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.38917384961175
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50819148688731
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.89777202372394
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.36299123184823
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.747666353226688
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.21772386585131
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.99989855424249
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.33796453346876
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.957988081163043
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.91584422935187
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65496178206657
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.67026546899649
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.58372255147941
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0390390224595137
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.00663881241417054
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.08309804963582
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.568433906654863
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.33637803474323
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.11142814880671
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.75313683517836
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -3.05068825877929
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.26159309122501
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.83931614258573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.21237029655244
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.56919792917272
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.124420468552811
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.07240141998401
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13784771743667
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28998426547241
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13597414598151
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13637973110165
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13604069835272
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14205881533114
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0043232765977701
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.08260671947172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.16811008568764
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14279496001346
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4733365430681942,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8483005490285076,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.12401998926295135,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.2921552225499039,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8646923310915925,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7900914328850289,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.13724278573231663,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.832842079890802,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.12230511428842374,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7614594118732447,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.78548595063463
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.99764773908222
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.0121304116822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.993093549169362
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.97388369799214
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.965531827195812
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.539732372196639
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.45714018871545
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.839354078865173
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.55216462642443
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.66887522365235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.269459233259376
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.326698153344988
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.74736764676226
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.253704451626648
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.139756862341609
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.60701447513724
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.69833904503204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.440375247999399
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.517590375517106
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00183187035422439
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13897414243049
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13828240405287
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00717720949006706
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0033681942092938
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13733286128068
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00143672361696279
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000751461711589352
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14194068896917
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14330385833634
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000120462388381037
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000116886391300586
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13730497074285
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14151750828291
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00010648931525048
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14115127145315
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.58075717018968e-06
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47469800787703e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14138680865368
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000949355485874159
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9974324969371566,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.965961111804051,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.862882061318213,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9590441088885777,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9583327692408092,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9679325987663945,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9867169743588353,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8091261370321132,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0993386248815202,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0907711010724968,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7488509531838523,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7449153037892838,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7098232407968703,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7399138873824583,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7395810193732735,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.729036493018064,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7466918201685204,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7492224718673386,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.755790490953757,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7515227370976807,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.737795944027553,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9624298893214318,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8730025609581233,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7393360503961528,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9662285989882959,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.191874453911743,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7461762619454015,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.971856742161602,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7414915785948493,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1029665258895243,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9536301872236748,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9952470747057967,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9620309951737651,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9707539569014147,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.974440861952384,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.066597697044638,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.055291013823843,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0745575547404296,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0620829249435433,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.865354671435278,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.000648440340604,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7433288434920291,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.743542886563444,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7494522296121486,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7385210054567047,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7359608412599066,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.7457919794647387,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.04336004049111,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7398853752564487,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.7688253229986174,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7519103520581525,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.752385545807594,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7368652768826291,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.079885927706432,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7535371776815412,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7341658012985366,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7393817208839057,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.1144319394318032,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7463947348982605,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.74211473917117,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.493225769090087,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.058263284456293,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0713840083119717,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.964737387576591,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.098817994417308,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.678294276400956,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.161763241153367,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9790819325769475,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0575978900388283,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.961866401138602,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.6_kappa_0.325.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.171587802342255
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.68770191745782
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.53489009567289
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.893458042148419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3011474312215
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.03371762525857
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.677429894563292
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.80795258249204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.6535454017605
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.71755379952404
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.81511658843752
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.22652175049817
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.34620600837267
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.01700694780374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.986948135028706
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.96878809516389
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.10201138778083
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.66048374157199
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.55577137538878
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64200032712186
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.50245344163904
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.64995922984861
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.9012141595262
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.24944160895524
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.26618779549653
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.106176129692713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.02593665175142
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.62058755368239
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.14181916359469
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.63802297339605
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.68843363187052
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.666129547536845
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.70713926658696
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.616304296534254
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.76634833010968
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.889194149776019
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.90248988307467
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.64966125487721
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.93987556970187
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.69302371339396
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4677508108483697,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.06440586527116503,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.490792447391334,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.5822435711173904,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9284626396724758,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.057098772960920065,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6975974141607411,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.43883580163459135,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9169016814891813,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9184947920319535,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.75775413221344
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.79863359904126
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15831145750775
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.66327101884383
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.545134407217922
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.78809104716438
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.26831184257846
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.965314085433646
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62390854509268
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.54253587566294
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.17849136557074
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.68108398656764
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.23745878032067
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.51685035621316
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.36588926754955
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.38274866036277
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.26263991437208
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.47942473184987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.27485602952334
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.87800745171713
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.15334559541883
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.1987158081496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.7390442372034
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.17454442120536
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.78791258152583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.73778024711743
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.54426682168008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.322821430346432
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.74201451011197
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.29192310183309
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.35254477376673
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.08568342814313
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13625179075894
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.30474166674677
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.70909422278771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.55456739264445
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.910709030191905
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.89233749611661
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.16448701360464
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.272196629682162
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.05234701984070597,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0581860957521723,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.20427618246594342,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2037034294409632,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9475540274435029,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9450425116033464,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1335755152510267,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8081642408914306,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.069131204455507,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07284070676275423,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61985890575092
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.300279383400118
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.663189946322044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.639262006793597
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.787252465091419
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.35466464523373
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62648266057465
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.551198915614685
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.20893156117914
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.440577806113104
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.20058728409183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.0409361465466
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.25988586501329
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.592009032690673
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.769122537183088
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.784636051642186
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.46621957168694
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.701158268143561
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.932781514806367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.669501480976542
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.75531143509236
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.297491700016359
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.63968565300591
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.77872856409959
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00265188948657036
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00107035669403255
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.22735314492799
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.08693189912281
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28494138793609
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14302449686824
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.155092477826617
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.98265287103172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.44548970044349
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.14735017666635
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13217379251233
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13912151661899
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0749035139145666
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13144153130478
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.30253256872536
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00372164797307351
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9154649936514303,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0792670148978687,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0807872013983442,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.08975957894734178,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.929095746583159,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.927616889244802,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9449891168861952,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8495113243144545,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.055617683060266,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1006458818178955,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.81919436143821
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.51801004499671
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.42745071218524
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.487050698601927
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.643859412570531
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.769247618284438
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.1301149312558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.00593806025742659
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.02821980412127
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.53698691703229
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.46755286068349
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.267002170326436
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.430817504970079
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.75792648575858
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.819964703320683
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.41236386461842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.00425694870148947
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.312011261946918
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.104585455364895
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.896352662808044
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.38860926412335
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.96553845052085
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.11711543475455
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0123682383170036
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15258292298074
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14519811886712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.11535978225759
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.18871280724327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13963128668072
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14110002430078
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.11386537782642
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.97264183904039
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.21345383921316
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.38828331979496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.190855662468659
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28618110136839
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.20917869581786
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14330338736243
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13434522457432
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14207478314849
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9313284049013368,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9295800486815055,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9306031048039082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0720315871667443,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8631871912451688,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9275368998748659,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.930884299905377,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9294507757739451,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9303580311902833,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07189463723785805,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.79706936512756
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.85285508112846
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.460723933893688
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.81861435451694
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30457232736984
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.70492925208792
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.80712943873907
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.77106087633532
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.399716350857413
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.353728412907988
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.74997087169183
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51764277990922
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.60953698340145
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.42971520868879
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.60066551088374
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.81607948808003
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.75719763763991
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0821542716372744
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.74240352921372
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.456412333210439
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0133984065371124
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00654984274022463
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14150448986571
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14195707866661
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14158213214416
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000912120925589788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000709355586049121
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14066485031733
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000212143060294157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14139898890198
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0139023302275629
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0149925972182601
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00029162914756542
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15200439461698
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14455482889617
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0010593592490109
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00245148172755427
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14357303857078
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14259098665233
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14104845383371
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9421528034360602,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9647972748117697,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.012214526328006,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.151623672637665,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.098928188663629,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9402066799974236,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9541873999234083,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9881291551316682,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1992053315170494,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.105319285443973,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9570070908433141,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.959606999373516,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9735111882328705,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9788252933219718,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9763066183596198,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9856711856084779,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9639452451744622,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9653734409839387,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.983542514899499,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9745454360905157,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9682976406221149,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.961040190015062,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9764195029471547,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9775023055884902,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.165076368879731,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9847298811695693,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9656628219267587,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9568620383565318,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9822452406444542,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0861720181703525,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9689795883485655,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.014289213537898,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0097825625899435,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9996042428650467,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.107227640776606,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9564921063289287,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.00630651773636,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.027702160551966,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0011512442447588,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.046423152836147,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9898037346306459,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9671911534688176,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.970878066098437,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9729947136529473,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.984479194761335,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9896351920447037,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.985296815328261,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9969320841523919,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9653705647828388,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9817468849891113,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9729108123658925,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9715479155520796,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9629757387687108,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9724286683497845,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9820727154089688,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.9885012916371885,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.0143075880887666,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9803394512794785,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9607724888592385,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.0133052198635903,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9685766212621187,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.968431481227317,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8474505125749017,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.938194660415995,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9801733134672523,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9817883584434375,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.985701052955245,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.168019222164338,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9445938609043987,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1556551801443997,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.6_kappa_0.400.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.04720573772157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.507934087862514
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.92705040051992
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.23871717838911
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.209724683704144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.94969650342867
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.91719359819712
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.45835438215071
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.79036560353842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.48296098399748
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.536389110301347
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.11016032467462
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.18273543314038
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.23028306680248
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.66094033821499
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.619176530101773
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.48459290944028
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.23267124220172
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.10610058885339
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39988205624862
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.4583489218842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.6008298533558
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.09668150600177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.47196198078966
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.80861832778686
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.92890083134328
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.46091864753814
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.61278035008783
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.7075523469311
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.835517289536103
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.7124566443576
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.94511987157292
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.54316912502688
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.25501765862447
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.6837333162301
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.94484908278901
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.698847131725017
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.909307609254064
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.31575269153985
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.56232240250211
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7858855511300804,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4003080281522762,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.400238377851923,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8727422164527079,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7764962285267145,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9288251235684646,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3364005942625021,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4415399540883538,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6164546497907886,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.93671622705359,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07178973574699
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.09568816163013
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.50894936487327
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.2760486056977
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.80290420954486
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15223443577036
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.755506147016025
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.4384266969518
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.78284790479646
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.183105116215732
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.8690370594616
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64537327961877
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.962413197350365
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.513941026257015
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.079311389919269
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.80672779993843
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.859211470391573
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.980585978512007
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.90112189265551
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.64612755694376
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.84622272771456
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.88549305356345
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.38617848232246
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.19528377651597
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.49701589656781
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.45777080516313
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.24148039091493
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.183775098469257
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.91979100927875
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.61303922988506
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.71594925520561
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.94465627221076
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.02192153110293
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.93718454996611
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.34518417026509
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.29975463484136
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.14469406376528
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.49029773946952
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.12667726022557
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.172903840512032
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9456303563605207,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0823914320209524,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9219986732094476,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.23773396375467307,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9405057407668016,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9121735622208478,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.08721914056788437,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8521211644169595,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9327276494463366,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9318395467171527,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.70309282291965
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59971262759911
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.73675958224118
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.376854574986267
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51503160011793
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.2283069620734
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.939619952271604
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.05255916767383
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.36358705158856
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.70135523876648
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.229880194228988
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.34419639745771
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.999721765491021
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.923837793379171
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.65549109736053
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63047557069582
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.4253974400668
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.601858423359079
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.32849177883786
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.60547282866822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.68577819792381
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.46702392352517
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.33788452779498
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.46887046424285
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.21139262514193
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000149304308929565
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14382038982962
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.18009605871674
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.06030010121715
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00885338813427139
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.02524468634376
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.49619770663276
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.75307264140312
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.92361724661368
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00632819052965061
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28481738153869
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13999529724061
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.09213221208211
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.17685272626658
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00143952540957781
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0678170631892896,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9286690694877475,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.062275160307636655,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9270954611668382,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0606144434280216,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.06166337329567163,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.07317943667464112,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0789326796011331,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9278327872955943,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9189221795860154,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.0581388786634
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.95437911845345
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.03457770056125
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.61493321167076
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.63133985417524
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.29812563730367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.0662374445752
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.193071172754613
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.126067008771689
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.44038444990177
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83516506670582
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.603899909801876
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.974553942874382
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.75195624730241
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.09499649350764
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.3439814889959
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.08900723335839
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0712490514901405
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.08934066730169
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.98686128631039
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.74872179608866
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.84951191028109
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.93320718995802
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.08346019851151
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.15334635066972
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14714107126561
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27563056371499
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.24538944356066
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.36601359467703
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28087096562724
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0846487813522059
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.31841470035038
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.29312488519444
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13074421965205
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.09256903350247
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.011073107580037
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2906432816763
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0106280184131069
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.32437860097105
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28084250153162
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9316489914904127,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9199043384087984,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9338346951520359,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9222745101478138,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9334735370697735,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9365952534579355,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.06463207319673105,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2960220244753848,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.136480558250074,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.29058725843812244,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.933439271190083
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.08564252040381
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.47331916448754
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30736911354184
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.233903259237822
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.282084881856038
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.85752971126024
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.506943000672147
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.0829443992765
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.05983739173544
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.833080400870416
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25412446164063
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.14505633245182
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.211989188933052
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.192519278980173
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.426478205216257
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.448237270892987
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.21303211323325
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.292241618038932
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.27419386325565
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12228722380603
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0451326487596058
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.16567448315207
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0241155728980273
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0062299302776585
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14062448368553
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14244880229022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00750239970495614
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1414848865825
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000103265660928331
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0236957465385654
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.12912988607319
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.014743418381604
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14013969268245
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1448419474745
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00739664424439157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1436265883467
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00241302553515088
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14374646765428
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14145500680254
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8956614347036005,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.964489604450627,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.962972613985119,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.2834786052865212,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0724504690110126,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8854709278535133,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9670018143355734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9571385728285702,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.127134205245575,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.6551726259762236,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.184954032973143,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1919475237420667,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.184700583410061,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.2042114401377066,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.1777921642626077,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1840857563837663,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.185258585413485,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1932339707379187,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.2491387484633645,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.199052807741167,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.18797114363415,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9745154987521714,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0890540730296734,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.224280165484886,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9996640498537128,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.6804677368709258,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1884133069872518,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9765331069929846,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1739173619108223,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.031168029469045,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0115651490087156,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9644839213242773,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.972405470261299,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9558021066705524,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9653337471443018,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.009208272210153,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9932766412745813,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.000414459970842,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.978840808630791,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9187463625547632,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.976600290930662,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.192395057173763,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.190790585980344,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1845368570392578,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1879758634432105,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1969418646244603,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.1851364713363712,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.983141321875989,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.189082211186954,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1774374299986587,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.193134387958097,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.1937245847192623,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.183304134701711,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.972778739544385,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.196372125482727,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.196666273903082,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.235303600001496,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.6744663823749715,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1804091393654783,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.083355662139651,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9514792286728204,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9622777515444076,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.953323739300883,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.905688868322401,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.926513220198973,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9318585205670664,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9691041190498497,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.2121374390810704,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8969018338092005,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.040534521854955,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Circuits/quantinuum_hardware_circuit_h_2.6_kappa_0.475.json <==
{
  "cirq_type": "Circuit",
  "moments": [
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.419486749950941
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.87982542507559
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.55626275152455
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.396805774293255
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.45830028181867
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.40011003633226
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.832955096794938
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39030026086913
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.99246214470396
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39866771508048
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.0950984659454
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.29291549494008
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.36862327037083
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.2682617740009
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.47727189843355
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.794278258049697
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.746480365164035
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.94284108448869
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.67565937660298
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.4181751957174
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.0843534109813
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.43961085505942
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.42249991094368
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.09322021179839
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.60212841136029
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.83764040784403
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.11310555844025
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.60716706983496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.07658971605832
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.5106327117842
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.39062625626119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.8172375980948
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.97208762052119
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.91854391492583
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.10099636576402
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.60124616837777
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.0792173192468
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.62678473476657
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.209354605741038
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.81154192818171
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4928438220554732,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.4108613917492558,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7439940139502943,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9016231444258205,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8493801572928148,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2289642140644372,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.6415315603881027,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.2873001054167823,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0587938220335693,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.9454242604690777,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.59024645108143
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.2290155983779
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.0407611752348
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.36888174927954
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.83279865201652
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.88291429022244
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.51617545232163
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.28795273937509
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.634613155601022
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.8372361717231
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.542310368270157
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.19328900930983
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39216592772846
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.25691437884031
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.62789371767362
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.968662388028615
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.954557711364016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.39816437922267
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.30230483885072
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.18162828887276
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.71297279034367
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.57032184502115
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.86725411559599
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.42887503870056
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 8.20330493383203
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.69244823527791
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.47340111790757
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.39448378213016
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.791866085363294
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.95994871657156
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 4.67132969742297
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.63314134382798
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.34323137586021
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.47334871907616
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -2.92440488745089
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.90130688837757
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -1.54961065438953
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.54092800160997
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 1.7716597930854
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.95461983909737
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8175762776101096,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0772486134305987,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.8484732608700293,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8891086723853905,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.16701394829459526,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.07581482494238535,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.11459086690921355,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0883520355563956,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.0625721833490277,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.06789877960434063,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.969293196747652
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.29558322741463
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.08208284990302
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.723091515750529
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.72393299842568
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.746051533361081
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.37013902326926
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.00916048544809
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.04200946122291
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.84189012162582
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.79367156010397
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.33857977701733
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.79164373732815
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.68497888295039
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.9622287075118
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.15010594606348
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.94958862023405
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.673417798379211
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.07696262999496
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.967811802045752
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00251218864642622
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14272027526012
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13127170507071
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.32895590862695
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.10084580195786
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.23787944103728
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.00571194263128283
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.138039165144
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.29644821577794
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13260815494521
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0569910595099186
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1138724002095
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13887717754597
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 2.79521717555744
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0272708544742009
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13824686208622
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.0476888011049783
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14365893504911
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28366354650355
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.16337101049254
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.897663581310015,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.06955330809100792,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0697765875116283,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9328758029499175,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0589215750064735,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.0972796230200945,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.8680384183714487,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.128410553561986,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1501971996927292,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.165808628972422,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.62131410695702
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.92832627544628
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.91838646082288
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.27962344989621
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.41691037395321
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.20346233844174
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.711009806491085
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.601271927019564
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.9336206377413
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.81227988353697
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.13996945675879
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.42562060099035
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.50466381474458
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.0149545038565324
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.13249164440067
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.44017990889988
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 3.12160080109593
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.246342995253337
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.92426664339146
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 1.85245133058528
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 5.13616705621889e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14198762076251
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.0145767042967235
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.18183674637679
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27938167083204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14049686315167
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.13747375058247
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28584409430319
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.30804934110624
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14244366528202
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28323881409701
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27417075570524
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.27760565400788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.3604180199126
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14149534552705
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.28240930339577
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.33209807757178
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14286107780389
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14407478222796
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 6.2830381414846
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.895625885012657,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1605959307868225,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.0772577656133768,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.6071240505721953,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.06903938196142453,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.1979548559948152,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.07199570019946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            },
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.0813972426602191,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.7164175266034878,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 0.9198381876472785,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.529553300330501
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.325241624620843
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.50822177599321
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.714972036257691
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.149679472224037
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.81608854216929
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.118882064383733
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.173973698486522
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.342096555565394
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.812694011978
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.126340783657063
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.11815905752056
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.94455175319403
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.59089576280335
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.637852030175189
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.206046615740851
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.811448394976169
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 2.47565309965777
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.331787573341702
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rx",
            "rads": 0.123663172852922
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14232178753922
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14324856536977
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00304280891073883
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14512182349138
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14205319231478
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.000169104347534699
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1415808370204
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14168790461649
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14090268022267
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 0.000816146013928432
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14181935209788
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14146001595227
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14213941749468
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00238355607039931
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.140901111518
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.1420852316656
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14170417019127
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 3.14225537367458
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": -0.00137983341467618
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "Rz",
            "rads": 7.7041872646566e-05
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.059890710183861,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.004054034726749,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9598839604734022,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8765463370886342,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9038452580914589,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.0612204633727704,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0147289498290626,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9703934440083928,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8504736775377215,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8749747805282455,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.369999854374741,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.3959118254614884,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4072887407326362,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.436787769937306,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.426694549615072,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4072703018347603,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.3739224012030413,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.397908307054946,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4296811891567227,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.415072368553382,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.400662774455095,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.788708684995175,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.6895232744468411,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4191432240344914,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.1123175035749426,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0155714289504703,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4002310568257283,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.8067338014096737,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4159530705453145,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.067324891160064,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8485781945032773,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0424503835089558,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.9871873686515362,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -0.9599318053567769,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.078959881656084,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8283653137191054,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9742518516780434,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9816661421371435,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.046694969066855,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.1220958031576096,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9653937718769234,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.38848933858978,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4088838803607784,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.407805323751852,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.426353343162294,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.408869820165467,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4131177933581804,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9632539786327277,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.3807168397072214,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.448796653923564,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.410835955884112,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.414977088110124,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.4269247971863375,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0055113290180415,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.4104397633748826,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.4105570842859976,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 1.376719398238937,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.0208373485546682,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 3.429790130932563,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": 2.3784917132874606,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.8859044604673754,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            },
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.0040664116572415,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            },
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.9893761459912325,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            },
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.020317017253325,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            },
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8184235302667555,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            },
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.5803082833681814,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            },
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.7777367435997888,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            },
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -2.8715242676514396,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            },
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -3.020175325633679,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            },
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "ZZPowGate",
            "exponent": -1.898886138452587,
            "global_shift": -0.5
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            },
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    },
    {
      "cirq_type": "Moment",
      "operations": [
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 0
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 1
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 2
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 3
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 4
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 5
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 6
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 7
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 8
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 9
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 10
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 11
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 12
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 13
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 14
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 15
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 16
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 17
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 18
            }
          ]
        },
        {
          "cirq_type": "GateOperation",
          "gate": {
            "cirq_type": "XPowGate",
            "exponent": -0.055173713605190404,
            "global_shift": 0.0
          },
          "qubits": [
            {
              "cirq_type": "LineQubit",
              "x": 19
            }
          ]
        }
      ]
    }
  ]
}

==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_0_kappa_0_250.txt <==
1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0
1	1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	1	0	0	1	1	1	1	1	0	0	1	0	0	1	0	1	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	0	0	0	0	1	1	0	0	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1
0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	1	1	1	0	1	0	1	1	0	1	0	0	0	1	1	1	1	1	1
0	0	0	1	1	1	0	0	0	1	0	0	1	1	0	0	0	0	1	1
0	1	1	0	0	0	0	0	0	1	1	0	0	1	0	0	1	0	0	0
0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	0	0	0	0	0	1	1	0	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0
1	1	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1
1	1	1	1	1	0	1	1	0	1	1	0	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1
1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1
1	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	0	0
0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1
0	0	1	0	0	0	1	1	1	0	0	1	0	1	1	1	0	1	1	0
0	0	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	0	0	0	1	0	1	0	0	1	1	1	0	1	1	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
1	1	1	0	0	1	0	0	0	1	1	1	1	1	1	1	1	1	0	0
1	0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	0	0	1
0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1
1	1	1	0	1	1	0	1	1	0	1	0	1	0	0	1	1	1	1	0
1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0
1	1	0	0	1	0	0	0	0	1	1	1	1	0	1	1	1	0	0	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	0
1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	1	0	1	0	0	1	0	0	1
0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	1	0	0	0	0
1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1
0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	1	0	0
1	0	0	1	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	0	0	0	0	1	0	1	0	0	1	1
1	0	0	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	1
0	1	1	0	0	0	1	1	1	0	0	0	0	0	1	0	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0
0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	0	1	0
1	0	0	1	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0	1	1
0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0
0	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1
1	0	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	0	0	1	1	1	0	1	0	0	0	0	1	0	1	1	0
1	0	0	1	1	0	0	0	0	0	0	0	0	1	0	1	0	0	1	0
0	0	0	0	0	1	0	1	0	1	0	0	0	1	1	0	0	1	0	0
1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1
1	1	0	1	0	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1
0	1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	1	1	1	0	1	0	0	1	1	1	0	0	0	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	0	0	0	1	0	1	0	1	1	0	1	1	1	0	1	1	1	0
0	0	1	0	0	1	0	1	1	1	1	1	0	0	0	0	1	0	0	0
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0
0	1	1	1	1	0	0	0	0	0	1	0	0	0	0	1	1	0	1	1
0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1
1	0	0	0	0	1	0	0	1	0	1	0	1	1	0	1	0	0	0	0
1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0
0	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	0	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	1	0	1	1	0	1	0	0	1	1	1	0	0	0	1	1
0	1	0	0	0	1	1	0	0	0	1	0	0	1	1	1	1	1	1	1
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1
1	1	0	1	1	0	0	0	1	0	0	0	0	1	0	1	1	1	1	0
0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	1
0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1
1	0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0
0	0	1	1	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	0
0	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1
1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0
0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
1	0	0	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1
1	1	0	0	1	0	0	0	0	1	1	0	1	1	0	1	1	0	1	1
1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	1
1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	0
0	1	1	0	0	1	1	1	1	1	0	0	0	0	1	1	1	1	0	1
0	0	1	1	1	1	1	1	0	0	0	1	0	0	1	1	1	1	1	1
0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	1	0	0	1	0	0	0	1	0
0	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0
1	1	0	0	1	0	0	0	1	1	0	1	0	1	0	1	1	0	0	1
1	1	0	0	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	1
1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	1	1	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
0	0	0	1	1	1	0	0	0	0	1	1	0	0	1	0	0	0	1	1
1	1	0	0	0	1	0	0	1	1	0	1	0	1	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	1
0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0
1	1	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0
1	1	0	1	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	0
1	1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0
1	1	1	0	0	1	1	0	1	1	0	0	1	1	0	1	1	1	0	0
0	0	1	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	0	0	0	1	0	0	1	1	1	0	1
0	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1
1	1	1	0	0	0	1	1	1	0	0	0	0	0	1	1	0	1	0	0
1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1
1	0	0	0	1	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	1	1	1	0	0	0	1	1	1	1	1	1	0	1	0	1	0	0
1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	0	0	1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0
0	0	0	1	1	1	0	0	0	1	0	1	0	1	1	0	0	0	1	1
1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1
1	0	0	0	0	1	1	1	0	1	1	0	0	0	1	0	0	1	0	0
0	0	1	1	0	1	0	1	0	1	1	0	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	1	0	1	1
0	1	0	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1
0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0
0	0	0	1	1	0	0	0	0	0	0	1	1	0	1	0	0	0	1	1
0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	0	0	1	0	1	1	0	0	1	1	1	0	0	1	0	1	0	1	0
0	0	0	0	1	1	1	1	0	1	1	0	0	1	1	0	0	0	0	1
0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0
1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1
1	1	1	0	1	1	0	1	1	1	1	1	0	0	0	1	1	1	0	1
1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1	0	0	0
0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	1
1	1	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	1	0
0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	0
0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1
0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0
1	1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	0	0	0	1
0	1	1	0	0	0	1	0	0	1	1	0	0	1	1	0	1	1	1	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	0	1	0	0	0	0	1	0	1	1	1	1	0	0	1
1	1	0	0	1	1	1	0	0	0	0	1	0	1	0	0	0	0	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1
0	1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	0	1	0
0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	0	0	0	0	1	1	0	1	0	0	0	1	1	1	1
0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0
1	1	0	1	0	0	0	0	1	1	1	1	1	1	0	1	1	1	1	0
0	0	0	1	0	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
1	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1
1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	1	0	0	1	0	1	1	0	1	1	0	0	0	1	0	1	0	0	1
1	1	0	0	1	1	1	1	1	1	0	0	0	1	1	1	1	0	0	1
0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0
0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0
1	1	1	0	0	1	1	1	0	1	1	0	1	1	0	1	1	1	0	0
1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	0	1	0	1	1	0	0	0	1	1	1	1	1	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0
0	1	0	0	0	1	1	0	1	0	0	0	0	1	1	0	0	0	0	1
1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1
1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	1	0	0
1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	0
1	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	0	1	0	1	1	1	1	0	0	0	1	1	1	1	1
0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	0	1	0	1
1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	0	0	0
0	0	1	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1
0	1	1	1	0	0	0	1	0	0	1	0	0	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	0	0	0	0	1	1	1	0	1	0	1	1	0	1	0	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0
0	1	1	1	0	0	1	0	1	0	1	0	0	1	1	1	1	1	0	1
1	1	1	1	0	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	0	0	0	1	0	1	0	0	1	0	1	1	1	0	0	1	0	1
0	1	0	1	0	0	1	1	0	0	0	0	0	0	1	0	0	0	1	1
1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0
1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	1
0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1
1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0
0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	1	1	1	1	0	0	0	0	1	1	1	0	0	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	1	1	1	0	1
1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0
1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0
1	0	0	1	1	0	0	1	0	0	1	0	0	0	1	0	0	1	1	0
0	1	0	0	1	1	0	1	0	0	0	0	0	1	1	0	0	0	1	1
0	1	0	0	0	0	0	0	1	1	0	1	1	1	0	0	1	0	0	0
1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0
1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	0
0	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	1	0
0	0	0	1	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	0	1
0	0	0	0	0	0	0	0	1	0	1	1	1	0	0	0	0	0	1	0
1	0	1	0	1	1	1	1	1	0	1	0	0	0	1	1	1	0	0	1
1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	1	0	1	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	1	1	1	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0
0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	0	0
1	0	1	0	1	0	0	0	1	1	0	0	0	0	0	1	1	1	0	0
0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1
1	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	1	1	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0
0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0
1	1	1	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	0	1	1	0	1	1	0	1	1	0	0	1	1	1	1	0	0
1	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1
1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1
0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	1
0	0	0	0	1	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0
0	1	0	0	1	0	1	0	0	0	1	0	0	0	1	1	1	0	0	1
1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	0	1	1
0	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	1	0
0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0
0	0	0	0	0	0	0	1	0	0	0	1	0	1	1	0	0	0	1	0
0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1
0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	0	0	1	0	1	0	0	0	0	0	1	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	0	0	1	0	0	0	0	0	0	1	1	0	0	1	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	0
0	0	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0
0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1
0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1
0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0
0	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	0	1	0	0	0	0	0	1	0	0	1	1
0	1	0	0	1	1	0	0	0	1	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	0	1	0	1	0
1	0	0	0	1	0	0	1	1	1	0	0	1	1	0	1	0	0	0	0
1	1	1	1	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1
0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	1	0	0
1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0	1	1
1	1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	0	1	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1
0	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	0	0	0	1
0	0	1	1	0	0	0	0	0	0	1	1	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0
0	0	0	1	1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	0
1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0
0	1	0	0	0	1	0	0	1	0	0	0	0	1	0	0	1	1	0	0
0	0	1	1	1	1	0	0	1	1	1	0	1	0	1	0	0	1	1	1
0	1	1	1	0	0	0	1	1	0	1	1	1	0	1	1	1	0	0	0
1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	0	1	1	0	1
1	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
0	0	1	1	0	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1
0	1	1	1	1	0	1	1	1	0	0	1	1	0	1	1	1	1	0	1
0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1
0	0	1	1	0	0	0	0	1	0	1	0	0	1	1	0	0	1	0	0
0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0
0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	1	0	1	0	0
1	1	0	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1
1	1	0	0	0	0	0	0	0	0	1	0	0	1	1	0	1	1	1	1
0	1	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1
0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	0
1	0	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	1	0	1	0
1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
1	0	0	1	1	0	1	1	0	0	0	0	0	0	1	0	0	0	0	1
1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1
1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0
1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	1	1	1	0	0	1	0	1	0	1	0	0	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0	0	1
0	0	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1
0	1	0	1	1	0	1	0	0	1	0	1	1	1	0	0	0	1	0	1
1	0	0	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	0	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1
1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	0
1	0	0	0	1	0	1	0	0	1	0	1	0	1	1	0	0	0	1	0
0	0	1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	0	0	0
0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1	1	1
1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
0	0	1	1	0	1	0	0	1	0	1	1	0	0	1	1	0	1	0	1
0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	1
0	1	0	0	0	0	1	1	1	0	0	0	1	1	1	0	0	0	0	0
1	0	1	1	0	1	0	0	0	0	0	0	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	0	0	0	0	0	1	1	0	0	1	1	1	1	0	0	0	1	1	1
0	1	0	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1
1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	1	0	1	1
1	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0	0	1	1	0
1	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1
1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0	0	0	1	1
1	1	1	0	1	0	1	1	0	1	0	1	1	1	0	1	1	1	1	1
1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	0	1	0	1	1
0	0	0	1	1	0	1	0	0	1	1	0	0	0	1	1	1	0	0	1
1	0	1	1	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0
1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0
1	1	0	1	0	1	0	0	0	0	0	0	1	0	0	1	1	0	1	0
0	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1
0	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1
1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	0	1	0
0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	1	1	0	1
0	0	0	0	0	0	0	0	1	0	1	0	0	1	1	0	0	0	1	0
0	1	0	1	0	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	1	0
1	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	1	0	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	0
0	1	0	1	1	0	0	1	1	1	0	1	0	1	1	0	0	1	1	0
1	1	0	0	1	0	1	1	0	1	1	1	1	1	0	1	1	0	0	0
0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	0	1
1	0	1	1	1	0	0	1	1	0	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1
0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	1	0
0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	1	1	0	0	0	0	1	0	0	0	0	1	1	1	1
0	0	0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0
1	1	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	1	1	0	1	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	0	0	0	0	1	0	0	0	0	1	1	0	1	1	1	0	1
0	0	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1
0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	0	1
0	0	0	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0
0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0
0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	1	1	0	1	0	1	0	0	0	0	0	1	1	1	0	1	1	1	1
1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	1
1	1	0	0	1	1	0	0	0	0	1	0	1	0	0	1	1	0	0	1
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1
1	0	1	1	1	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	1	1	1	1	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0
1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	1	0	0	1	0	0	0	1	0	1	0	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1
0	0	0	1	0	1	0	0	0	1	0	0	1	0	1	1	0	0	1	1
0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0
0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0
1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0
1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	0	0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	1	1	1
1	1	0	0	1	0	0	0	0	1	1	0	1	0	1	1	1	0	0	1
0	0	0	1	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0
0	0	1	0	0	0	1	1	1	1	0	1	1	0	0	0	0	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1
0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	1	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
1	0	1	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1	0
0	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	1	0	1	0
0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1
1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	1	0	1	1	0
1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	1	0	0	1	1	0	1	0	1	1	1	1	1	1	1	0
0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0
1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	1	0	0	0	0	1	1	0	0	1	1	0	0	1	1	0	0	1	1
0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	0	1	0	0	1	0	1	0	1	1	0	1	0	1	1	0	0	0	0
0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	1	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1
0	1	0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1
0	1	0	1	1	1	1	0	0	0	0	1	1	1	1	0	0	1	1	0
1	1	1	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1	0	0
0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	0	1	1	1	0
0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1
0	1	1	1	0	1	1	1	1	1	0	0	1	1	0	1	1	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0
0	1	0	0	1	1	0	1	0	1	0	0	1	1	1	0	0	1	1	0
0	1	0	1	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	1	0	1	0	0
1	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	1
1	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	0	1
0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	0	0	1	0	1	0	1	1	1	0	1	1	1	0	0	0	0	1	0
1	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	1	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	0
0	1	1	1	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1
0	1	1	1	0	1	1	0	0	0	0	1	0	0	1	0	1	0	0	0
0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	1	0	0	1	1
1	1	0	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1
1	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0
0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	0	0	1	0	0
0	1	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1
1	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1
0	0	0	1	0	0	0	1	1	0	1	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	1	0	0	0	0	1	1	0	0	0	0	0	1	1
0	1	0	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0
0	0	0	1	1	0	1	1	1	1	0	0	0	1	0	0	0	0	0	1
1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1
0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	1	0
0	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	1	1	1	1	0	0	1	1	0	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	1	1	0	1	0	0	0	1	1	0	0	1	1	1
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1
1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	1	1	1
1	1	1	0	1	1	0	0	0	1	0	0	1	0	0	1	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1
1	1	1	0	0	0	1	0	1	1	1	1	1	1	0	0	1	1	1	0
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
1	0	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1
1	0	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	1	1	0	1	1	0	0	0	0	0	0	0	0
0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1
0	1	1	1	1	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1
1	1	1	0	0	0	0	1	1	0	0	0	1	0	1	1	1	0	1	0
0	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1	1	0
0	0	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1
0	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1
1	1	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	1	1	1	0	0	1	1	0	1	1	0	0	0	0	0	1	1
1	1	1	1	0	0	0	1	1	0	0	1	1	0	1	0	1	1	1	0
0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1
1	0	0	0	0	1	0	0	0	1	0	1	1	0	0	0	0	1	0	0
0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0	0	0	1
0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	1	1	0	1	1
0	0	1	0	1	0	1	1	1	1	0	0	0	0	1	0	0	1	1	1
1	0	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1
1	1	0	0	0	1	1	0	0	1	0	0	1	1	1	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	0
1	1	1	0	0	0	0	1	0	0	1	1	0	0	1	1	1	1	1	1
0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	0	0
1	1	0	1	1	1	0	0	1	1	0	1	1	0	0	0	1	0	0	1
0	0	1	1	1	0	1	0	0	0	0	0	1	0	1	1	1	1	1	1
0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0
1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1
1	0	0	0	0	1	0	0	0	1	1	1	1	1	1	0	0	0	1	0
1	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1
0	0	1	1	0	1	0	0	1	1	1	1	1	0	1	0	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	1	1	1	0
1	1	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1
1	0	0	0	1	0	0	1	0	1	0	1	1	0	0	0	0	1	0	1
0	0	1	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
0	0	1	0	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1
1	1	1	1	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0
0	0	0	1	1	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1
0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0
0	0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0
1	0	1	1	1	1	0	0	1	1	0	0	1	0	1	0	0	1	1	1
1	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
0	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	1	1	0	1	1	1	1	0	1	0	1	0	0	0	1	1	0
0	1	0	0	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1	0
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1
0	0	1	0	1	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0
0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0
1	1	1	0	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0
0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1
1	1	1	0	0	1	0	1	0	1	1	1	0	0	1	1	1	1	0	0
0	0	1	1	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	0
1	1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	0	1	0
1	1	0	0	0	1	0	0	1	1	0	1	0	0	0	0	1	1	0	0
1	1	0	1	1	1	1	1	0	0	1	0	0	0	1	1	0	0	1	1
0	0	0	1	1	1	0	0	0	1	1	1	0	1	0	0	0	0	1	1
1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	0	0
0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1
1	1	1	0	0	0	1	1	1	0	1	1	0	0	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0
0	0	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1
1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	1	0	1	0	1	1	0	0	0	1	0	1	1	0	1
0	1	1	0	0	0	0	1	1	1	0	1	0	1	0	0	1	1	0	0
1	0	1	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0
1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0
1	0	0	1	1	0	1	0	0	0	1	0	1	1	0	1	0	0	1	1
0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	0	0	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1
0	1	0	1	1	0	0	0	0	0	0	1	1	1	0	0	0	1	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1
1	1	1	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1
0	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1
0	1	0	1	0	1	1	1	1	0	1	0	0	1	1	0	0	0	0	0
1	0	0	0	0	1	1	0	1	1	1	1	1	0	0	0	1	1	0	0
1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1
0	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	1	0	0	1
1	0	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	0	0	1	1	1	1	1	0	1	1
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
0	1	1	0	0	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	0
0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1
0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1
1	0	1	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1
0	0	0	1	0	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
1	0	0	0	1	0	0	0	1	1	1	1	0	0	0	1	1	0	0	1
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0
0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0
0	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	1
1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1
0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1
0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0
1	1	0	0	0	1	1	1	1	0	1	1	0	1	1	1	1	1	0	1
0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	1	1	0	0
0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0
0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0
1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1
1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1
0	0	0	1	1	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	1	0	1	1	0	0	0	1	0	1	0	1	0	0	1	1
0	0	0	1	1	1	1	1	0	1	1	1	0	1	1	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	1	0	1	0	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	0	0
1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	0	1	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	1	0	1	0	1	0	1	1	0	1	1	1	0	0	1	1
1	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	0	1
1	0	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0
0	1	1	0	0	0	1	1	0	1	1	1	0	1	1	0	0	1	0	1
0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	1	1	0	0	1	1	0	1	0	1	1	1	1
0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1
0	1	1	1	0	0	0	0	1	1	1	1	0	0	0	1	0	1	1	0
0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	1	1	0
1	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	1	0
0	0	0	0	1	0	0	1	0	1	0	0	0	1	1	0	1	0	0	1
1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	1
0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0	1	1
0	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	0	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	1	1	1	0	0	1	0	1	1	0	0	0	0	0	0	0	1
1	1	1	0	0	1	0	0	0	0	0	1	1	0	0	1	1	0	0	0
0	0	0	1	0	0	0	0	1	1	1	0	0	0	0	1	1	0	1	1
1	1	0	0	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	1
0	0	0	1	1	0	1	1	1	1	0	1	0	0	0	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
0	1	0	0	0	0	0	0	0	1	0	1	1	0	0	1	1	0	0	0
0	1	0	1	0	0	1	1	1	0	1	0	1	0	1	0	0	1	0	0
1	0	1	1	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	0	1	1	1	1	0	0	1	0	1	0	0	0	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0
1	1	0	0	1	0	1	0	0	1	0	1	1	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
1	1	1	0	0	1	0	0	0	1	1	0	1	0	1	1	1	1	0	0
1	0	1	1	1	0	0	1	1	1	0	1	1	0	1	1	0	1	1	1
0	0	1	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0
0	1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0
1	1	0	0	1	1	0	1	1	0	1	0	0	1	0	1	0	1	1	1
1	1	1	0	1	1	0	1	0	1	0	0	1	1	0	1	1	1	0	1
0	0	0	0	0	0	0	1	1	0	1	0	0	1	1	0	0	0	0	0
0	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0
0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0
1	1	0	0	0	1	0	0	0	1	1	0	1	0	1	0	0	1	1	1
0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	1	0	0	0	1
0	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	0	0	1	1	1	1	1	1	0	1	0	1	0	1	1	0	0
0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	1
0	0	1	1	0	1	0	1	1	0	1	1	1	0	0	0	0	1	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	0	1	0	0	0	0	0	0	0	1	0	1	1	1	1	0	0
0	0	1	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1	1
1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	0	0
1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	0
0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1
0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1
1	1	0	1	1	0	0	0	1	0	0	1	1	1	0	1	1	1	0	1
0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1
1	1	0	0	0	1	0	0	0	0	1	0	1	1	1	1	0	0	0	1
0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1
1	1	1	0	1	1	0	0	1	1	0	1	1	0	1	1	1	0	0	1
1	0	0	1	1	1	0	0	0	0	0	0	0	1	0	1	0	1	1	0
1	1	0	0	0	0	0	0	1	0	1	0	1	0	0	0	1	0	0	0
1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	0	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1	1	1
0	1	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0
1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	1	1	0	1	0	0	1	0	0	1	1	1	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	1	1	1	0	0	0	1	1	1	1	1	0	1	0	1	1	0	1	1
1	0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	0	1	1	1	1	1	1	0	0	1	0	1	0	0	0	0	1	1	1
0	0	1	1	0	0	1	0	1	0	0	0	0	1	0	1	0	0	0	0
1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1
0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	0	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1
0	0	1	1	0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1
0	0	0	1	1	0	1	1	0	0	0	1	0	1	0	0	0	1	1	1
1	1	0	1	0	1	1	1	1	0	0	0	1	0	0	0	0	1	1	0
0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0
0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	0	0	0	1	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	1	1	1	0	0	1	0	1	1	1	1	1	0	0	1
0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	1	1	1	1
1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1
0	0	1	1	0	1	0	0	1	0	1	0	0	0	0	0	0	0	1	0
1	1	0	0	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	0	0	0	0	0	1	1	0	1	0	0	1	0	1	0	0	0	0	0
1	0	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0
0	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0
0	0	1	1	1	1	1	1	1	0	1	0	1	0	1	1	0	0	1	1
1	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1
0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	1	1	1	0	1	0	1	1	1	0	1	1	0	1	1	1	0	0	1
1	0	1	1	1	0	0	1	0	0	0	0	1	0	1	1	1	0	0	1
0	0	0	0	1	1	1	1	0	1	0	0	1	0	1	0	0	0	0	0
0	1	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	1
1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0
1	0	0	1	1	1	1	0	1	0	0	0	1	1	0	0	0	1	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	1	1	1	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	1
1	0	0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0
1	0	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	0	1	0	0	1
0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	1	1	1	0	1
1	1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1
1	1	0	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	0	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	1	1	0	1	0	0	1	1	1	1	0	0	0	1	0	0	0	0	0
1	1	1	0	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	0	0	1	0	1	1	1	1	1	1	0	1	0	1	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	1	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0
1	1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1
1	1	0	0	1	1	0	1	1	0	1	0	1	1	0	1	1	0	0	1
0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	1	1	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	1	1	1	1
0	0	0	0	1	1	1	0	0	1	0	1	1	1	1	1	1	0	0	1
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	1
1	1	1	1	0	0	0	0	0	1	1	0	1	1	0	1	1	1	0	0
1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0	0
0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	1	0	0	1	1
0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	1	1	0	1	1	1	1	0	1	0	0	0	0	1	1	0	0
0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	0	1	1
1	1	1	1	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	0	0	0	0	1	1	0	1	0	1	1	1	0	1	0	0	1	1
1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1
1	1	0	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	0
1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0
0	0	0	1	0	1	0	0	1	0	1	1	1	0	0	0	1	0	0	0
0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0
0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0	0	1
0	0	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1
0	1	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	1
0	0	0	1	1	1	1	0	1	0	1	0	1	1	0	1	0	1	1	1
0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1
0	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0	0	1	1	1
0	1	0	1	1	1	0	0	0	0	1	1	1	1	1	0	1	0	1	0
0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1
1	1	1	0	0	0	1	1	0	1	0	1	1	1	0	1	1	1	0	0
0	0	1	1	0	1	1	0	1	0	0	0	0	1	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	1
0	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	1
0	0	0	0	0	0	1	0	1	1	1	1	0	0	1	1	0	1	0	1
0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	0
1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	1	1	0	1	1
1	1	1	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1
1	0	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	0	1
1	1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	0	1	1	0	0
1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0
1	1	0	0	1	0	0	1	0	1	1	0	1	0	1	1	1	0	0	1
1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0
1	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1
0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0	0	0	0	1
0	0	1	1	0	0	1	0	1	0	0	1	1	1	1	0	0	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_0_kappa_0_325.txt <==
1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0
0	0	0	1	1	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0
0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1
1	0	0	1	1	1	0	0	0	0	1	1	0	1	0	0	0	0	1	1
1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
1	0	1	0	0	1	1	1	0	1	0	1	0	1	0	0	0	0	0	1
1	1	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0
0	0	0	1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0
0	1	0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0
1	0	1	0	0	0	0	1	1	0	0	1	1	1	0	1	0	1	1	1
0	0	1	1	0	1	1	1	1	0	1	0	1	1	1	1	0	1	0	1
0	0	1	0	0	1	1	1	0	0	0	0	0	0	0	1	1	1	1	0
0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0	0	1
1	1	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	1	1	1	0	1	1	0	1	1	0	0	1	1	1
1	1	1	1	0	0	0	0	1	1	0	0	0	1	0	1	1	1	0	0
1	1	0	1	0	1	1	0	0	1	0	1	1	0	0	0	0	0	1	0
1	1	1	1	1	0	1	0	0	0	0	0	1	1	0	0	1	1	0	0
0	0	0	1	0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1
0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0
1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1
0	1	0	0	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0
1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0
0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1
0	1	0	0	1	1	0	1	1	1	1	1	0	0	0	1	1	0	1	0
0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	1
1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0
0	0	1	1	1	0	1	0	1	0	0	0	0	0	1	0	0	1	1	1
0	1	0	1	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	0
1	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0
0	0	0	0	0	0	0	0	1	0	1	0	0	0	1	0	1	1	0	0
1	1	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0
1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	0	0	1	1
0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0
1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1
1	0	0	0	1	0	0	1	1	1	0	0	1	1	0	1	0	0	1	1
0	1	1	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	0
1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	1	0	1	1	0	0	0	1	1	1	1	1	0	0	1	1	1
0	0	1	0	0	1	0	1	0	1	1	0	1	1	1	0	0	0	1	0
0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1
0	1	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0	0
0	0	0	0	1	1	1	0	0	0	0	0	0	1	0	0	0	0	1	1
0	0	0	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1
0	0	0	0	1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	0	0	1	0	0
1	0	1	0	0	1	0	1	0	0	1	0	1	1	1	0	0	1	1	0
0	0	0	0	0	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1
0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	0	0	0	0
1	0	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	1
1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0
1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	0	0	0	1	0	1	0	0	1	0	0	1	1	1	0	0
0	1	1	1	0	1	0	1	0	1	1	1	0	0	0	1	1	1	1	0
1	1	1	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	0	0	0	1	1	1	1	1	0	1	1	1	1	1	0
0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0
1	1	1	1	1	0	1	0	1	1	1	1	0	0	0	1	1	0	1	1
1	0	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	1	1	1	0	0	0	1	1	1	1	1
0	0	1	1	1	1	0	0	1	1	1	0	0	0	0	0	0	1	1	1
0	1	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0
1	1	1	0	0	0	1	1	0	1	0	1	1	1	0	1	1	1	0	0
1	1	0	0	0	0	1	1	0	1	0	1	1	1	0	0	0	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0
0	0	1	0	1	0	1	1	0	1	0	1	1	0	1	0	0	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0
1	0	1	1	1	1	0	0	0	1	1	1	0	1	0	1	1	1	1	0
0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1
0	0	1	1	0	0	0	1	0	0	0	1	0	1	1	0	0	1	0	0
0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1
0	1	1	0	0	0	0	0	1	0	0	0	1	1	0	1	1	1	1	0
1	1	0	0	0	1	0	1	1	0	0	0	1	0	0	0	1	1	1	0
1	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0
1	1	0	1	0	1	1	1	0	0	0	1	0	0	1	0	0	0	1	1
0	0	1	1	0	0	0	0	0	0	1	1	0	1	0	1	1	1	0	0
0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	0	0	0	0	1	1	1	1	0	1	1	1	0	1	1	1	0
0	1	0	0	1	0	0	1	0	0	1	0	1	0	1	0	0	0	0	1
0	0	1	0	0	0	0	1	1	1	1	0	0	0	0	0	0	0	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	0	0	0	0
1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	0	1	0	1	0	1	0	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1
1	1	1	1	1	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	1	1	1	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1
1	0	0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	0	1	0	1	1	0	0	0	0	1	1	1	1	1
0	0	1	1	0	0	0	1	0	0	1	1	1	0	0	0	0	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	1	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0
1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1
0	1	0	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1	0	1
1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1
1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1
0	1	0	1	0	1	1	1	0	0	1	1	0	0	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	0	1	1	1	1	1	0	0	0	0	0	0	1
0	1	1	0	0	0	0	1	0	0	1	1	1	0	1	1	1	1	0	0
0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1
0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1
1	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0
1	0	0	1	1	0	1	1	0	0	0	0	0	0	0	1	1	0	1	1
0	0	0	1	0	0	0	0	0	1	0	0	1	1	1	0	0	0	1	0
0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0
1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	0
1	0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1
0	1	0	1	1	1	1	0	0	0	1	1	0	1	0	0	0	0	1	1
1	1	1	1	0	1	1	0	1	0	1	0	0	1	0	1	1	1	1	1
1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1
1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	0	1	1
1	1	0	1	1	1	1	0	0	0	0	0	0	0	0	1	1	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1
1	1	0	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	0	1
0	0	0	0	1	0	0	0	1	0	0	1	1	1	0	0	0	1	1	1
0	1	1	0	1	0	1	0	1	1	0	1	0	1	0	0	0	0	1	1
1	1	0	1	1	1	0	0	1	0	0	0	0	0	1	1	0	0	1	1
0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	0
0	0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1
1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	0	0	1	0
1	0	1	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	1	0	0	1	1	1	0	0	1	0	0	0	1	0	0	0	0	0	0
1	1	0	1	0	1	1	1	1	1	0	0	0	0	0	0	1	0	0	0
1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1
0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	0	1	1	0
0	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0
0	1	1	1	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0
1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
1	0	1	1	1	0	0	1	0	0	1	0	1	0	0	1	0	0	1	1
1	0	0	0	0	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1
0	1	1	1	1	0	0	1	1	1	1	0	0	0	0	0	1	1	0	0
0	1	1	1	0	1	1	0	1	0	1	1	0	1	0	0	1	1	1	0
0	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0
0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	1	1
0	1	0	0	1	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1
1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	1	0
1	1	0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0	0	1
0	1	1	1	1	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1
0	0	1	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0
1	1	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1
1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1
1	1	0	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	0	1
1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	1	0	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	0
0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	1	1	0	0
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1
1	1	0	0	0	0	1	0	0	0	0	1	1	1	1	0	1	1	0	0
1	1	0	0	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	1
1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	0	1	1	1
0	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	0	1	1	0
0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0	0
0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	0	0	0	1	1	1	1	1	1	0	1	0	0	1	1	1	0	1
1	1	1	0	1	1	1	0	0	1	0	1	0	1	1	0	0	0	1	1
1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	1	1	0	0	0	1	0	1	1	0	1	0	1	1	0	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1	0	0	0	0
1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0
0	1	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0
0	1	1	1	0	1	0	0	1	1	0	1	1	1	0	0	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1	0	0	0	0
1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0
1	1	0	0	1	0	0	1	1	1	0	1	1	1	1	0	0	0	0	1
1	0	1	0	1	1	0	1	0	0	0	0	0	0	0	1	0	1	0	1
1	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	0	1
0	0	1	1	1	0	1	0	0	0	1	1	0	1	1	0	0	0	1	1
1	0	0	0	0	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1
1	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1
0	0	0	0	0	1	1	1	1	1	1	0	0	1	1	0	0	1	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	0	0	1	0	1
0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0
1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0
1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	0	1	0	0	1	0	1	1	1	0	1	1	1	1	1	1
1	0	0	1	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1
0	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1
1	1	0	0	0	1	1	1	0	0	1	0	1	1	1	1	0	0	0	1
1	1	1	0	0	0	1	1	1	0	0	0	1	1	1	1	1	0	0	0
1	1	1	1	1	1	0	1	0	0	1	1	0	1	0	0	1	1	0	1
0	0	0	0	0	1	1	1	0	1	0	0	0	0	0	0	0	0	0	1
0	1	1	1	0	0	1	1	1	0	1	1	1	0	1	0	1	1	0	0
0	1	0	0	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0
1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	1	1	1	1	0
1	1	0	1	1	0	1	0	1	1	0	0	0	0	0	0	1	1	1	1
1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	0	1
1	0	0	1	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	0	0	1	0	0	0	1	0	0	0	0	0
0	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	1	1	1	1	1	1	1	1	1	0	1	0	0	0	1	1
1	0	1	1	1	0	1	0	0	1	0	0	1	0	0	0	1	1	1	0
1	1	0	0	0	1	1	0	0	0	0	0	1	1	0	1	0	0	0	0
0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0
1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	1	0	1	1	1
1	0	0	0	1	1	0	1	1	1	0	0	1	1	1	1	0	1	0	1
1	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1	0	1
1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	1	1	1	1
1	0	1	0	0	0	1	1	1	0	1	1	1	1	0	1	0	0	0	0
0	0	0	1	0	0	0	1	1	1	1	1	1	0	0	1	1	1	1	1
1	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	0	0	0	0
0	1	1	1	0	1	1	0	0	0	0	0	1	1	0	0	0	1	1	0
0	0	1	0	0	1	0	1	0	0	1	0	1	0	1	0	0	0	0	1
0	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0
1	1	0	1	1	1	1	0	1	1	0	0	1	1	0	0	0	0	1	1
0	0	0	0	0	1	1	1	1	1	0	1	1	1	1	0	0	0	0	0
0	0	1	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	0
0	0	0	0	0	1	0	0	0	1	1	0	1	1	1	0	0	0	1	0
1	1	0	1	1	1	1	0	1	1	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	0	1	1	1	0	1	1	0	0	1	1	1	1	1
1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	1	0
0	1	0	1	1	1	0	0	0	0	1	1	1	1	1	0	0	1	1	1
1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1
1	0	1	0	1	0	0	0	0	0	0	1	0	1	1	1	1	1	1	1
1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1
0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	1	0	1	0	1
1	0	1	0	0	1	1	1	1	1	1	0	1	1	0	0	1	1	0	0
1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0
1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1
0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
1	0	1	1	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1	0
1	1	1	0	1	0	0	0	1	0	0	1	0	1	0	1	0	0	0	1
1	0	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0
1	1	0	1	1	0	1	0	1	0	0	1	1	0	0	1	1	1	0	0
0	0	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1
0	1	1	0	0	0	1	1	0	1	1	1	1	0	1	0	0	0	0	0
0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	1	1	0	1	0	1	1	0	0	0	1	0	0	0	0	1	1	1
1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1
1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0
1	1	1	1	1	0	0	0	1	0	1	1	1	1	0	0	1	1	1	0
0	0	1	1	0	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1
1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	0	1
0	1	0	0	0	0	1	0	1	1	0	0	0	0	0	0	1	0	1	0
1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	1	0
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1
0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	1	0
0	1	1	0	0	1	1	1	1	1	0	1	1	1	0	1	1	1	0	0
0	0	0	1	0	0	0	1	1	0	1	0	1	1	1	1	0	0	0	1
0	1	1	1	1	0	0	0	0	0	1	1	1	0	0	0	1	1	0	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1
1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	1	1	1	0	0	0	1	1	0	1	1	0	1	0	0	1	1
1	1	0	1	1	0	0	1	1	0	1	0	0	1	1	1	0	0	1	1
1	0	0	0	1	0	0	0	0	0	0	1	1	1	0	1	0	0	1	1
0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1
0	0	0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	0	0	0
1	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	0	0	1	1	0	0	1	0	1	0	0	0
0	0	1	1	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0
0	0	1	0	1	1	0	1	0	1	0	1	1	1	1	0	1	1	0	0
0	1	1	1	0	1	1	1	0	0	1	0	0	1	0	0	0	0	0	0
0	0	0	1	1	1	0	1	1	1	1	1	1	0	1	0	1	0	1	1
0	0	0	0	0	1	1	1	1	0	0	0	0	1	1	0	0	0	0	1
1	1	0	0	1	1	0	0	0	1	1	1	0	1	0	0	1	0	1	1
1	0	0	1	1	1	1	0	1	1	0	1	1	1	1	1	0	0	1	1
0	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1
1	0	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0
1	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
1	1	1	1	1	0	1	1	1	0	0	0	1	0	1	0	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0
1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0
0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	1	1	1	1	0
1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1
0	0	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	1	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1
0	0	1	1	0	1	0	1	1	0	1	0	0	0	0	1	1	1	0	0
1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1
1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	1	1	0	1	0	1	1	1	1	0	1	1	0	0
1	1	1	0	0	0	0	1	1	0	1	0	1	1	0	1	1	1	0	0
1	0	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0	1	0	0
1	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	0	0	0	0	1	0	1	1	1	0	0	0	0	0
0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	0	1	1
0	1	1	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1
0	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1
0	1	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	1	1	0
0	0	0	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0
1	0	1	1	0	1	0	1	1	1	1	0	0	0	1	1	1	0	0	1
1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	0	0	0	0	1	0	0	0	0	1	0	1	1	0	0	0
0	1	1	0	0	0	1	1	0	1	0	0	1	0	1	0	1	1	0	0
0	0	0	0	1	1	1	0	0	0	1	1	0	1	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0
0	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1
0	0	0	1	0	1	1	0	0	0	0	1	1	0	0	0	0	1	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	1	1	0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	1	0
0	1	0	1	1	1	0	1	1	0	1	0	0	1	1	1	1	1	0	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	0	0	0	0	1	1	1	0	1
0	0	0	0	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1	1	0	1
0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	0	1	0	0
1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1
0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0
0	1	1	1	0	0	1	0	1	0	1	0	1	1	0	1	1	1	0	0
1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1
0	0	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1	1	1	0
1	0	0	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1
1	1	0	0	0	0	0	0	1	0	0	0	0	1	1	1	1	0	1	1
0	0	0	0	0	1	0	1	1	1	0	0	1	0	0	1	0	0	0	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	0	0	1	1	1	1	1	0	1	1	1	1	1	1	0
1	0	0	1	1	0	0	0	0	1	0	1	0	1	1	1	0	0	1	1
1	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	1	0	1
1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	0	1	0	0	0
1	1	1	0	1	0	1	1	1	0	1	1	0	0	1	1	1	0	0	0
0	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0
1	0	1	1	1	1	1	1	0	1	0	0	1	0	0	0	1	1	1	1
1	0	1	0	0	0	0	0	0	1	0	1	1	1	0	0	0	1	1	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0
1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0
0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1
0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1
0	0	0	0	1	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1
0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1
1	0	0	0	1	0	0	1	1	1	1	1	1	0	1	1	1	1	0	1
1	0	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1
1	0	0	0	1	1	0	1	1	1	0	0	1	1	1	0	1	0	0	0
0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	1	0	0
0	0	1	0	1	0	0	1	1	1	1	1	1	0	0	0	0	1	0	0
0	0	0	1	0	0	1	0	1	1	1	1	1	1	1	1	0	0	1	0
0	0	0	0	0	0	0	1	0	0	1	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	1	0	0	1	1	0	0	0	1	0
0	1	1	1	1	0	0	0	0	0	1	1	0	1	0	1	1	1	1	1
0	1	1	1	0	0	0	1	1	0	1	0	0	1	0	0	0	1	1	0
1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	0	1	1	0
0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1	0
1	0	0	0	0	1	0	1	1	0	0	1	0	1	0	0	0	0	1	0
1	1	1	1	0	0	1	0	0	0	0	0	1	1	0	1	1	1	0	1
0	1	1	0	0	1	1	1	1	1	0	0	1	0	1	0	1	1	0	0
1	0	1	1	0	1	0	1	0	1	0	1	1	1	0	1	1	1	1	0
1	0	1	1	1	1	1	1	0	1	1	0	0	0	0	1	0	0	0	0
1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1
1	0	1	1	0	0	0	1	1	0	1	0	0	0	0	0	0	1	1	0
0	1	1	0	0	0	0	1	0	1	0	0	1	0	0	1	1	1	0	1
1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
0	1	1	1	1	1	0	0	1	1	1	1	0	0	0	1	1	1	0	0
1	1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	1	1	1	0
0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0
1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	0	0	0	0	0	0	1	1	0	0	1	1	1
0	0	1	1	0	1	0	1	1	0	1	0	0	1	1	0	1	1	1	0
1	1	1	0	1	0	1	1	1	1	0	0	1	1	0	0	0	1	0	1
0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1
1	0	1	1	0	0	0	1	0	0	0	1	0	0	0	1	1	1	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	0	0	1	0	0	0	0	1	1	0	1	1	0	0	0	0	1
1	1	1	1	0	0	1	0	0	1	0	1	0	0	0	0	1	1	1	1
0	0	0	0	1	0	1	0	1	1	0	0	1	1	0	0	1	1	0	1
0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1
1	0	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	1	1	0	0	1
1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1
0	1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	0	1	1	1	1	1	1	1	0	0	0	0	0	0	1
1	1	1	1	1	0	1	1	0	0	1	0	0	1	0	1	0	1	1	1
1	1	0	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0
0	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	1
1	1	1	1	0	0	0	0	0	0	0	0	1	0	0	1	1	1	1	1
1	0	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	1	1	1
0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	0	1	0	1	1	0	0	0	0	0	0
1	0	1	0	1	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0
0	0	1	1	1	0	0	1	0	1	1	1	1	1	1	1	0	1	1	1
0	0	0	1	0	1	0	1	0	0	0	1	0	0	0	0	0	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1
1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1
1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1
1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	1
0	0	0	1	1	1	1	0	1	1	0	0	1	1	1	1	1	0	0	1
0	0	0	1	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0
0	0	1	1	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	1
0	1	0	0	0	0	1	1	0	1	0	0	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0	0
1	0	0	1	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	0	1	0	0	1	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1
1	1	1	1	1	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0
1	1	0	0	0	0	0	0	1	0	0	0	1	1	0	1	0	1	0	1
1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	1	0	0	1	0	0	1	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	1	1	1	0	1	0	0	1	1	1	0	0	0	1	0	0	1	1	0
0	0	0	1	0	1	1	1	1	1	0	0	0	1	0	0	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1
1	1	1	1	0	0	1	0	1	0	0	0	0	1	0	0	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	1	1	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	1	0
0	0	1	1	0	0	1	1	1	1	0	0	0	0	1	0	0	1	1	0
1	1	0	0	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	1
1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
0	1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	0	1	0	0	0	0	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0
1	1	1	0	1	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	0	0	1	1	0	1	0	0	1	0	0	1	1	0	1	0	0	1	1
0	0	0	0	0	1	0	0	0	0	0	1	1	1	0	0	1	1	1	0
0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0
1	1	1	1	1	0	0	1	1	1	0	0	0	1	0	1	1	1	1	1
1	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0
0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	1	0	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0	0	0
1	1	1	1	1	0	0	0	0	0	0	1	1	1	0	1	1	1	1	0
0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0
1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1
0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0
1	0	0	1	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0
0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	0	0	1	1	0	0	0	0	1	0	1	1	1	1	0
0	1	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0
1	0	1	1	1	0	1	0	0	0	0	0	0	0	0	1	0	0	1	1
0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	0	0
0	1	1	1	1	0	1	1	1	1	0	1	0	0	0	0	1	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	1
0	1	1	0	0	0	1	1	0	0	1	0	1	1	0	0	0	1	0	1
0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	0	0	0	1	1	1	1	1	1	0	0	1	1	1	0
1	1	0	1	1	0	1	0	0	1	0	1	0	1	0	1	0	0	1	0
0	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0
0	1	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1
0	0	1	1	1	0	1	1	1	0	0	0	0	1	0	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1	0	1	1	0
1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1
1	1	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	1
1	0	0	1	0	0	1	0	0	1	0	0	0	0	0	0	0	1	1	0
1	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0
1	0	0	0	0	1	0	1	0	1	0	1	1	1	0	0	0	0	1	0
1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0
0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
1	1	0	0	0	0	0	0	1	0	0	1	0	1	1	1	1	0	1	1
0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	1	0	0	1	0	0	0	1	0	0	1	1	1	0	0	1	1	0
1	0	1	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1
1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1
1	1	0	1	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	1
0	0	1	0	0	1	0	1	0	1	1	1	0	0	1	0	1	0	0	0
0	1	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1
0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	0	1	1	0	1	0	1	0	0	0	1	1	0	1	1	0	1	1
0	0	0	1	1	0	1	1	1	1	0	1	0	1	0	0	0	0	1	1
1	1	0	1	1	1	0	1	1	1	1	1	0	1	0	0	1	1	1	1
0	0	0	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
0	0	1	1	0	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0
1	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	1
0	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	1	0	0	0
0	1	1	1	0	0	0	1	0	0	1	0	0	0	0	1	1	1	0	1
0	1	0	1	0	1	1	1	1	0	0	0	1	1	0	0	1	0	0	0
1	0	1	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	0	0	1	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1	0	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1
1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	0	1	1
0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	0
0	0	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0
1	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0
1	0	0	0	0	1	1	1	0	1	1	0	1	1	1	1	0	0	1	1
1	1	1	1	1	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0
1	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0
0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1
1	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	1	0	1	0
0	0	0	1	0	1	1	0	0	0	1	1	1	1	0	0	0	1	1	0
1	1	1	1	0	1	0	0	0	0	1	0	0	1	1	0	0	1	1	0
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0
1	0	0	1	0	1	1	1	1	1	0	0	1	1	1	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1
1	1	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	0	1	1
0	0	1	0	0	1	0	1	1	1	1	0	1	0	1	1	0	0	0	0
1	0	0	1	1	1	1	0	0	0	1	1	0	1	1	0	0	0	0	1
0	1	0	1	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1
0	1	1	0	0	0	0	1	0	0	1	0	0	1	1	1	0	0	1	1
0	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0
1	1	0	0	0	1	1	1	0	0	0	1	0	0	1	0	1	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	1	0	1	1	0	0	0	1	0	0	1	0	1	0	1	1	0
0	1	0	0	0	1	0	0	0	1	1	0	1	0	1	0	0	0	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	0
0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	1	0	1	1	1	1	1	1	1	1	0	0	1	0	0
0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0
1	0	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	0	0	1
0	0	0	0	1	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0
1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0
1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1
1	0	0	0	0	0	1	0	0	1	1	1	1	1	0	1	1	1	0	0
0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	0	1	0
0	1	0	0	0	0	1	0	1	0	0	1	0	0	1	0	0	1	0	1
0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	0	1	0	0	1	0	0	1	0	0	0	0	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	0	1	1
1	0	0	1	1	0	1	0	1	0	1	1	1	1	1	1	1	0	0	1
0	0	0	1	0	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1
0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
0	1	0	0	0	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0
1	1	1	0	1	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	0
1	1	1	0	0	1	1	0	1	0	0	1	0	1	0	1	0	0	0	0
1	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1
0	0	0	0	0	1	1	1	0	1	1	1	1	0	0	0	0	0	0	1
0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
1	0	1	1	0	1	0	1	1	1	1	1	0	1	1	1	0	0	0	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	0	0	0	0	1	1	1	0	0	0	0	1	1	0	0	1	0	0	0
1	1	0	0	1	0	1	1	0	1	0	0	0	0	1	1	1	1	1	1
0	1	1	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0
0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	1
0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0
1	0	0	1	0	1	0	0	0	0	0	0	1	0	0	1	1	1	0	1
0	0	1	1	0	1	1	1	1	1	1	1	1	0	1	0	0	1	1	0
0	1	1	1	0	0	0	1	0	1	0	0	1	1	0	1	0	0	1	1
1	0	0	1	1	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	1	0	1	1	0	1	1	1	1	1	0	1	1	0
0	0	1	0	0	0	0	1	1	1	1	0	0	0	1	0	1	1	0	0
1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	1	1	0	1	0
0	1	0	0	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0
0	0	1	0	0	1	0	1	0	0	0	1	1	1	1	0	1	1	0	1
0	1	1	0	0	0	0	0	0	1	1	0	1	1	1	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0
0	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1
0	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	1	1	1	1
1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1
0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0
0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0	0
0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	0
0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	0	0	0	0	1	1	1	0
0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0
0	0	0	1	1	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0
0	1	1	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	1	0
0	0	0	1	0	0	0	1	0	0	1	0	0	1	1	1	1	0	1	1
0	1	0	0	1	0	1	0	0	0	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0
1	1	1	1	1	0	1	1	1	1	0	0	1	0	0	1	0	1	1	1
0	1	0	1	0	0	1	0	0	0	1	1	1	1	0	1	1	0	1	0
1	0	1	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0
1	0	1	1	1	0	0	0	0	1	0	0	0	1	0	1	1	1	1	1
1	0	0	1	1	1	0	0	1	0	0	0	0	1	0	1	1	0	0	1
0	0	1	1	0	0	0	1	0	0	1	0	1	1	0	1	1	1	1	0
0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	1
1	0	0	0	0	1	1	0	0	0	1	1	1	1	1	1	0	1	1	1
0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0
0	1	0	1	0	0	0	0	1	1	0	1	1	1	1	1	0	1	1	1
1	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	1	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0
0	0	0	1	1	1	1	0	1	1	0	1	0	1	1	1	0	0	1	1
1	0	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1	0	1	1
0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0
0	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0	0	0	1	1
1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
0	1	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	0
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1
0	0	0	0	1	0	1	1	0	1	0	1	1	1	1	1	1	1	0	0
0	1	1	0	0	0	1	1	1	1	0	1	0	1	0	0	1	1	0	0
0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	0	0
0	1	1	0	0	0	1	0	1	0	0	0	0	0	0	1	1	1	0	1
1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	1	0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	1	0	1	1	1	1	1	0	0	0	0	1	1	1	0	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	1
0	0	0	0	0	0	0	0	0	1	0	1	1	1	1	0	1	0	1	0
1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0
0	0	1	0	1	0	0	0	0	0	0	1	0	0	1	1	1	0	0	0
0	1	0	1	0	0	1	0	0	0	1	1	0	1	1	0	1	1	0	0
0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0
0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1
0	1	1	0	0	0	1	1	1	0	0	1	0	1	0	1	0	0	1	1
1	0	0	0	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	1	1
1	1	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	1	1	0	0	0	1	0	1	1	1	1	1	1	1
1	1	0	1	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	0
1	0	1	1	1	0	0	0	1	1	1	1	1	0	1	1	1	0	0	0
1	0	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1
0	0	0	1	1	1	1	0	1	1	0	1	1	0	1	0	1	0	0	0
0	1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	0	0	0
0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0
0	1	0	0	1	1	0	1	1	0	1	1	1	1	0	1	1	0	0	0
0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0	0
0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	1	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1
1	1	0	0	1	0	1	1	0	1	0	0	0	1	1	0	0	1	1	1
1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1
1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	1	1	1	1	1	1	0	0	0	1	1	0
0	0	0	1	0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	1
1	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
0	0	0	0	0	1	1	0	0	1	1	1	1	0	1	0	0	0	0	0
1	0	1	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	1	1
0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0	1	1	0
1	0	0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	1	0	0	1
1	0	1	1	1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1
0	0	0	1	1	1	0	0	0	1	0	1	1	1	0	0	0	1	1	0
1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	0	1	0
1	1	0	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1
0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1
1	0	0	0	1	0	0	1	1	0	1	0	1	0	0	1	0	1	0	0
1	1	1	1	1	0	1	1	0	0	1	0	0	0	0	1	1	0	0	0
0	0	1	1	0	0	1	0	0	1	0	1	1	0	0	0	1	1	1	0
0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0
1	1	0	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	1	0	1	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0
1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0
1	0	0	1	1	0	0	0	0	1	0	1	1	0	1	1	1	1	1	1
1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	0	0	0	1	1
0	0	0	1	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1
1	1	0	0	0	0	0	0	0	1	1	1	1	0	1	1	0	1	1	0
1	1	0	0	0	1	1	1	1	0	0	1	1	1	1	0	0	1	0	0
0	1	1	1	0	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0
0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0
0	1	1	0	0	0	1	0	0	1	1	0	0	0	1	0	0	1	1	1
0	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1
1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0
1	1	1	1	0	0	0	0	1	1	0	1	1	1	1	0	1	1	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1
1	0	1	1	1	0	0	1	0	1	0	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1	0
1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0
0	0	1	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0
0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1
0	0	1	0	1	0	0	1	1	1	1	1	0	0	1	0	0	0	0	1
0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1
1	0	1	1	0	1	1	1	0	0	0	0	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1
1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1
1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1
0	0	0	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	1	1	1	0	1	1	1	0	1	0	0	0	0	0	0
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0
0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0
0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1
0	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	1	1	0	0
0	0	1	1	1	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0
0	1	0	0	1	1	1	0	0	1	0	1	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	0
1	0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	0	0	1	1
0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	1	0	1	1
0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0
1	1	0	1	1	1	1	1	1	1	0	0	0	1	0	1	1	0	0	0
1	1	0	1	0	0	0	0	0	0	1	0	0	1	1	1	1	0	1	1
0	0	0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0
1	1	0	0	0	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0
1	1	1	1	0	1	1	0	1	1	0	1	0	1	1	0	1	1	1	0
1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1
0	0	1	1	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1
1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	1	1	1	1	1
1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0
0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1	1	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0
1	1	0	0	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	0	0	0	1	0	0	1	0	1	0	1	1	1	1	0	1	0	0	0
0	0	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	0
1	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
0	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1	0
0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0
0	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	0	0	0	0
1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0	1	0	0	1
0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1
1	0	0	1	0	0	1	0	1	0	0	1	0	1	1	1	1	0	1	1
0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0
0	0	1	0	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1
1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
0	0	1	1	0	1	0	0	1	1	1	1	0	0	1	0	1	1	0	0
0	1	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0
1	1	1	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	1	0
1	1	0	1	1	1	1	0	1	0	1	1	0	1	0	1	1	0	1	1
1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0
0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0
1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	0	0
1	1	0	0	1	1	0	0	1	1	0	1	1	0	0	1	1	1	1	0
1	1	1	1	1	0	1	0	0	1	0	1	1	0	1	1	1	0	0	1
0	0	1	0	1	0	1	1	0	0	1	1	0	0	1	1	0	0	0	1
1	0	1	1	0	0	0	0	0	1	0	1	1	1	1	1	0	1	1	0
0	1	1	0	0	0	1	1	0	1	1	0	1	1	1	0	0	1	1	0
1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	0	0	0	0	1
1	1	1	0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	1	0	1	1	0	0	0	1	0	1	1	0	1	1	1	1
0	0	0	1	1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1
0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1
1	1	0	1	1	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0
0	0	1	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0
0	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0	0	1	1	1
0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1
0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	1
1	0	1	1	1	0	0	1	0	0	1	1	1	0	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1
0	1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	1	0	0	0	0	1	0	1	1	1	1	0	0	1	1	1	0
0	1	1	1	0	0	0	1	1	1	1	0	1	0	1	0	0	1	1	1
0	1	0	1	0	1	1	1	1	0	0	0	1	1	1	0	0	0	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	0
0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0
1	1	1	0	1	1	0	0	0	1	0	0	0	1	1	1	0	1	1	1
0	0	1	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1
0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0
0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	0	0	0	1	0	0	0	0	0	1	1	1	0	0
1	1	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1	0	0	0
0	1	0	0	1	0	0	1	1	1	0	0	0	0	1	0	1	0	0	0
1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	0
1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1
0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	1	0	0	1	1	1	1	0	1	0	1	1	1	1	0	0	0	1
1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0
0	1	0	1	1	0	1	1	1	0	1	1	1	1	1	0	0	0	1	1
1	1	1	0	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	1	1	0	0	0	1	1	1	0	1	1	0	0	0	0	0
1	1	0	0	1	0	0	1	0	0	0	0	1	0	0	1	1	0	1	0
0	0	0	0	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	0
0	1	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
1	1	0	1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1
0	0	0	1	0	0	1	0	0	0	0	1	0	1	0	1	1	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0
0	1	1	0	0	1	1	1	0	1	0	1	1	1	1	0	0	0	0	0
0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1	0	0
1	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	1	1	0
0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	0
0	0	0	0	1	0	0	0	0	1	0	1	0	1	1	0	0	0	1	0
0	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0	1	1	1	1
0	0	0	1	0	0	0	0	1	1	1	1	0	0	1	0	1	0	0	0
1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	0	1
1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	0	1	1	0	1
0	1	1	1	1	1	1	0	1	0	0	0	1	0	0	0	0	0	0	0
1	0	1	1	0	1	0	0	1	1	1	0	1	0	1	1	0	0	1	1
0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	0	1	1
0	1	1	1	0	0	1	1	1	1	0	1	0	1	1	0	1	1	1	0
0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	1	0	1	0	0	1	0	0	0	0	1
0	1	1	0	0	0	1	0	1	0	1	0	0	0	1	1	1	1	0	0
1	0	1	1	1	1	0	0	0	1	0	0	1	1	1	0	0	0	1	1
1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0
0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_0_kappa_0_400.txt <==
0	0	1	0	0	1	0	0	1	0	0	0	1	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	1	0
1	0	1	0	0	0	0	0	1	0	0	1	1	1	0	0	0	1	1	1
0	1	1	1	1	1	1	0	1	1	0	1	0	0	0	0	1	1	1	1
0	0	1	0	0	0	1	1	1	1	1	0	1	1	0	1	1	1	1	0
0	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1
1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0
0	0	1	0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
1	0	0	0	1	0	1	1	0	0	1	1	1	0	1	1	0	1	1	1
1	0	1	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0
1	0	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	0	1	1
0	0	0	1	0	0	0	0	0	1	0	1	1	1	1	1	1	0	1	1
1	1	0	0	0	0	1	0	0	0	0	1	1	1	1	0	0	0	0	0
1	1	1	1	1	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1
0	1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	0	1	0	0
1	1	0	0	1	1	1	0	1	1	1	1	1	0	0	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	0	0
1	0	0	0	0	1	0	0	1	1	0	0	0	1	1	1	1	0	0	0
1	1	1	1	1	1	1	0	1	1	0	0	0	0	0	1	0	0	1	0
0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0	0	1
1	0	0	1	1	0	1	0	1	1	1	1	1	1	1	0	0	0	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	0
1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	1	0	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0
1	1	1	1	1	0	1	1	0	1	1	0	1	0	1	0	1	1	1	0
1	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1
0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	1
1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1
0	1	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1
1	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	1	0	1	0	1	0	0	0	0	1
0	1	1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0
1	0	0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0
1	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0
1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	1	0	1	0	0	0	0	1	1	1	1	0	1	1	1	1	0
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	0	0	0
1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0
0	0	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1
1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0
0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	1	0	0	1	1	1	0	0	0	0	0	0	0	1	1	1
0	0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1
1	1	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1
0	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0
0	0	1	1	1	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1
0	1	0	0	0	1	1	1	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	1	0	1	0	1	1	1	0	1	0	1	0	0	1
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	0	1	0	0
0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
0	1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	1	1	1	0	0	1	0	1	1	0	0	0
0	0	1	0	1	1	0	1	0	0	1	0	0	0	1	1	0	1	1	1
0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	1
1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0
1	1	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1
1	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0
0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	0	0
0	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	0	0	0	1	0	0	0	0	0	1	0	1	0	0	1	0	0	0	0
0	1	0	1	0	0	0	1	0	1	0	0	0	1	1	1	1	0	1	1
0	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	0	1	1
0	1	1	0	1	0	0	1	0	1	0	0	1	0	1	0	1	1	0	0
1	0	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0
0	1	1	1	1	1	0	1	1	1	0	0	0	0	0	0	1	1	0	1
0	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0
0	1	1	0	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1	0
1	0	0	1	0	1	1	1	0	1	1	1	1	0	1	0	0	1	0	1
0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	1
1	1	1	1	1	0	1	0	0	0	1	1	1	1	1	1	1	1	0	1
0	1	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1
0	0	1	0	0	1	0	1	1	0	1	1	1	1	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0
1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1	0
0	0	0	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
0	1	0	0	1	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0
0	0	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	1	1	0	1	0	1	0	0	1	0	1	0	0	0
1	0	1	0	1	0	0	1	0	0	1	0	1	0	0	0	0	1	0	1
0	0	0	0	0	0	0	0	1	0	0	1	0	1	1	1	0	0	0	1
1	0	1	0	1	0	1	0	0	1	0	0	0	0	0	1	1	1	0	0
0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0
0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1
0	1	1	1	1	0	0	0	0	0	1	1	1	0	1	0	1	1	1	1
0	1	1	1	1	0	1	0	0	1	0	0	1	1	1	0	0	0	1	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	0	0	1	0	1	0	0	1	1	0	1	1	1	1	0	0	0	1	1
0	0	1	1	0	1	1	1	1	1	1	0	0	1	0	0	1	1	1	0
1	0	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1
1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0
0	1	1	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	1	0	0	1	0	0	1	1	0	0	1	1	0	1	0	1	0
1	0	1	0	0	0	1	1	0	0	0	0	1	1	0	1	0	1	0	1
1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0	1	0	1	0
0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	0	1	1	0	0	1	0	0	1	0	1	1	0	0	0	0	1	0
1	1	0	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1
1	1	1	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	0	1	1	1	0	1	0	1	1	1	0	1	0	1	1	1
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	0	1	1	1	1
1	0	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	1	1
0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1
1	1	1	1	1	0	0	1	0	0	0	0	0	1	0	1	1	0	0	1
1	1	0	0	1	0	0	1	1	0	1	1	1	0	1	1	0	1	1	0
0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	1	0	0	0	0
0	1	1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	0	0	0
1	0	1	0	1	1	0	0	0	0	1	1	0	1	0	1	1	0	0	0
0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0
1	1	1	0	1	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1
1	1	0	0	1	1	1	0	1	1	0	0	1	1	0	1	1	0	1	0
1	1	1	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1
1	0	0	0	0	0	1	1	0	1	1	1	1	0	1	0	1	0	0	0
1	1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	0	1	1
0	0	1	1	0	0	0	1	1	1	1	0	0	0	0	0	0	0	0	0
1	1	0	1	1	0	0	1	1	1	1	1	1	0	1	0	1	1	0	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0
0	1	0	1	1	1	1	0	0	1	1	1	1	1	1	0	0	0	1	1
1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	1	0	1	0
0	0	1	1	0	1	0	1	1	1	1	0	0	0	1	0	1	1	1	1
1	0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1	0
0	0	1	0	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1
0	0	0	0	0	1	1	0	0	1	1	1	1	0	1	0	0	1	1	1
1	0	0	0	1	1	0	1	1	0	0	1	0	1	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	0
1	0	0	1	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1	0
0	1	0	1	0	0	1	0	1	1	0	1	0	1	1	1	1	0	1	1
1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
0	1	0	0	0	0	1	1	0	1	0	1	0	0	1	1	1	0	0	1
1	1	1	0	0	1	0	1	0	0	1	0	0	0	0	0	1	1	0	0
0	1	0	1	0	1	0	0	1	1	0	1	1	1	1	0	1	1	1	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	1	1	1	1	0	0	1	0	0	0	0	0	0	0
0	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	0	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1
1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1
0	1	0	0	0	1	1	0	1	0	1	1	0	1	1	0	1	0	1	0
0	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1
1	0	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0
0	0	1	0	1	1	1	0	0	1	0	0	0	1	1	1	0	1	1	1
1	1	0	0	1	1	0	0	0	0	1	1	1	1	1	1	1	0	1	1
0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1
0	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	1	1	1	0	1	1	1	1	0	1	0	1	1	0
0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1
0	0	1	1	0	1	0	1	1	0	1	0	1	1	1	0	0	1	1	0
0	1	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1	0
0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	1	1	1	1
1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	0
0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0
0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0
0	1	1	0	1	0	0	1	0	0	0	0	0	0	1	1	1	1	1	1
0	0	0	0	1	0	0	1	1	1	1	0	1	1	0	0	0	1	0	0
0	0	0	1	0	0	0	1	0	0	1	1	0	1	0	1	0	0	0	0
1	0	1	0	1	1	1	1	1	0	0	1	1	0	0	1	0	0	0	1
1	1	0	1	1	1	0	0	0	1	0	0	1	0	0	1	1	1	1	1
0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	0	0	1	0
0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	0	0	0	0	0
1	0	0	1	0	1	0	0	1	0	1	0	1	1	0	0	0	0	1	0
0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	0	1	0
1	1	0	0	1	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1
1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
0	1	0	0	0	1	1	0	0	1	0	1	1	1	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0
0	1	0	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0
0	0	0	0	0	1	0	1	0	0	1	1	1	0	1	1	0	0	0	1
0	0	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	0	1	0	0	1	1	1	0	1	0	1	1	0	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
0	0	1	0	0	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1
0	1	0	1	0	1	1	0	0	1	0	1	0	0	0	1	1	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
0	1	1	0	1	0	1	0	1	1	0	1	1	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	0	0	1	1	1
1	0	0	1	1	1	0	0	1	0	0	0	1	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0
0	0	0	1	1	0	0	1	1	0	0	1	1	0	0	0	0	0	1	1
1	0	1	0	0	1	0	0	1	1	1	1	0	1	1	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0
1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
1	1	1	1	1	1	1	0	1	0	0	0	0	1	0	1	1	1	1	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0
0	1	1	0	0	0	0	1	0	0	1	0	1	1	0	0	1	1	0	0
1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1
1	0	1	1	1	1	0	0	1	0	1	0	1	1	1	0	0	0	1	0
1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	1	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1
0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0
0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1
1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1
1	0	1	1	1	1	0	1	1	1	0	0	1	0	0	1	1	1	1	1
1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	1	1	0	1	1
1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1
0	0	0	1	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0
0	0	1	1	0	1	1	0	1	1	0	0	1	1	1	1	0	1	1	1
0	0	0	0	0	0	0	1	0	0	1	1	1	0	1	0	0	0	0	0
1	1	1	0	0	1	0	0	1	0	1	1	1	0	0	1	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1
0	0	1	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0	0
0	0	1	0	0	1	1	1	0	1	0	0	0	0	1	1	0	1	1	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
0	0	0	0	0	0	1	1	1	1	0	0	1	0	1	0	0	0	1	0
0	1	1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	0	1	0
1	1	1	0	1	0	1	0	0	1	0	1	1	0	1	1	1	1	1	0
0	1	1	1	1	0	0	0	1	0	1	0	0	1	1	1	1	1	1	1
0	1	0	0	0	0	1	0	1	0	0	0	0	1	1	0	1	0	0	1
1	1	1	0	1	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0
0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0
1	1	1	1	1	0	1	0	1	0	1	1	0	1	0	1	1	0	1	1
0	0	0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	0	1	0
1	0	0	1	0	1	1	1	1	0	0	0	0	1	0	1	1	0	1	0
0	1	1	1	1	0	1	0	1	1	0	1	0	1	1	0	1	1	0	0
1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1
1	0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0
0	0	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0	0
1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	1
0	1	1	1	1	0	1	0	0	0	1	1	0	1	0	1	1	0	1	1
1	1	1	0	1	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0
1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	0	0	0	0	1
1	1	1	1	1	0	0	1	0	0	1	1	1	1	0	0	0	1	1	0
0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
1	1	1	1	1	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1
1	0	0	1	0	1	1	0	1	0	0	1	1	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	1	0
1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	1	0	0	0	0
0	0	0	1	0	1	0	0	0	1	1	0	1	1	1	0	0	0	0	1
1	1	1	0	1	0	0	1	1	1	1	1	0	0	1	1	0	0	0	1
0	1	1	0	0	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	1	1	0	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0
1	1	1	1	0	1	1	0	0	0	1	1	1	1	1	0	1	1	1	0
0	0	0	0	1	1	0	0	0	1	1	1	0	1	0	1	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	0	0	0	1	1	1	0	1
0	0	0	0	0	1	1	1	0	0	0	0	1	0	1	0	1	0	0	0
0	1	0	1	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	0
0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	1	0	1	0	0	1	0	1	1	0	1	0	0	1	0	1	0	1	0
0	0	0	1	0	1	0	1	1	0	0	0	0	1	0	1	1	0	0	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0
0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0
1	0	1	1	0	0	0	0	0	0	1	0	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	0
1	0	1	0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1
1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0
0	0	1	0	1	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0
0	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	1	1
0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0
0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	0	1	1	0	1	0	1	0	0	1	0	1	0	0	1	0	1
0	1	0	0	0	1	1	1	1	0	1	0	0	0	0	1	1	1	0	0
1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	0	1	0	0	0
1	1	1	0	1	0	0	1	0	0	1	1	0	0	1	1	1	1	0	1
0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1
1	1	0	1	1	0	0	0	1	1	1	1	0	0	0	1	0	0	0	0
0	0	1	0	1	1	0	1	0	1	1	1	1	1	1	0	0	1	0	0
1	1	1	1	1	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	1	0
0	0	0	0	1	1	1	0	0	0	0	1	1	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	1	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0
1	1	1	1	1	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1
1	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	0	1	1	1	1	0	1	1	1	1	0	1	0	1	0	0	1	0	1
0	1	1	0	0	0	1	1	0	1	0	1	0	0	1	0	1	1	0	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0
0	0	1	0	0	0	1	1	0	1	1	1	1	0	1	0	1	1	0	0
0	1	1	0	0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0
0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	0	1	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1
0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	1	1	0	0	0	0	0	1	0	0	0	0	1	1	1	1	1
0	1	1	1	0	0	1	1	0	1	0	1	0	1	1	0	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	0	1	0	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1
0	1	1	1	1	1	1	1	0	1	0	1	0	0	0	0	1	0	1	0
1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1
0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1	0	1
1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
0	1	0	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1
1	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	1	0	1	0
0	1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1
0	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0
1	0	1	1	0	0	1	0	0	0	0	0	0	0	0	1	1	1	1	0
0	1	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	0	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	0	0	1	1	1	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	1	1
1	0	1	1	0	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1
1	1	1	0	1	1	0	0	1	0	1	1	0	0	0	1	1	1	0	0
1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1
0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1
1	1	1	0	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	1
0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1
0	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0	0	0	1	0
1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0
0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	1	1	0	0	0	0	0	1	1	1	1	0	1
0	0	0	0	0	1	0	0	1	0	0	0	1	1	1	1	0	0	1	1
1	0	0	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	0	1	0	0	0	1	1	0	0	1	1	1	0	1	0	1	0	0	1
1	0	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	1	0	1	0	0	1	0	1	0	1	1	0	1	0
0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1
0	1	0	0	0	0	0	0	0	0	0	1	1	0	1	0	1	0	0	1
0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	1	0	1	0	0	0	0	0	1	0	1	0	0	0	1
0	0	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0	1	1	1	0
0	0	1	0	1	0	1	1	1	1	1	0	1	0	0	0	0	1	0	0
0	1	0	0	0	1	1	0	0	0	0	1	0	0	1	0	1	0	0	0
0	0	0	0	1	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0
0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
1	1	0	0	1	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0
1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	0	1	1	0	1
1	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	1
1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1
0	0	0	1	1	0	1	0	0	1	0	1	1	1	1	0	1	0	0	1
1	1	0	0	1	1	1	1	1	0	1	1	0	1	1	1	0	0	0	1
1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1
0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	1	0	1	1	0	0	0	1	1	1	1	0	0	1	0	1
1	0	1	1	1	0	0	0	0	0	1	0	0	1	1	0	1	1	0	1
1	0	1	0	1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	0
1	0	0	0	1	1	0	1	0	1	0	0	1	1	1	1	0	0	0	0
1	0	1	1	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0
0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0
1	0	0	0	0	0	0	1	1	1	1	1	1	0	1	1	0	0	0	1
1	1	0	0	0	1	0	0	1	0	0	0	0	1	0	1	1	0	1	0
0	0	0	1	0	0	1	1	1	1	0	0	1	0	0	0	0	0	0	0
0	1	1	0	1	0	1	0	1	1	0	1	1	1	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1
0	0	1	1	0	0	0	0	1	0	0	0	1	0	0	1	0	1	0	0
0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1	0
0	0	0	0	1	1	1	0	1	0	1	0	0	0	0	1	0	1	0	0
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0
1	0	0	1	1	1	0	1	0	1	1	1	1	0	1	1	0	0	0	0
1	1	0	0	0	1	1	0	1	0	0	1	1	1	1	0	1	0	0	1
0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1
1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	1	1	1	1	0	0	1	1	0	1	1	0	0	0	1	1	0
0	0	0	1	0	1	1	1	1	1	0	0	0	0	0	0	1	0	1	0
1	1	1	0	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0
0	0	0	0	1	1	0	1	0	0	1	0	1	1	1	1	0	0	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0
1	0	0	0	1	1	0	1	0	1	0	0	1	0	0	0	0	0	0	0
0	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0
0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0
1	1	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	0	0	1	0	1	1	0	1	0	0	1	0	1	0	1
0	0	0	0	0	1	0	1	0	1	1	1	1	0	0	1	1	0	0	0
1	0	1	1	1	0	0	1	1	1	1	0	1	0	1	0	0	1	0	0
0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	1	0	0	1	0
1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0
0	0	1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
1	0	1	1	1	0	0	0	0	0	1	1	1	1	1	1	0	1	1	1
0	0	1	0	1	0	0	1	0	1	0	1	1	1	1	0	0	1	1	1
0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0
0	0	1	1	0	0	0	0	0	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1
0	1	0	0	0	1	0	1	1	0	1	1	0	0	0	1	0	1	0	0
1	1	1	1	1	1	0	1	0	0	0	0	1	1	0	1	1	0	1	1
1	1	1	1	1	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0
1	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	1	0	1	1
0	1	0	1	0	0	1	1	1	1	0	0	0	0	1	0	1	0	1	0
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1
0	1	1	1	0	0	1	0	1	1	1	1	1	0	1	1	1	0	0	1
0	0	1	0	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0	0	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0
1	0	0	0	0	0	1	1	1	0	1	0	0	1	1	1	1	0	0	1
0	0	1	1	0	1	1	1	1	1	1	0	0	0	0	1	1	1	1	1
1	0	0	1	0	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0
1	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0
0	0	1	0	0	1	0	1	0	1	0	1	1	1	1	0	0	1	0	1
0	0	0	0	1	0	1	0	0	0	0	0	0	0	1	0	1	0	0	1
1	0	1	0	0	1	0	1	0	0	0	1	1	0	1	0	0	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0
0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1
0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	1	1
1	0	0	0	1	1	0	1	1	1	1	1	0	0	1	1	0	0	0	1
0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	0	0	0	0	0	0	1	1	0	0
1	0	1	1	1	0	0	0	0	1	0	0	1	1	0	0	0	1	1	1
1	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0
1	0	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0
0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	1	1	1
1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	0	0
0	0	1	0	0	1	1	0	0	1	0	1	1	0	1	0	1	0	0	0
1	0	1	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1
0	1	0	1	1	1	1	1	1	1	0	1	0	1	0	1	1	0	1	1
1	1	0	0	0	1	1	0	1	0	0	0	0	0	0	1	1	1	0	0
1	0	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0
1	1	1	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	0
0	0	1	1	1	1	0	0	1	1	0	1	1	1	0	0	0	0	1	1
0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	0	1	0	0	0
0	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1
0	1	1	1	1	0	0	1	0	0	1	1	1	0	0	1	0	0	1	0
0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1	0
1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	1	0	0	0	1	0	1	0	0	0	0	0	1	1	1	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0
0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	0	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	1	1	1	0	1	0	1	0	0	1	1	1	1	0	0	1	1	0	0
1	1	0	1	1	0	0	0	1	1	0	1	0	0	1	1	0	0	1	0
1	1	1	1	1	1	0	1	1	1	0	1	0	0	0	1	1	1	1	1
1	0	0	0	0	1	0	0	1	1	0	1	1	1	0	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	0	1	1
0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0
1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1
0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1
1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	0	1	1	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0
0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0
1	0	1	0	1	0	0	0	0	1	0	0	0	1	0	1	1	1	1	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
0	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0
0	0	0	1	0	0	1	0	1	1	1	0	0	1	0	1	0	0	0	1
0	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	0	0	0	0
1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0
0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	1	1	1	1	0
0	1	0	0	1	0	1	0	0	0	0	1	1	1	0	0	0	0	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
1	0	0	1	1	1	1	1	1	1	0	0	0	0	1	1	1	1	1	1
0	1	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1
0	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0
0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	1	0	0	0	0	0	0	1	1	1	1	1	0	0	1	0	0	0
0	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	0
0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1
1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1
1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1
0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0
0	0	0	1	1	1	1	0	1	0	1	1	0	1	1	1	0	1	1	1
0	1	0	0	0	1	1	1	1	0	1	1	0	0	1	1	0	0	0	1
1	1	1	1	1	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1
1	0	1	1	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0
0	0	0	1	1	0	0	0	0	1	0	1	0	1	1	0	0	0	1	1
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0
0	0	0	0	1	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	1	0	0	0	0	0	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	1	1	0	0	0	0	1	0	0	0	0	1	1	1	1	0	1
1	0	1	0	1	1	1	1	1	1	0	1	1	0	0	1	0	1	1	1
1	1	0	1	1	1	1	0	1	1	0	0	0	1	0	0	1	0	1	1
1	1	1	1	1	1	1	0	0	0	0	0	1	1	0	0	0	0	0	0
1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	0	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0
0	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	1	1
1	1	1	0	0	1	0	1	1	1	1	0	0	1	1	1	0	0	0	0
1	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	1	0	1	1	0	1	1	1	0	0	0	1	1	1	1	0	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1
1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	1	0	0	0	0
1	0	1	0	1	0	0	0	0	1	0	1	1	0	1	1	1	1	1	1
0	1	1	1	0	0	1	1	0	1	0	0	1	0	0	0	0	1	1	0
1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	0	1	1	0	1	0	0	0	1	1	1	0	0	0	1	0	1	0
1	1	1	0	0	1	0	1	0	0	0	1	1	0	1	1	1	0	0	1
1	0	0	0	1	1	0	0	1	0	1	1	0	1	1	1	1	0	0	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0
1	0	1	1	1	0	1	0	0	0	0	0	0	0	0	1	1	1	1	1
1	0	1	1	1	0	1	0	1	0	1	1	1	0	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1
1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1
1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1
1	1	1	0	0	0	1	1	0	0	1	0	0	0	0	1	1	1	1	0
1	1	0	1	1	1	1	1	0	1	0	0	0	0	1	1	1	0	1	1
1	1	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
0	1	0	1	1	1	1	0	1	0	1	1	0	0	1	0	1	1	1	0
0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1
0	0	1	1	0	0	1	1	1	0	1	1	1	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	0	0	0	0	0	0	1	0	0	0
0	0	1	0	0	1	1	1	0	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	1	1	1	0	0	1	0	1	1	0	1	0	1
0	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0	0	0	0	0
1	0	0	1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	1	1	0	1	1	1	1	1	1	0	0	0	1	0	0
0	0	0	1	0	0	0	0	0	0	1	0	1	1	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	1	1	1	0	0	0	1	1	0	0	1	0	0	1	0	1	1	1
0	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	1	0	0	0	1	1	0	1	0	1	1	1	0	0	0	1	0	0
0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	1
0	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	1	1	1	0	1	0	0	0	0	0	1	0	0	1	0
0	1	1	1	0	1	1	0	1	1	1	1	1	1	0	0	1	1	1	0
0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	0	0	0	1	0	1	0	1	1	0	1	0	0	0
1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1
1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1
1	1	1	0	1	0	0	0	0	1	0	1	0	0	0	1	1	0	1	1
1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1	1
1	0	0	1	1	0	0	1	1	1	0	0	1	1	0	1	0	0	1	1
1	1	0	1	0	0	1	1	1	0	0	0	0	0	1	0	1	0	0	1
1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1
0	1	0	1	1	0	1	0	0	1	0	1	0	1	0	0	1	0	1	0
0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	0
1	0	0	0	1	0	1	0	0	1	1	0	0	0	1	1	1	0	1	1
0	0	0	1	0	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	0	0
0	1	1	1	0	0	0	0	0	0	1	0	1	1	1	1	1	1	0	0
1	1	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0
0	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1
1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0
0	0	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	1	1	1	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
0	1	1	1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	1	0	0	0	0	0	0	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	0	0	0	0
0	1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	0	1
1	0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0
1	1	0	1	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0
1	0	0	1	0	1	0	1	0	0	0	0	0	0	0	1	1	0	1	1
0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0
1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0
0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	1	0	0	0
1	1	1	0	0	1	0	1	0	1	1	1	1	1	1	0	1	0	1	0
0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0
0	1	0	0	0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	1	1	1	0
1	0	0	0	0	1	1	1	0	1	1	1	0	1	1	0	0	0	0	0
1	0	1	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	1
1	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	0	1	0
0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	0	0
1	0	1	0	1	0	1	0	1	0	1	0	1	0	1	0	1	1	0	0
1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	1	1	0	1	0	1	0	0	0	1	1	1	1	0	0	1	1
1	1	1	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	0
1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	1	1
1	1	0	1	1	0	1	1	0	1	0	0	0	0	0	1	1	0	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1
0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	1	1	1
1	0	0	1	1	1	0	0	0	1	0	0	1	0	1	1	0	0	0	0
1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1
1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	1	1	1	1	1	0	0	1	0	0	0	1	0
0	1	0	1	1	0	0	0	0	1	1	0	0	1	1	1	1	0	1	1
0	0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1
1	1	0	1	0	1	0	0	0	0	1	0	0	1	0	1	1	0	1	1
0	0	0	0	1	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0
0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	0	1	1	1	0
0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1
1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	1	0	0	1	1	0	0	0	0	0	0	0	1	0	1
0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
1	1	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	1
1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	0	1	1	1	1
1	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1
1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1
1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0
1	1	1	1	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	0	1	1	0
0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	0	1	0
1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	1	0
0	1	0	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0
0	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	1
0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0
1	0	0	1	1	1	1	1	0	0	0	1	0	0	1	0	1	1	1	1
0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1
1	0	1	1	0	1	0	1	1	1	0	0	0	1	1	0	0	1	0	0
1	0	0	1	1	0	0	1	1	0	1	1	0	0	0	1	0	0	0	1
1	1	0	0	0	1	1	1	0	1	0	0	1	0	0	0	1	1	0	0
1	0	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1
0	1	0	1	1	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1
1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	0	0	0	1	0	1	0	0	1	0	1	0	0	0	1	1	0	0	1
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1
1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	1	0	0	0	0	1	1	0	1	1	1	1	0	0	0	1
0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0
1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	0	1	1	1
1	1	1	0	1	1	1	1	1	1	0	0	0	0	0	1	1	1	1	1
0	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1
0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1
1	1	0	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1
1	0	0	1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	0	0	1	0	1	0	0	1	1	1	1	1	0	0
1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	1	1	1
0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	1	1	1	0
1	1	1	1	1	1	0	0	0	0	1	0	1	1	1	1	0	1	0	1
1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0
1	1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	1	1	1	0
1	0	0	0	0	1	0	0	1	0	1	1	1	1	0	1	1	0	0	0
0	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0
0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0
0	1	1	0	0	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1
0	1	1	1	1	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0
1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	0
0	0	0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	0
1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0
1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1
1	0	0	1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0
0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	1	0	1	0	0
1	1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	0	1
1	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	1	0	1	0	0	0	0	0	1	0	1	0	1
0	1	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	1	0	1
0	0	0	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	1
0	0	1	0	1	1	0	0	1	1	0	1	1	1	1	0	0	0	0	0
0	1	1	1	0	1	0	0	1	1	0	1	1	0	0	0	1	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1	0
1	0	0	0	1	1	1	1	1	1	1	0	1	1	0	0	1	1	0	1
1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0
1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	1
0	1	1	1	1	0	0	1	0	1	1	0	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1
1	0	1	0	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1
0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	0	1	0	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1
1	1	1	1	1	1	1	0	0	1	1	0	1	0	1	0	0	1	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0
1	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0
1	1	0	0	0	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1
0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	0	1	0	1	0	0	0	0	1	0	1	1	1	1	1	0
1	0	1	0	0	0	0	1	1	0	0	1	0	0	1	0	1	1	1	0
0	0	1	0	0	1	1	1	1	1	0	1	1	1	1	1	0	1	0	0
1	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	1	1	0
1	0	1	1	1	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1
0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0	1
0	0	0	1	1	0	1	0	0	0	0	1	0	0	0	1	1	0	1	1
1	1	1	1	1	1	0	1	0	1	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1
0	1	1	0	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0
0	1	1	1	1	0	1	0	1	1	1	1	0	0	0	1	0	0	0	0
1	0	0	0	1	1	0	1	1	1	1	1	1	0	1	1	0	1	0	1
0	0	0	1	1	0	1	0	1	1	0	0	0	1	0	0	0	1	1	0
0	1	0	0	1	0	1	0	1	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0
1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	1	1	1	1	0	0	1	0	1	1	0	0	1	1	0	1	0	1	1
1	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	0
0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0
0	0	0	0	0	1	1	0	1	0	1	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0
1	0	1	0	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0
0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	1
1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	0
1	1	0	1	1	1	0	1	1	0	1	0	0	1	1	0	0	0	1	1
1	0	1	0	0	1	0	1	1	1	0	0	0	1	0	1	0	0	1	0
1	0	1	1	0	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1
0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0
0	0	0	0	1	0	1	0	0	1	1	0	1	0	1	0	1	1	0	1
1	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1
1	1	1	1	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	0
0	0	0	1	0	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	1	0	1	1	0	0	0	0	1
0	0	0	0	0	0	1	0	0	1	1	1	1	1	1	0	0	0	1	1
1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1
1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
0	1	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0
0	0	1	1	1	1	1	1	0	1	0	0	1	0	0	1	1	1	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
0	0	1	1	1	0	1	1	1	0	1	1	1	1	0	0	0	0	0	0
0	1	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0
1	0	0	0	0	1	0	0	1	0	0	0	1	1	0	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	1	1
0	1	0	0	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	1	0	1	0
0	1	1	1	1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	0
1	0	1	0	1	1	1	0	0	0	0	1	1	1	0	0	0	1	0	0
0	0	0	0	1	0	0	1	1	1	1	0	1	1	0	1	0	1	0	0
0	0	0	0	1	0	1	1	1	0	0	0	0	0	0	0	0	1	1	0
1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	0	1	0	1	0	0	0	1	1	0	1	1	1
1	0	0	0	1	0	0	0	0	0	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0
0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	1	1	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	0	1	0
0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
0	0	1	0	0	0	1	0	0	0	1	0	0	1	1	0	1	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0
0	0	0	0	0	0	0	1	0	0	1	1	0	0	1	1	1	1	1	0
1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0	1	1	0	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	1
0	1	1	1	0	1	0	0	1	0	1	1	0	1	1	1	1	1	1	1
0	1	1	1	0	1	0	1	0	1	0	1	1	0	1	1	1	1	0	1
1	0	1	1	0	0	0	1	1	0	1	1	1	1	1	0	1	0	1	0
0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1
1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0
0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0
1	1	0	1	1	1	1	0	0	0	1	1	1	1	1	1	0	1	1	0
0	0	0	0	0	1	1	0	0	0	0	1	1	1	0	1	1	1	1	1
0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	1	0	1	1	0
0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	0	1	0	0	1	0	0	1	0	1	0	1	1
0	1	1	0	0	0	0	1	0	1	0	0	1	0	1	0	0	1	1	0
0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	0	0
0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	1	1	0	0	0
1	0	0	0	1	0	0	1	1	1	0	0	1	0	1	0	0	1	0	1
0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	0	1	1
1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1
0	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1
1	0	1	0	0	1	0	1	0	0	1	1	0	0	1	0	1	0	0	0
1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
1	1	1	1	0	1	1	1	0	0	0	0	0	0	0	1	1	1	1	0
0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1
0	0	1	1	1	0	0	1	1	0	0	1	1	0	1	0	0	1	1	1
0	1	1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0	0	1
1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1
0	0	1	1	0	1	1	0	1	1	1	0	0	1	1	0	1	0	1	0
1	1	1	1	1	1	1	0	1	0	1	1	0	1	0	1	0	0	1	1
0	1	1	0	0	0	1	1	0	1	0	1	0	0	1	0	0	1	0	0
0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1
1	0	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1
0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	1
0	1	1	1	1	0	1	0	1	1	1	0	0	0	1	1	0	0	1	1
1	1	1	1	1	0	1	1	0	0	0	1	0	0	0	1	1	1	0	1
1	0	0	0	0	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1
0	0	0	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	1
0	0	0	0	0	1	0	1	1	1	0	1	0	1	1	1	0	1	1	1
0	0	0	0	0	0	1	0	0	0	1	1	1	0	1	1	0	1	0	0
1	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1
0	0	1	0	0	1	1	0	0	0	1	1	1	1	0	1	0	1	0	1
0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1
0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1
0	0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	1	0	1	0
1	1	0	0	1	1	1	0	1	1	0	1	1	1	0	1	1	1	0	0
0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	1
0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	1	0
0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0
0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0
0	0	1	1	1	0	1	1	0	1	0	1	1	0	1	1	0	1	1	1
0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	1	0	0	1	0
0	0	0	1	0	0	1	0	1	1	0	0	0	1	0	0	0	0	0	0
0	1	0	0	0	1	1	1	1	1	1	1	0	0	0	0	1	1	0	1
0	1	0	0	0	0	0	0	0	1	0	0	1	1	0	1	0	0	1	0
1	1	1	1	1	1	0	0	0	1	1	0	1	1	1	0	1	1	1	1
1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	1	1	0
1	1	1	1	1	0	1	0	1	1	0	1	0	0	1	1	1	0	0	1
1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	1	1
0	0	0	0	0	1	1	0	0	1	1	0	1	0	1	0	0	1	1	1
1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1
1	1	1	0	0	1	1	1	1	1	0	0	1	1	0	0	1	1	1	0
1	0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	0	0	0
0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1
1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0
0	0	0	0	0	0	0	1	0	0	1	1	1	1	1	1	0	1	1	1
0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0
1	1	1	1	1	1	0	0	1	0	0	0	1	0	1	1	0	0	1	1
0	0	0	0	0	1	1	0	1	1	1	1	0	0	0	1	0	0	0	0
0	1	0	0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	0	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	1	0	1	0	0	1	0	1	1	1	1	1	1	1	0	1	0	1
0	1	1	0	0	1	1	0	1	1	1	1	1	1	1	0	0	0	1	0
0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_0_kappa_0_475.txt <==
0	0	0	1	1	0	1	1	1	0	1	0	1	1	1	0	1	0	0	1
1	1	1	1	1	1	1	1	0	0	1	0	1	1	0	0	0	1	1	0
1	1	0	1	1	0	0	1	1	0	0	1	1	0	0	0	0	0	1	0
0	0	0	0	0	1	0	1	0	0	1	1	1	1	0	1	1	1	1	1
0	1	0	0	1	1	0	0	0	0	0	0	1	1	1	0	1	1	0	1
0	0	1	1	1	0	0	0	1	0	1	1	0	0	1	0	1	1	1	1
0	1	0	1	0	1	0	0	1	0	0	1	1	1	0	0	1	0	1	1
0	1	0	1	1	0	0	1	0	0	0	1	0	0	0	0	0	1	1	0
1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	0
1	1	1	1	1	1	1	1	0	1	0	1	1	0	1	0	0	1	1	1
0	0	0	1	0	0	1	0	0	1	1	1	0	1	1	1	0	0	1	1
1	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
0	0	1	0	1	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	0	1	0	1	0	1	1	0	1	0	0	0	0	0	0
0	0	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	0
0	1	1	0	0	0	0	1	1	1	1	0	1	0	1	0	0	1	0	1
0	1	0	1	0	0	1	0	0	1	1	1	0	0	0	1	1	1	1	1
0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1
0	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	0	0	1
0	1	1	0	1	1	0	1	1	0	1	1	0	1	1	1	1	1	1	1
1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1
0	1	0	1	0	0	1	1	0	0	0	1	0	0	0	1	1	0	1	1
0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	1	0
1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	0	1	0	0	0
1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1
1	0	1	1	1	1	1	1	0	1	1	1	0	0	1	0	0	1	1	1
0	1	1	1	1	0	1	1	0	1	1	0	1	0	0	0	0	0	0	0
0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	0	0	0	1	1	1	0	1	0	1	1	0	0	1	1	0	0	1
1	1	0	1	1	1	0	0	1	1	0	0	0	0	0	1	0	0	1	1
1	0	1	0	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	0
1	0	1	0	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1	0
1	0	0	1	1	1	1	1	1	1	1	1	0	0	0	0	0	0	0	0
0	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1
1	1	1	1	1	1	0	0	1	1	0	0	0	1	0	1	1	1	1	1
0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	0
1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1	1	0	0
0	1	1	1	1	1	0	1	1	0	1	0	0	1	1	1	1	1	1	1
0	1	0	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0
1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	0	0	1
1	0	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	1
0	0	0	0	0	0	0	0	0	1	1	1	1	0	1	1	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	0	1	0	0	1
0	1	1	1	1	1	0	0	1	0	0	0	1	1	0	1	0	0	0	1
1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	1	0	0
1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0
1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	1	1	1
0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	0	1	0	0	0
0	1	0	0	0	0	0	1	0	1	1	0	1	0	0	0	0	1	0	0
1	1	1	0	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	0
0	1	0	0	0	0	0	1	0	1	1	0	1	0	0	0	1	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	1	1
1	1	0	1	0	1	1	0	1	0	0	1	1	1	1	0	1	0	1	1
0	0	1	0	0	0	0	0	1	0	0	1	0	1	1	1	1	1	1	1
1	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1
1	1	0	0	1	1	1	0	0	0	0	1	0	0	1	0	1	0	0	1
0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0
1	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1	1	0	0
1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
1	1	1	1	1	0	1	1	0	1	0	0	1	0	1	1	0	1	0	1
0	1	1	1	0	1	0	0	0	1	1	0	0	0	1	0	0	0	1	0
0	0	1	0	0	0	0	0	0	0	1	1	1	1	1	0	1	1	1	1
0	1	1	1	1	0	0	0	0	1	0	0	0	0	1	0	1	1	1	0
1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
1	1	1	1	1	0	1	0	1	1	0	1	0	1	0	1	1	1	1	0
0	1	1	1	0	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0
1	1	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	1	0	0
0	1	1	0	0	0	1	0	0	0	1	1	0	1	0	0	1	1	0	0
0	1	1	0	0	1	1	1	0	1	0	1	1	0	1	0	1	1	0	0
1	1	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	1	0	1
1	1	1	1	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0
1	1	0	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	0
1	0	1	1	1	1	1	1	0	1	0	1	0	0	1	0	0	0	1	0
0	1	1	1	1	1	1	0	0	1	0	0	1	0	1	0	1	1	0	0
1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1
1	0	0	1	0	1	1	1	1	1	0	1	0	1	0	0	1	0	1	0
0	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1
0	1	0	1	1	0	1	1	0	0	0	1	0	0	1	0	0	0	0	0
0	1	0	0	1	1	1	0	0	0	1	1	1	1	0	0	1	0	0	0
0	0	0	0	1	0	1	0	1	1	1	0	0	1	1	0	0	1	0	0
0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	1
0	0	0	1	0	1	0	1	0	0	1	0	1	1	1	1	0	1	1	1
0	1	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	1
1	1	1	1	0	0	0	1	0	1	0	1	0	1	1	0	1	1	0	1
1	1	0	0	0	1	0	1	0	0	0	0	0	1	1	0	0	1	0	0
1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	0	1	0	0	0
0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1
0	1	1	0	1	1	1	0	0	1	0	1	1	0	0	0	1	0	0	0
0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0
0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0
1	1	1	0	0	0	1	1	0	0	0	0	0	1	0	0	1	0	0	0
0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1
1	1	0	1	0	1	0	0	1	0	0	0	0	0	0	1	1	1	0	0
0	0	1	0	0	1	0	1	1	1	0	0	1	0	0	0	1	0	0	0
0	0	0	1	0	1	0	1	1	0	1	0	1	1	1	1	0	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	0	0	1	1
1	0	1	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0
0	0	0	1	1	1	1	1	1	1	0	1	1	0	0	1	0	0	1	1
1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1
0	1	0	0	0	0	1	0	0	1	1	0	1	0	1	1	1	1	1	0
0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0
0	1	1	0	1	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0
1	1	1	1	1	1	1	0	1	0	0	0	0	0	0	0	0	1	1	0
0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	1	1	0	0	0	1	1	1	1	1	1	1	0	0	1	0	1	0	0
1	1	1	0	0	1	0	0	0	1	1	1	1	0	1	0	1	0	0	1
1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	0	0
0	1	0	0	1	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0
1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	1	1	0	1	0	1	1	1	1	0	0	0	0	1	0	0	1	1	1
0	1	0	0	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	1
0	1	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	1	1	1
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	1	0	0	0	1	1	1	0	1	0	1	1	0	1	0	0	0	0
0	1	1	1	0	0	1	0	1	0	0	1	0	1	0	1	1	1	1	0
1	0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	1	0	1	0
0	0	0	0	1	0	0	0	0	0	1	0	1	1	0	0	0	0	1	1
1	0	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	1	0	1
0	1	0	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0
0	1	1	1	1	0	0	0	1	0	0	0	1	0	0	0	1	1	1	0
1	0	0	1	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	1
1	0	0	0	1	1	0	1	0	1	1	0	1	1	0	1	0	1	0	1
0	1	1	0	1	0	0	0	0	1	0	1	0	1	0	0	1	0	0	0
1	0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	0	1	1
0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	0	0
0	1	1	1	0	1	0	1	1	1	1	0	1	0	0	0	1	0	1	0
0	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	1	1	1	0	0	0	0	1	0	1	0	1	1	0	0
1	1	0	0	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1	0
1	1	0	1	1	1	0	1	0	0	0	0	1	1	1	0	0	0	1	0
0	1	0	1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	0
1	1	0	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0
1	1	1	1	0	1	1	1	1	1	0	1	0	1	0	0	0	1	0	0
1	0	0	0	0	1	1	1	1	1	1	1	1	0	1	0	1	1	1	0
0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1
0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	0	0	1	1	0	0	1	1	0	1	0	0	1	1	0	0	0
0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1
0	1	0	1	1	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0
0	0	0	0	1	1	0	0	0	0	1	0	1	1	1	0	0	0	0	1
0	1	1	1	0	0	0	1	0	0	0	1	1	0	1	0	0	1	0	0
0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	0
1	1	1	1	1	0	0	0	1	0	0	1	1	0	0	0	1	0	1	1
1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1	0
1	0	0	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0
0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0
0	0	0	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1
1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0
1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1
1	0	0	1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1
0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	0	0
1	0	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	1	1	0
1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	0	1	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0	0	1
1	1	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0
0	1	1	0	0	1	0	1	1	0	0	0	0	0	0	0	0	1	1	0
0	0	1	1	0	1	0	1	1	0	1	0	0	1	1	0	0	1	0	1
1	0	0	0	1	1	0	1	1	1	0	1	1	1	0	0	0	0	0	0
0	0	0	0	1	0	1	0	1	1	0	1	1	0	0	0	0	1	0	1
1	1	1	1	1	0	0	0	1	0	0	0	0	1	1	1	1	1	1	1
0	1	1	0	1	0	0	1	1	0	0	0	0	1	1	1	1	0	1	1
0	1	0	1	1	1	1	1	1	0	1	1	0	0	0	0	1	0	0	0
0	0	0	1	0	0	1	0	0	1	0	0	0	1	1	0	0	0	0	0
0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0
1	0	1	0	1	0	0	1	0	0	0	0	1	1	1	0	1	1	0	1
1	1	1	0	0	1	1	1	1	1	1	0	0	0	1	1	1	1	0	0
0	0	1	1	0	0	0	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	0	1	0	0	1	1	1	0	0	0	0	1	1	1	1	0	0	1
1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0
0	1	1	0	1	0	1	0	0	1	1	0	0	1	1	1	0	0	0	0
0	1	0	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	1	0
1	1	1	1	1	0	0	0	0	0	0	0	1	0	0	1	1	1	0	0
1	0	1	1	1	0	0	1	0	0	0	1	0	0	0	1	1	1	1	0
1	1	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1	0	1
0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0
1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1
0	0	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1
0	1	0	0	1	1	1	0	1	1	1	1	1	0	0	0	1	1	0	0
0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	0	0	0	1	1
0	0	0	0	0	1	0	0	0	0	0	1	1	1	1	0	1	1	0	0
1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	0	0	0	1	1	1	1	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0
0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	0	0	0	1	1
1	1	0	0	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	0	1	0	0	1	0	1	1	0	1	1
1	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	1	0	0	1
1	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	0	0	1
0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1
1	0	0	1	1	1	0	0	0	1	0	0	1	0	0	0	0	0	1	1
0	0	0	1	0	0	0	1	1	1	1	0	0	0	1	1	1	0	0	1
0	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0	1	0
1	0	1	1	1	1	0	0	0	1	1	1	1	1	1	0	0	1	1	0
1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	0	1
0	0	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	0	1
1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	1	0	0	0	0
0	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0	1
1	0	1	1	0	0	0	1	1	0	1	0	1	1	0	1	0	1	1	1
1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0
0	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1
0	0	1	0	1	1	1	1	1	1	0	0	0	1	0	0	0	1	0	0
1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	1	1	1	0
0	0	0	0	1	0	1	1	0	1	0	1	1	1	0	0	1	1	0	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1
0	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	1	0
0	0	1	1	0	0	0	0	1	1	1	0	1	1	1	0	0	1	0	0
1	1	0	0	1	0	1	0	0	1	0	1	1	0	1	1	0	0	0	0
0	1	1	1	0	1	1	0	1	0	0	0	0	1	1	0	1	1	1	1
0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1
0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	0	0	0	1
0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0
0	1	1	0	1	1	1	1	1	1	0	1	0	0	0	0	1	0	0	0
0	1	1	0	1	0	0	1	0	1	1	1	0	1	0	0	1	1	1	1
1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	1	1	1	0	1	0	1	1	1	0	0	0	0
1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1
1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0
1	1	0	1	1	1	1	1	0	0	0	1	0	1	1	1	1	0	1	1
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	0	0	0	0	0	1	0	1	0	0	0	0	0	0	1
1	1	1	1	1	1	1	1	1	0	0	0	1	0	1	1	1	1	1	1
0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0
0	1	1	1	0	0	0	1	0	1	1	0	0	0	1	0	1	1	1	0
0	1	1	0	0	0	0	0	1	0	1	0	0	0	1	0	1	1	0	1
0	1	0	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0
0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0
0	0	0	1	0	0	0	0	0	1	0	1	0	0	1	1	1	1	1	1
0	1	1	1	0	1	1	1	1	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	1	0	1
0	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1
0	0	1	0	1	0	1	0	1	1	1	1	0	0	1	0	0	1	0	0
1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	0	0	0	1	1	0	1	1	0	0	0	0	0	1	1	0	0	1
1	0	0	0	1	0	1	0	0	0	0	1	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0
1	1	1	0	0	1	1	0	1	0	0	0	0	0	0	0	1	1	0	0
0	0	0	0	1	0	0	0	1	0	0	1	0	1	1	1	1	0	0	1
0	1	1	0	0	1	1	0	1	0	0	0	0	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1
1	0	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0
0	1	0	1	1	1	1	0	1	1	0	1	0	1	0	0	1	0	0	1
1	0	0	0	1	1	1	1	0	0	1	1	1	1	0	0	0	1	1	1
1	1	0	0	1	1	0	1	0	0	1	1	0	0	0	1	1	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1
1	1	1	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1	0	0
0	0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	1	0	0
1	0	1	0	0	0	1	0	0	0	0	1	1	1	0	1	0	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1
1	1	1	1	0	0	1	1	1	1	0	1	1	0	0	1	1	1	1	0
0	1	0	0	1	0	0	0	1	1	1	1	0	0	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0
0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	0	0	0	1	1
1	0	1	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1	1
0	0	1	1	1	0	1	0	0	0	1	1	1	0	0	1	0	0	0	0
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1
0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1	1	0	1
0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
1	0	0	1	0	1	1	1	0	1	1	0	0	0	0	1	1	1	1	0
0	1	1	1	0	1	1	1	0	1	1	0	0	0	1	0	0	0	1	0
1	1	1	0	0	1	1	0	0	1	0	1	1	0	1	0	1	0	0	1
1	0	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	0	0	0	1	1	0	0	0	1	0	0	1	1	0	0	0	1	1
1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	1	0
0	0	1	0	1	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1
0	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1
1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	0	0	0	0
0	1	1	0	0	0	1	1	0	1	0	0	1	1	0	1	1	1	1	1
0	1	1	0	1	1	1	1	0	0	1	0	1	1	0	0	1	1	0	0
1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0
0	0	0	0	0	0	1	0	1	1	1	1	0	1	1	0	1	1	1	0
0	1	0	1	1	0	1	1	1	0	1	0	1	1	1	1	1	0	1	1
1	1	0	1	1	1	0	0	1	0	1	1	1	1	0	1	1	0	0	0
1	0	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1	0
0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	1	1	0	1	1
0	0	1	1	0	1	0	1	0	0	1	0	0	0	0	1	1	1	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	0	0	0	0
0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0
0	1	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	0	1	1	0	0	0	1	1	1	0	0	0	0	0	1	0	0	1	1
0	0	0	0	1	0	1	0	1	1	0	1	1	0	0	0	0	0	0	0
1	1	0	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	0	1
0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	1	1	0	0	0
0	1	1	1	1	0	0	1	0	0	1	0	0	0	1	1	1	0	0	1
1	1	1	1	0	1	1	1	1	1	1	0	1	0	0	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	0	1	0	0	0	0	1	0	1	1
0	1	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0
0	1	0	0	1	0	1	1	0	0	1	1	1	1	1	1	1	0	1	1
0	1	1	1	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1
0	0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	0	0	1	1
0	1	1	1	1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	1
1	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	0	0	1	0	0	1	1	0
1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0
1	1	1	0	0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	1
1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1	0	0	1
0	1	1	1	1	1	1	0	1	1	0	0	1	1	0	0	0	0	1	1
1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1
1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	0
1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	1	0	1	1	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
0	0	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1	1	1
0	1	0	1	1	0	1	1	1	0	0	0	0	0	1	0	0	1	1	1
1	0	0	1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0
1	0	0	1	1	0	1	1	1	0	0	1	1	1	0	1	0	1	1	1
1	0	0	1	0	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1
0	1	0	1	1	0	0	0	1	0	0	1	0	1	0	0	1	0	1	1
1	1	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1
0	0	1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1
1	1	1	0	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1
1	0	1	1	1	1	1	1	0	1	0	0	0	1	0	0	0	1	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1
0	0	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	1	0	1	0	0
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1
0	0	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0
1	1	1	0	0	1	0	0	0	1	0	1	0	0	1	0	0	1	0	1
0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1
1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0
0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1
1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1	1	1	0	1
1	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0
1	0	0	1	1	0	0	1	0	1	0	1	0	0	0	1	0	1	1	1
0	1	0	1	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0
0	1	1	1	1	0	0	1	1	1	0	0	0	0	0	0	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0
1	0	1	1	0	1	1	1	0	0	1	0	0	0	1	1	0	0	1	0
0	1	0	1	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0
1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	1	1
0	0	1	0	0	1	0	1	0	0	1	1	1	1	0	1	0	0	0	0
1	0	1	0	0	0	0	1	0	0	1	0	1	1	1	1	0	1	1	1
0	1	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0
0	1	1	0	0	0	1	1	0	1	0	0	1	0	1	0	1	1	0	0
0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1
1	1	1	1	0	1	0	1	1	1	1	0	1	0	1	1	1	0	0	0
1	0	0	0	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1
1	0	1	0	0	0	0	0	1	0	1	0	0	0	1	1	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	1	0	0
0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	1	0	1
0	1	1	1	0	1	1	0	1	0	1	1	0	1	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	0	1	1	0
0	0	0	1	1	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	0	0	0	1	0	0	0	1	1	0	1	0	0	1	1	0	1
1	1	1	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0
1	0	0	0	1	1	1	1	1	1	0	0	1	1	0	0	0	1	0	0
0	0	1	1	0	0	0	0	1	0	1	1	1	1	0	0	1	1	1	0
1	0	0	0	1	1	1	0	1	1	0	0	1	1	0	0	0	0	1	1
1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	0	1	0	0	1	1	1	1	0	1	1	1	1	0
1	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	1
1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1
1	1	1	1	0	0	1	1	1	0	1	1	0	1	1	0	1	0	1	0
1	1	1	1	1	0	0	1	1	0	1	0	1	0	0	1	0	1	1	1
0	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	1	1	0
0	0	1	0	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1	1
0	0	0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0	1
1	1	0	1	1	0	1	0	0	0	0	1	1	1	0	1	1	1	1	1
0	1	0	0	1	1	0	1	0	0	1	1	1	0	1	0	1	0	0	0
0	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1
1	1	0	1	1	1	0	0	0	0	1	1	0	1	1	1	1	0	1	1
0	1	0	0	0	0	0	1	1	1	1	1	1	0	0	0	1	1	0	0
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	0	0	0	1	0
0	0	0	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1
1	1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0
0	1	1	1	0	1	1	1	0	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0	0
0	1	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	0
1	0	1	0	0	0	0	0	1	0	0	1	1	1	0	0	0	0	1	0
1	1	1	1	0	1	0	0	0	0	0	0	0	0	1	0	1	1	1	1
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0
1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	0
0	1	0	0	1	1	1	1	1	1	0	1	1	0	0	0	1	0	0	0
1	0	1	1	1	1	1	0	0	1	0	0	1	1	1	0	0	1	1	0
0	0	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	0	0	1
0	1	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1
1	1	0	1	1	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	0	1	1
0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	1	0	0
1	0	0	1	1	0	1	1	1	1	1	1	0	0	1	1	0	0	1	1
1	0	0	0	1	1	1	1	1	1	0	1	0	0	0	0	0	0	0	1
1	1	0	1	0	1	1	1	1	1	0	1	0	1	0	0	1	1	0	0
1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0	1	1
0	1	1	0	0	1	1	1	0	1	1	1	0	0	1	0	1	1	0	1
0	1	1	0	1	0	1	1	1	1	0	1	0	0	0	0	0	1	0	0
1	0	0	0	0	0	1	1	1	0	0	0	1	1	0	1	1	0	0	0
0	0	0	0	1	0	0	1	0	1	1	0	1	1	1	1	0	1	0	1
0	1	0	0	0	0	0	0	1	0	0	1	1	0	1	0	1	0	1	1
1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	0	0	1	0	0
1	1	1	1	0	1	1	0	0	0	1	1	1	1	1	0	0	1	1	1
1	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	1	0	0	0
1	1	0	1	1	0	1	1	1	0	1	0	1	0	1	1	1	1	1	1
1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0
0	0	0	1	1	0	0	1	0	0	1	0	0	0	0	1	1	0	0	1
1	1	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	0	0
1	1	1	1	1	0	0	1	0	0	0	0	0	0	0	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0	0	0	0	1
1	0	1	0	1	1	0	1	1	0	1	0	0	1	1	0	0	1	0	0
1	1	1	1	0	0	0	1	0	0	0	0	1	1	1	1	1	1	1	0
1	0	0	0	1	0	0	1	1	1	0	0	1	0	1	1	0	0	0	1
0	0	1	0	0	0	0	1	1	0	1	1	0	0	1	1	0	0	0	1
1	0	0	1	1	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0
1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	0	1	1	1	0	1	0	0	0	1	1	0	0	0	1
1	1	1	1	1	0	0	1	0	1	0	0	0	0	1	0	1	1	1	1
0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	1
0	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	0	0	0	0	1	1	0	1
0	0	1	1	0	0	0	1	1	1	1	0	0	0	1	1	1	1	1	0
1	1	1	1	1	0	1	0	1	0	0	1	1	1	1	0	1	0	1	1
1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	1	1
0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	0	1	1
0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	1	0	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0
0	1	0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0
0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1
1	0	0	0	1	0	0	1	0	0	1	1	0	0	1	1	0	0	0	1
0	0	0	1	1	0	1	1	1	1	1	1	1	0	0	1	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1	1
0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	1	1
0	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0
1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	0	0	0	1	0
0	1	0	1	0	0	0	0	0	0	1	0	1	1	1	0	0	1	1	0
0	0	0	0	0	1	0	1	1	1	0	0	0	1	1	0	0	0	1	0
1	0	1	1	1	1	0	0	1	0	0	0	1	1	1	1	1	1	1	1
0	1	0	1	0	1	1	1	1	1	1	1	0	0	1	0	0	0	0	0
1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1
0	0	0	1	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	1
1	1	1	1	1	1	0	1	1	1	0	0	1	0	0	0	0	1	1	1
1	0	0	1	0	1	0	0	1	0	1	1	0	1	1	0	0	0	1	1
0	1	1	0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0
0	1	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1
1	0	1	0	0	1	0	1	0	0	1	0	0	0	0	1	1	1	0	0
0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0
1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	1	0	0	0
1	0	0	0	1	1	0	0	0	0	0	0	0	1	0	1	1	0	0	0
1	0	1	0	1	1	0	1	0	1	1	0	0	0	1	0	0	0	0	0
0	1	1	0	1	1	0	1	1	1	1	0	1	1	1	0	1	1	0	0
0	1	1	1	1	1	0	0	1	1	0	0	1	1	0	0	1	1	1	0
1	1	0	0	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0
1	0	1	0	1	0	1	0	1	0	0	1	0	0	0	1	1	1	0	1
0	0	1	1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	0
0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	0	1	1	0	0	0	0	0	0	0	1	1	0	1	1
1	1	0	1	1	0	0	1	0	1	1	0	1	0	0	1	1	1	1	1
0	1	1	0	0	1	0	0	1	0	0	0	0	1	1	1	1	1	1	1
1	0	0	1	0	1	1	1	1	0	0	0	0	0	0	1	1	1	1	1
0	0	1	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1
1	1	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	0	1	1	1
0	1	0	0	0	1	1	1	0	0	0	0	1	0	1	1	1	0	0	1
0	1	1	0	0	0	1	1	1	1	0	0	0	1	0	0	1	1	1	0
0	1	0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	1	0
1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	1	1	0	0	0	1	1	0	0	1	1	1	1	1	0	0	1	0	0
0	1	1	1	0	0	0	1	0	1	1	0	0	1	1	1	1	0	1	1
1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1
1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	1	1	0	1	1	1	0	0	0	0	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	1	0	1
0	1	1	1	1	0	1	1	1	0	0	0	0	1	1	0	1	1	1	1
0	1	1	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0	0	1
0	1	1	0	1	0	1	1	1	0	0	1	1	0	0	1	1	0	0	1
1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0
0	0	1	0	0	1	0	1	0	0	1	0	0	1	1	0	0	0	0	0
1	0	0	0	0	1	1	0	0	1	0	0	0	1	1	0	0	0	0	0
1	1	0	0	1	1	1	0	0	0	0	1	0	1	0	1	0	0	1	1
0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	0	0	0	1	0
0	0	1	0	0	0	0	0	1	1	0	1	0	0	0	0	1	1	0	0
1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	1	0	1	1
1	1	0	1	1	0	1	0	0	0	0	1	0	0	0	1	1	0	1	1
0	0	1	1	0	0	1	0	1	0	0	0	0	0	0	0	1	1	0	0
1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1
0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0	0	1	0	0
0	1	0	0	0	0	1	1	0	1	1	0	1	1	1	1	0	0	1	1
0	0	1	0	1	0	0	1	0	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	1	0	1	0	0
0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
0	1	0	1	0	0	1	0	1	1	0	1	0	1	0	0	0	0	1	0
1	1	1	0	1	1	1	0	0	0	0	1	1	0	0	1	1	0	1	1
1	1	0	0	0	0	1	0	1	0	0	0	0	1	1	1	0	1	0	1
1	1	1	0	1	0	0	0	0	1	1	0	0	0	1	0	1	1	0	1
0	0	1	1	0	1	1	0	0	0	1	0	0	0	1	1	1	1	1	0
0	0	0	1	1	0	0	1	1	1	1	0	0	0	0	1	0	0	0	1
1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	1	0	1	1	1
0	1	1	0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0
0	1	1	0	0	1	1	1	1	0	0	0	1	0	0	1	1	1	0	0
1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0
0	1	0	0	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	1
0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	0	1	1
0	1	1	1	1	0	1	0	0	0	1	1	1	1	0	1	1	1	1	1
1	1	0	1	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1	0
0	1	0	0	1	0	1	0	0	1	0	1	1	1	0	0	0	1	1	1
1	1	1	1	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0
1	0	1	0	1	1	0	1	1	1	1	1	0	0	1	0	0	0	0	0
0	0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1
1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	0	1	1	1	0
0	1	0	1	0	1	1	1	1	0	0	0	1	1	1	1	0	1	1	1
0	1	1	1	1	0	1	0	1	0	0	0	1	1	0	1	1	1	1	0
1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	0	0	0	0	0
1	0	1	0	1	0	0	1	0	0	1	1	0	0	0	0	0	0	0	1
1	0	1	0	0	0	1	0	0	0	1	1	0	1	1	1	0	0	0	1
0	0	0	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	0	0	1	0	1	1	0	0	0	1	1	0	1	1
1	1	1	1	1	0	1	1	0	0	1	0	1	0	0	0	1	1	0	0
1	0	0	1	0	0	1	1	1	0	0	1	0	0	1	1	0	0	1	1
0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	1	0	1	1	1
0	1	1	0	0	0	0	1	0	1	1	1	1	1	1	0	1	1	1	0
0	0	1	0	1	1	0	0	1	1	0	0	1	1	0	0	0	1	0	1
1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1
0	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0
1	1	1	0	0	1	1	0	0	1	0	1	0	0	0	0	1	1	1	0
1	0	1	1	1	1	1	1	1	1	0	1	0	1	0	1	1	0	1	1
1	0	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	0
0	0	0	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1
0	0	0	0	0	1	0	0	0	1	0	1	0	0	0	1	1	1	0	0
1	1	1	1	1	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0
1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1
0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0
0	1	0	1	1	1	1	1	0	1	1	0	0	0	0	0	1	1	1	0
0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0
0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0
0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	0	0	1	0	0
0	0	0	0	1	1	1	1	1	0	1	1	0	1	0	1	0	0	1	1
1	1	1	1	0	0	1	1	0	0	1	1	1	0	1	0	1	1	0	0
1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1
1	0	0	0	0	1	0	0	1	0	1	1	0	1	0	1	0	0	1	1
1	1	0	0	1	0	0	1	0	0	0	0	1	1	0	1	1	0	0	0
1	0	1	0	0	1	0	1	0	1	1	0	1	0	1	0	1	0	0	0
1	1	1	0	0	0	0	1	0	0	1	0	1	1	0	1	0	0	0	0
0	0	1	1	1	0	0	1	0	1	0	1	1	0	0	0	1	0	0	0
0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	1	0	1	1	0	1	0	0	1	0	1	1	1	1	0	1	0	1
1	0	1	1	0	0	1	0	0	0	0	0	0	1	1	1	0	0	0	0
1	0	0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0
0	0	1	1	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	0	1	0	1	0	0	0	1	0	1	1	1	0	0	0	0	1	0
1	1	0	0	1	0	1	0	0	1	1	1	1	0	0	0	0	1	0	0
1	1	0	0	1	1	1	1	1	0	0	1	1	1	1	0	1	1	0	1
0	0	1	0	0	0	0	0	1	1	1	0	0	0	1	0	0	1	0	0
0	1	1	1	1	1	1	0	1	1	0	1	1	0	0	0	1	0	1	1
0	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1
0	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0	0	1	1	1
0	0	0	0	1	0	1	0	1	1	1	0	0	0	1	0	1	0	0	0
0	0	0	0	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	0
0	0	0	0	0	1	0	1	0	0	0	1	0	1	1	0	0	0	1	0
0	1	1	1	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0
0	1	0	0	0	1	0	0	0	0	1	1	1	0	0	0	0	1	0	0
0	1	0	0	0	0	0	1	0	0	0	0	1	1	0	1	1	0	0	1
0	1	0	0	0	1	1	0	1	0	0	1	0	0	0	1	1	1	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1
1	1	1	1	0	0	0	1	0	1	0	1	1	1	1	0	1	1	0	0
0	0	1	1	1	0	1	1	0	0	1	0	0	0	1	0	0	0	0	1
0	0	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1
0	0	0	1	0	0	1	0	0	1	0	0	0	0	1	1	0	0	1	1
0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0
0	1	0	0	0	0	1	1	0	0	1	1	1	1	1	0	0	0	1	0
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	1	0	1	1	0	1	1	1	0	1	1	0	1	0	1	1	1	0
0	0	1	1	1	0	1	1	1	0	1	1	0	1	1	1	0	1	1	0
1	0	1	1	1	1	1	0	0	1	0	0	0	0	1	0	1	1	0	0
1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	0	1	0	0	1	0	1	1	1	1	0	1
0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1	1	1	1	1
1	0	0	0	1	0	1	1	1	1	0	0	0	0	0	1	0	0	1	1
0	0	0	1	1	0	0	0	0	0	1	0	1	1	1	0	0	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	1	1	1	1	0	0	0	1	1	0	1	1	1	0	0	0	1	1
0	1	1	1	0	1	0	1	1	0	1	0	0	1	0	0	0	1	1	0
1	0	1	1	1	1	0	0	1	0	0	0	0	1	0	0	1	1	1	0
0	1	0	1	0	0	0	0	1	0	1	0	1	1	1	1	1	1	1	1
0	1	1	1	0	1	0	1	0	0	1	1	1	0	0	0	1	1	1	1
1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	1	1	1	0	1	0	0	0	0	0	1	0	1	0	0	1	1	0	0
0	0	0	0	0	1	0	1	1	0	1	0	1	1	1	0	0	0	0	0
1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0
1	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0
1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0
1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1
0	0	0	1	1	0	0	1	0	1	1	0	1	1	1	0	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0	0	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1
0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1
1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1
0	0	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0
1	1	0	1	1	1	1	0	1	0	1	1	1	1	0	0	0	1	1	1
1	1	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	1	1	1	1
1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	1	1	0	0	1
0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	0	1	0	0
0	0	1	1	0	0	1	1	0	0	0	0	1	0	1	0	1	1	0	0
1	0	0	1	1	1	0	1	0	0	1	1	1	0	1	1	1	0	1	1
1	1	1	1	1	0	0	1	1	1	1	0	0	0	1	1	1	0	0	1
0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	0	1	1	1	0	0	0	0	0	1	0	0	1	1	0	0	1	1	1
1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0	0
0	1	1	0	1	0	1	1	1	0	1	1	1	0	0	1	0	1	1	1
0	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0
0	1	1	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1
0	1	1	1	1	1	0	1	1	1	0	0	1	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	0	0	1
0	1	0	0	0	0	1	0	1	0	1	0	0	0	0	0	1	1	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1
1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	0	1	0	0	1	0	1	1	0	1	0	0	0	1	0	0	0
1	0	1	1	0	1	1	1	1	0	1	1	1	0	1	0	0	0	1	0
0	1	1	1	0	0	0	1	1	1	0	1	0	1	0	0	1	1	1	0
0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0
0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1
1	1	1	0	0	1	0	0	1	1	1	1	1	1	0	1	1	1	1	0
1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0
0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	0	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0	1
1	1	0	0	0	1	0	1	0	0	1	1	0	1	0	1	1	1	1	1
0	1	1	1	1	0	1	0	0	0	0	0	1	1	1	0	0	1	1	0
1	0	0	0	0	1	1	1	1	0	1	1	0	1	0	0	0	1	0	0
1	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	0	1	0	0
1	1	1	0	0	1	1	1	1	1	1	0	0	0	1	1	1	1	0	0
0	1	1	0	0	1	0	0	0	1	0	1	1	1	0	1	1	0	1	1
0	0	0	0	0	0	0	1	1	0	1	1	1	0	0	1	0	0	0	1
0	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1	1	0	0	1
1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	1
0	1	1	0	0	0	0	1	0	0	1	0	0	0	1	0	1	0	0	0
0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	1	0	1
1	1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	1	0	0	0
1	0	0	0	1	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1	0
0	0	0	1	1	0	0	0	1	1	1	1	1	1	0	1	1	0	0	0
0	1	1	1	0	0	1	0	1	1	0	0	0	1	1	1	1	1	1	1
0	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0
0	0	0	0	1	1	1	1	1	1	0	0	1	0	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	0	0	1	1	1	0	0	0	0	0	1	1	0	1	1
0	0	0	0	0	1	1	1	1	1	1	1	0	1	0	0	1	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0
0	0	0	0	0	1	0	0	0	1	1	1	1	0	0	0	0	0	1	0
0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	0	0	1	1	1
0	1	1	1	1	0	1	1	1	0	0	0	0	1	0	1	1	1	1	0
1	1	1	0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	1	1
1	0	1	1	0	1	1	1	0	0	1	0	1	1	0	0	0	1	1	0
0	1	0	1	1	0	1	0	0	0	0	1	1	1	0	1	1	1	1	1
1	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0
0	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	0	0	0	1	1	1	0
1	1	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0
0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0
1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	0	0	0
1	0	1	1	1	1	1	1	0	0	1	1	0	0	1	0	1	0	1	1
1	1	1	1	1	1	1	0	1	1	1	0	0	0	0	0	1	1	1	1
1	1	0	0	0	0	1	0	0	1	0	0	0	0	0	1	1	0	0	1
1	1	0	0	1	0	1	1	0	1	0	1	1	1	0	1	1	0	0	0
0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	0	1
1	1	0	0	1	1	1	1	1	0	1	1	1	0	1	0	0	0	0	1
1	0	1	1	1	0	0	0	1	1	0	0	0	1	0	1	1	1	1	1
0	0	1	0	0	1	1	0	1	1	0	0	1	1	1	0	0	0	0	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
1	1	0	0	0	1	0	0	0	0	0	0	0	1	1	1	1	0	1	1
0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1
0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	0	0	0	1	0	0	1	1	1	0	0	0	0	1	1	0
0	0	1	1	0	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0
0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1	0	1	0
1	1	1	1	1	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	1	0	0	0	0	0	1	1	1	1	1	1	0	0	0	1	0
1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	1	0
0	1	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0
1	1	1	1	0	1	0	1	1	0	0	1	1	0	1	0	0	1	1	1
1	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0
1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0
1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	0	0
0	1	0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0
1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1
1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	0	1	1	1	1
1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	1	1	1	1
1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1
0	1	1	0	1	0	1	0	0	0	0	1	0	1	1	0	1	0	0	1
1	0	1	0	1	0	0	0	0	1	0	0	1	1	1	1	0	0	0	0
0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0
1	1	0	0	0	0	1	1	0	0	1	1	1	0	1	1	0	0	0	0
0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	1	0	1
1	1	0	1	1	1	1	1	0	1	1	0	1	1	0	1	1	1	1	0
0	1	0	0	1	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0
1	1	1	0	0	0	1	0	0	1	0	0	1	1	1	1	1	1	0	1
0	0	0	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	1
0	1	1	0	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1
1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
0	1	1	1	1	0	0	0	1	1	0	0	0	0	0	1	1	0	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0
0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	1	0	0
1	0	0	1	1	0	1	1	1	0	0	1	0	1	0	1	0	0	1	1
0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	1	1
0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0	1	1	1
1	1	0	0	1	1	1	0	0	1	0	0	0	1	1	0	0	1	1	1
0	0	1	1	0	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1
1	1	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1	1
1	0	0	0	0	0	1	1	1	1	0	0	1	1	1	1	1	0	0	1
1	1	0	1	1	0	1	0	1	0	0	1	1	1	0	0	1	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	0	0	0	1	0	1	1	1	0	1
0	0	1	1	1	1	1	0	0	1	0	1	1	1	0	1	1	1	1	1
0	0	1	1	0	1	0	0	1	0	1	1	0	1	1	0	1	1	1	1
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
0	1	1	0	0	1	1	1	1	0	0	1	1	0	1	1	1	1	0	0
0	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1	1	0	1	0
1	0	0	0	1	0	1	1	0	0	0	1	1	1	0	0	1	0	1	0
1	0	0	1	0	1	1	1	0	0	1	1	1	1	0	1	0	0	0	1
1	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0
1	1	0	0	1	0	0	0	0	1	0	1	0	0	0	1	0	0	0	1
0	1	1	1	0	0	0	1	0	1	1	1	0	0	1	0	1	1	1	1
0	1	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	0	0	1
0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	1	1	1	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0
1	1	1	1	1	1	1	1	0	0	1	0	0	1	1	1	0	0	1	1
1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	0
0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	1	0
1	0	0	0	0	1	0	0	1	1	1	0	0	0	1	1	1	1	0	0
1	0	0	0	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1
1	0	0	1	1	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0
1	1	1	0	0	1	0	0	0	1	1	0	1	1	1	1	1	0	0	0
1	1	1	0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	0	1
0	1	0	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	1	1
1	1	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	0	1	1
1	0	0	1	1	1	0	0	1	0	1	1	1	1	1	0	0	1	1	0
1	0	0	1	0	1	0	0	0	0	1	0	1	0	1	0	0	0	1	1
0	0	0	1	1	0	0	0	0	0	1	1	1	0	0	1	1	1	1	1
0	1	0	0	0	0	0	0	1	0	1	1	0	0	1	1	1	0	0	0
0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0
1	0	0	1	1	0	1	0	1	1	0	0	0	0	1	1	0	0	0	1
0	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	1	0	0	0
1	0	0	1	1	0	1	1	1	0	1	0	0	0	0	1	0	1	0	0
0	0	0	1	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1
0	0	0	0	0	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0
1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	1	1	1	1	0
1	0	0	0	0	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0
1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0
0	0	1	1	1	1	1	1	1	0	0	1	1	0	1	0	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	0	0	0
1	1	0	0	1	1	0	1	0	0	1	1	1	1	0	1	1	0	0	1
1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	1	1	0	1	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1
1	1	0	0	0	1	1	1	1	1	0	0	0	1	1	0	0	1	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1
0	0	0	1	0	0	0	0	1	1	0	1	1	0	0	0	0	0	0	0
1	0	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1
0	1	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0
0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	1
0	1	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	0	1	1	1	1
1	0	1	1	0	1	0	0	0	1	1	1	0	0	0	0	0	1	0	0
0	1	0	0	0	0	1	1	1	0	0	0	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	0	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1	0	1	1	1
1	0	0	0	1	1	0	0	1	0	1	1	1	0	1	1	1	0	1	0
1	1	0	0	0	1	1	1	1	1	0	1	0	0	1	1	1	1	0	0
0	0	1	0	0	1	1	1	1	0	1	1	1	1	1	0	0	1	0	0
0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
1	1	1	0	0	1	0	1	1	0	1	0	1	0	0	1	0	1	0	1
0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	1	0	1	0	0	1	0	1	1	1	1
0	1	1	0	0	0	0	1	1	1	0	0	0	1	1	0	1	1	0	0
0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0
0	1	1	0	1	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0
1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	0	0	0	0	0	0	1	1	1	0
1	0	1	0	1	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0
0	0	1	1	0	1	1	0	1	0	1	0	1	1	1	0	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	0
0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1
1	0	0	1	0	0	1	1	1	0	1	1	0	1	1	0	0	0	1	0
1	0	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1
1	1	0	0	0	0	0	0	0	0	1	1	0	1	0	1	1	0	0	0
1	1	0	0	0	1	1	1	0	0	0	1	1	1	1	1	0	1	0	0
0	0	0	0	0	1	0	0	0	0	1	1	1	1	1	0	0	0	1	1
1	1	0	1	1	0	1	1	1	0	0	1	0	1	1	1	1	0	0	1
0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0
0	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1	0	0	0
0	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1
1	1	1	0	1	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0
1	1	1	1	1	0	1	1	1	1	0	0	0	0	1	0	0	1	0	1
1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1
1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	1	1	1	0	1
1	0	1	1	1	1	1	1	0	0	1	1	0	1	1	1	0	0	1	1
1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	1	0
0	0	0	1	0	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0
0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	0	1	1
1	0	0	1	1	1	0	0	0	1	0	1	0	1	1	0	0	0	1	1
1	1	1	1	1	0	0	1	0	1	1	0	1	0	0	0	0	0	1	1
0	0	0	0	0	0	1	0	1	0	0	1	1	1	1	1	0	1	1	1
1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0
0	1	0	1	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0
1	1	1	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0
1	1	1	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	0
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	0	1	1	1	0	1	1	0	1	0	0	1	1	0	0	0	1	0	0
1	1	1	1	1	0	1	0	1	0	0	0	0	0	0	0	1	1	1	0
1	0	1	1	0	1	0	1	0	1	0	0	0	0	1	0	0	1	1	0
0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	1	1	0	1	0
1	1	1	1	1	1	1	1	1	1	0	0	0	0	0	1	1	0	0	1
1	1	0	0	1	1	1	1	0	1	1	0	1	0	1	1	0	0	0	1
1	0	1	0	1	1	0	1	0	0	0	0	0	1	0	0	1	1	0	0
0	0	1	0	1	1	1	1	0	1	1	1	0	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0
0	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	1	0	1
0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	1	0	1	0	1
1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	0	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1
1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	1	0
0	0	1	1	1	0	0	1	1	1	0	1	0	0	0	1	1	1	0	0
1	1	0	1	1	0	1	0	0	0	1	1	1	1	0	1	1	0	0	0
0	0	1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	1	1
1	0	1	0	0	1	0	0	1	1	0	1	1	1	0	0	0	1	0	0
0	0	1	0	0	1	1	0	0	0	0	0	0	1	0	0	1	1	1	0
0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	1	0	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	1
0	1	1	1	0	0	1	0	0	0	0	1	0	1	1	0	1	0	1	0
1	1	0	1	0	1	1	0	0	1	1	0	0	1	1	1	1	1	1	0
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0	1
0	1	1	0	0	0	0	1	0	0	0	0	1	1	1	1	1	0	1	1
0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1
1	0	1	0	1	1	0	0	1	0	0	0	1	0	1	1	0	0	0	1
1	1	1	1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	0	1
1	1	0	1	1	0	0	0	0	0	1	1	0	0	0	1	0	0	1	0
1	1	0	0	0	0	1	1	0	1	0	0	0	1	1	1	1	1	1	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1
1	1	0	0	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	1	0	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1
0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0
1	1	1	1	1	0	0	1	1	0	0	0	0	1	0	1	0	0	1	1
1	1	0	1	1	0	0	1	0	0	1	0	0	0	0	1	0	0	0	1
1	1	1	0	1	1	1	0	1	0	0	1	1	0	0	1	0	1	0	0
0	1	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0
1	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0
0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	1	1	1	0	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	1
0	1	1	0	1	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1
0	0	1	1	0	1	1	1	0	0	1	1	1	0	0	1	0	0	1	1
0	0	0	1	1	1	0	0	1	0	1	1	1	0	1	0	0	0	1	1
0	1	0	1	1	1	0	0	1	1	1	0	0	1	0	0	1	0	1	1
1	0	1	0	0	0	0	1	0	1	1	0	0	1	1	1	0	1	1	1
0	0	0	1	0	1	1	0	0	1	0	1	1	1	1	0	0	0	1	1
0	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1
1	0	1	0	1	1	0	1	0	1	0	1	0	0	0	1	1	1	0	0
0	1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1	1


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_2_kappa_0_250.txt <==
1	1	1	0	0	1	1	1	1	1	0	1	0	1	1	1	0	1	1	0
1	0	0	1	1	1	0	0	0	0	1	0	0	1	1	0	1	1	1	1
1	1	0	1	1	0	1	0	0	1	1	1	0	0	0	1	1	0	1	1
1	0	0	1	0	1	1	0	1	1	0	1	0	1	1	0	0	1	0	1
0	1	1	0	0	1	1	0	0	1	1	1	0	1	1	0	1	1	0	0
1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1
0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0	1	1	0	0
0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	1
1	0	1	0	0	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1
0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1
0	1	0	1	1	0	1	0	1	1	0	1	1	0	0	0	1	0	1	0
0	1	0	0	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1
0	0	1	1	0	1	1	1	0	1	0	0	0	1	1	0	0	0	1	1
1	0	0	0	0	1	0	1	0	1	0	1	1	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	0	0	1
1	0	1	0	1	0	0	1	1	0	0	1	0	0	0	1	0	0	0	1
1	0	1	0	1	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0
1	1	0	0	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1	1
1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	1	0	0
0	1	1	1	0	0	1	1	0	1	0	0	1	1	1	1	1	1	1	0
1	0	1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0
0	1	1	1	0	1	0	1	0	0	0	1	0	0	0	0	1	0	1	1
1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	0	1	1	0	0
1	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1
1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	1	0	1	0
0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	0	0	1	1	0
0	1	1	1	1	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0
0	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0
1	1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	1	0	0	1
1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
1	1	1	0	0	1	0	0	1	0	1	0	0	1	1	1	0	1	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	1	0	0	0	0	0	1	1	1	0	0	1	1	1	1	0
0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0
1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1
1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	0
0	1	1	0	1	0	0	1	1	0	0	0	1	1	0	1	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	0	0	0	1	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0
0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	0	1	0	1	0	1	1	1	1	0	1	0	1	1
0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0
1	1	1	1	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	1	1	1	1	1	0	1	1	1	1	0	0	1	0	0	0	1
1	0	0	0	0	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1
1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1
0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0
0	0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	1	0	1	1	0	0	0	0	1	0	1	1	0	1
0	1	0	0	0	1	0	0	0	1	0	0	0	1	1	0	1	0	0	0
0	1	0	1	1	1	0	0	1	1	1	1	1	0	0	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
1	1	1	1	0	1	0	0	0	1	0	0	0	0	1	0	0	1	1	0
0	0	1	1	0	0	0	1	1	0	1	0	0	1	0	0	0	0	1	0
0	1	1	0	0	0	0	1	1	0	0	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0
0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1
1	1	0	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0
0	1	0	1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	0	1
0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0
1	0	1	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0	1	1
0	1	1	1	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	0
0	0	0	1	1	0	1	0	0	0	1	1	0	1	0	1	0	0	1	1
0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
0	0	1	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	1
1	1	0	0	1	1	1	1	0	0	1	0	1	1	0	1	1	0	0	1
1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0
0	0	0	0	1	1	0	0	0	1	0	1	1	1	1	1	1	0	0	1
0	1	1	0	0	1	1	1	1	1	1	0	0	0	0	1	1	0	0	0
0	0	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1	0	1	1
1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1
1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0	0	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
1	0	1	0	0	0	0	1	1	0	0	1	0	1	0	1	1	0	0	1
0	0	1	0	0	1	0	1	0	0	1	0	0	0	0	0	1	1	0	0
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	0	0	0	0	0	0	1	0	1	0	0	1	1	0	0	1	1	1	0
0	1	0	1	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1
1	0	1	1	0	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	1	0	1	0	1	0	0	0
1	0	0	1	1	1	1	1	1	0	0	1	1	0	1	0	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	0	0	0	1	0
1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	0	1
0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	1	0	0	0	0	1	1	1	1	0	0	0	1	1	0	0	0	0
1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1
0	0	1	0	0	0	0	1	1	1	1	1	1	0	0	0	0	1	1	0
0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
1	0	0	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	0	0	0	1	0	0	1	0	0	1	0	1	1	1	1	0	0	1	0
0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	1	0	1	1	1
1	1	1	0	0	1	1	1	0	1	0	0	1	0	0	0	1	0	0	0
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	0	1	1
1	1	1	1	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	1	1	1	0
0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	1	1	0
0	0	1	1	1	1	0	1	0	1	0	0	1	1	1	0	0	1	1	1
0	0	1	1	1	1	0	0	0	1	1	0	1	1	1	0	0	1	1	1
0	1	1	0	0	0	0	0	0	1	0	1	0	1	0	1	1	1	0	0
1	0	1	0	0	1	0	0	0	1	1	1	1	0	1	1	0	1	1	1
0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0
1	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	1	0	0	0	0	0	1	0	1	0	1	1	0	1	1	1	0	0
1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0
0	1	1	0	0	0	0	1	0	1	0	1	0	0	1	0	0	0	1	1
0	1	0	0	0	0	0	1	0	0	1	0	0	1	0	1	0	0	0	1
0	0	1	1	1	1	1	1	1	1	0	1	0	0	1	0	0	0	1	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1
0	0	1	0	1	0	1	0	0	1	1	1	1	0	1	1	0	1	0	1
1	0	0	1	1	1	1	1	0	1	0	1	0	0	1	1	0	0	1	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1
0	0	1	1	1	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0
1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0
0	1	1	1	0	1	1	1	0	0	1	0	1	0	1	1	1	0	0	1
1	1	1	0	0	0	1	1	1	0	0	0	1	0	0	1	1	1	1	0
0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0
0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	0
0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	1	0	1	1
1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1
0	0	1	0	1	1	1	1	1	0	1	1	1	0	1	0	0	1	0	1
1	1	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
1	0	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	0	0	0
0	1	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1
0	1	1	1	0	0	0	0	0	1	0	0	0	0	0	0	1	1	1	0
1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0	0
1	1	1	0	1	0	1	0	0	0	1	0	1	0	1	1	1	1	0	1
0	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	0	1
1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	0	1	1	0
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	1	0	1	1	0
1	0	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	0
1	1	0	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0
1	1	0	0	0	1	1	1	1	0	1	0	0	1	0	0	0	0	1	1
1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	0	0
0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0
0	0	0	1	1	1	1	0	0	0	1	1	0	1	1	1	1	1	0	1
0	0	1	1	0	0	0	1	1	1	0	1	0	1	1	1	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	1
0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0
1	0	0	1	0	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0
1	1	1	0	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	0
1	1	1	1	0	0	0	0	1	1	1	1	0	0	1	1	1	1	1	0
1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0	1	1
0	0	0	1	1	0	0	1	1	1	1	0	0	0	1	0	0	0	1	1
1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1
1	1	0	0	0	1	0	0	1	0	0	0	0	1	0	0	1	1	1	0
0	1	0	0	0	1	0	0	0	0	0	0	1	1	0	0	1	1	0	0
1	1	0	0	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1
0	0	1	1	0	0	1	1	1	0	0	0	0	0	1	0	0	0	0	0
1	1	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	0
0	0	0	1	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1
0	1	0	1	1	1	1	1	1	0	1	0	1	1	1	1	0	0	0	1
0	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	1	1	0	1
1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	1
0	1	0	0	0	0	0	0	1	1	0	1	0	1	1	0	0	1	1	0
1	0	1	1	0	1	1	1	0	0	1	0	0	1	0	1	0	1	1	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	0	1	1	1	0	1	1	1	0	0	1	0	1	1	1	0	1
0	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	1	0	1	1	1	0	0	1	1	0	1	1	1	1	0	0	1	1	1
0	0	0	1	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	0
0	0	1	1	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0
0	1	0	0	0	1	1	0	0	1	1	0	0	1	1	0	0	1	0	0
1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0
1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	0
1	1	0	0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1
1	1	1	1	0	0	1	0	1	1	0	0	0	1	0	1	1	1	1	1
0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	1	0	0	0	1
1	0	1	0	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1
0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	1	0	1	0	1
1	0	0	1	1	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0
1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	0
0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1
0	1	1	0	1	1	0	0	0	0	1	0	0	1	1	0	0	0	1	0
0	1	1	1	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0
1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	0	1	0	1
1	1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	0	1	1	0	1	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	0	1
0	0	0	0	0	0	1	0	0	0	0	1	1	1	1	0	1	0	0	0
1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	1	0	0	1
1	0	0	0	1	0	0	0	0	0	1	1	0	0	1	0	0	0	1	1
1	1	0	1	0	0	0	0	1	1	1	0	0	1	0	1	1	1	0	1
0	1	0	1	1	0	1	1	1	1	1	0	1	0	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0
0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1
1	0	0	1	1	0	0	0	1	1	1	1	1	1	0	1	1	1	0	1
1	1	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1	1	0	0
0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	0	0	0	1	0	1	1	1	0	0	1	0	0	0	1	1	1	1	1
0	1	0	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1	0
0	1	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1
1	0	0	1	0	0	0	0	1	1	0	1	0	0	0	1	1	0	0	0
1	0	0	1	0	1	0	0	0	0	0	0	1	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1
0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1
1	0	0	0	1	0	1	1	0	1	1	1	0	0	1	1	0	0	0	1
1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	0	1
1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1
1	1	1	1	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0	0
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0
0	0	0	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	0
1	0	1	1	1	0	1	1	1	0	0	1	1	1	0	1	0	0	1	1
0	0	1	0	0	0	1	1	1	0	1	0	1	1	1	0	0	0	0	0
0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1
1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	0
0	1	1	1	1	0	1	0	0	1	0	1	1	1	0	1	0	1	0	0
1	1	1	0	1	1	0	0	0	1	0	0	0	0	0	0	1	1	1	0
1	1	1	1	1	1	1	1	0	1	0	0	1	1	0	1	1	0	1	1
0	1	0	0	0	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0
1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	0	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	1	0	0	1	0	1	1	1	1	0	0	1	1	1	1	1	0	1	0
0	0	0	0	0	0	0	1	1	1	1	0	0	1	1	1	0	0	0	0
0	0	1	1	1	1	1	1	0	0	1	1	0	1	0	1	1	0	0	1
1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0
1	1	1	1	0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	0
1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	0	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	1	0	1	1
1	0	0	0	1	0	1	1	0	0	1	1	1	0	0	1	0	0	1	1
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	1	1	0	1	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	1	0	0	0	1	1	0	1	0	0	0	0	0
1	0	1	1	0	1	1	0	0	1	1	1	0	0	1	0	0	1	1	0
0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0
1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	1	1	1	0	1	1	1	0	1	1	0	1	1	1	1	0	0
0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	1	0	1	0	0	1	1
0	0	1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	0	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1
1	1	0	0	0	0	0	0	0	1	1	0	0	0	1	0	1	0	0	1
1	0	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1
1	1	1	1	0	1	1	1	1	1	1	0	1	0	1	0	0	1	1	0
0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0
0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	0
0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0	0
0	0	0	0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	0	0	0	1
0	1	1	1	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	0	1
0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0
1	0	1	0	0	1	1	0	0	1	1	0	1	1	1	0	0	1	1	0
1	1	0	0	0	0	0	0	1	1	0	1	1	1	1	0	1	1	0	1
0	0	1	0	1	0	0	1	1	0	1	0	1	1	1	1	0	1	1	1
1	0	0	0	0	1	1	1	0	0	0	1	1	1	1	1	0	0	0	1
1	0	0	0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	0	0
0	0	0	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	1	1
0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1
0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0
1	1	1	0	0	1	1	0	1	0	0	0	0	1	1	0	0	1	1	1
0	0	0	0	0	1	0	0	1	0	1	0	0	1	1	0	1	0	0	1
1	0	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0
1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1
1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1
0	1	0	0	1	1	0	0	1	0	0	0	1	0	0	0	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	1	1	1	0	1	0	1	1	1	0	0
1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	1	1	0	1	1
1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0
0	1	1	1	0	1	1	1	0	1	0	0	0	0	0	0	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1
1	1	1	0	1	1	0	1	1	0	1	1	1	0	0	1	1	0	0	1
0	0	1	0	0	1	0	0	1	1	1	1	0	0	0	1	1	1	0	1
0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0
1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0
0	0	0	1	0	1	0	0	1	0	0	0	1	0	0	0	0	1	0	0
1	0	0	1	1	0	0	0	0	0	0	0	0	1	1	1	0	1	1	1
0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	0	1	0	1
1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	1
1	1	0	0	0	1	1	1	1	0	0	0	1	1	1	0	0	0	0	1
0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1
1	1	0	0	1	1	1	1	0	0	1	0	1	1	0	1	0	1	0	1
0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	1	0	1	0	0
0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1
0	0	1	1	0	0	0	1	0	1	0	0	1	0	0	0	1	1	0	0
1	0	0	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0
1	0	0	0	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1
0	1	1	1	0	0	0	1	0	1	0	0	1	1	1	1	0	0	1	1
0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	0	1	1	0	0	0	1	0	0	0	1	0	0	1	1	1	0	0
0	1	0	0	1	1	1	1	0	0	0	0	1	0	0	0	1	0	0	0
0	1	1	1	0	0	1	1	1	0	1	0	0	1	1	1	0	1	1	1
1	1	1	1	0	1	0	0	1	1	1	1	0	1	1	1	1	1	1	0
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	1
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	0	0	1
1	1	0	0	0	1	1	0	0	1	0	1	1	0	0	1	1	1	0	0
0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	1	0
0	0	0	0	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1
1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0
1	0	0	0	1	1	0	1	0	0	0	0	1	1	1	0	0	0	0	1
0	1	0	1	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0
0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	1	1	1	0	0	0	0	1	0	0	1	1	1	1	0	0	1
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1
1	1	0	0	1	0	0	0	1	1	0	0	1	1	0	1	1	1	1	1
0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1
0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	1	0	1	0	1
1	1	1	0	0	0	1	1	0	1	1	0	1	1	1	1	1	1	1	0
1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1	0	1	1
1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0
0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1
1	1	0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1
1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1
1	0	0	0	1	1	0	1	1	0	1	1	0	0	1	1	0	0	0	1
0	0	1	0	1	0	0	1	1	0	0	1	0	1	1	0	0	1	1	1
0	0	0	1	0	1	1	1	1	0	0	1	0	1	1	1	0	0	1	1
1	1	1	0	0	1	1	1	1	0	0	0	1	1	0	1	1	1	0	0
0	0	0	1	0	0	1	0	0	0	0	1	1	0	1	0	0	0	1	0
1	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0
1	0	1	1	0	0	0	1	0	1	1	1	0	0	1	1	0	1	1	1
0	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	0	0	0	0	1	1	1	1	1	1	1
0	0	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0
0	1	1	1	0	0	1	0	1	1	0	1	0	0	1	0	1	1	0	0
1	1	0	1	0	1	0	0	0	0	1	0	1	1	0	0	0	1	0	0
0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1
1	0	0	1	1	0	0	0	0	1	1	0	1	1	1	1	1	1	1	0
0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	1	1	1	0	0	0	1	0	0	1	0	0	0	1	1	1	0	1
1	0	1	0	1	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	1	0	0	1	1
0	1	0	0	0	0	0	1	0	0	0	0	1	1	1	1	0	0	1	1
0	1	0	1	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0
1	1	1	1	0	1	1	0	0	0	0	0	0	1	1	1	1	1	1	1
0	0	0	1	1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	1
1	0	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	1
0	1	0	0	0	1	1	0	0	1	1	0	1	0	0	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	1	1	1	0	1	1	0	1	0	0	1	0	0	1	1	1	0
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0	0
0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1
1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	1	0	0	1	1	0	1	0	0	1	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	1	0	1	0	1	0	0	0	0
1	0	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1
0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0
1	1	0	0	1	0	0	1	1	0	1	1	1	1	1	0	1	1	1	1
1	1	0	0	1	1	0	0	0	1	0	0	1	1	0	0	1	1	1	0
1	0	0	0	0	1	1	1	1	1	1	0	0	0	1	1	1	0	0	0
0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0
0	1	1	1	0	0	1	1	0	0	0	0	1	0	1	1	1	1	0	0
1	0	1	1	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	0
0	0	0	1	1	0	1	1	1	0	0	0	0	1	1	0	0	0	1	0
1	1	0	0	1	0	1	1	0	0	0	1	1	1	0	1	1	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1
1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	0	0	0	0	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0
1	0	0	0	1	0	1	0	1	1	0	0	1	1	0	0	1	1	0	0
1	0	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	0	0	0
0	0	0	0	1	0	0	0	1	1	1	1	0	1	1	0	1	0	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1
1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1
0	0	1	0	0	1	0	1	0	1	0	1	1	1	1	0	0	0	1	0
0	0	0	0	1	0	1	1	1	1	0	0	1	1	0	0	0	0	0	1
0	1	1	0	1	1	0	0	0	1	1	0	1	1	1	0	1	1	1	0
1	0	1	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0
1	0	0	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	0	1
1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1
0	1	0	1	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0
0	1	1	0	0	1	1	0	1	1	1	0	1	0	1	1	0	1	1	1
0	0	1	0	0	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0
1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	1
1	0	1	1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	1
1	1	0	0	0	0	1	1	1	0	0	1	0	0	0	1	1	0	0	0
1	1	1	0	1	1	0	0	0	0	0	1	0	0	1	1	1	1	1	1
0	1	1	1	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	0
0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	1	0	1
1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0
1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0
1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1	1	0	1
1	1	0	0	1	1	1	1	1	1	0	1	1	1	0	0	1	0	1	1
1	1	1	0	1	1	1	1	0	1	0	0	1	1	1	1	0	1	0	1
1	0	1	1	1	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0
1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1
1	1	1	0	0	1	0	0	1	1	1	1	1	1	1	0	1	1	0	0
0	0	0	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0	1	1
0	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0
1	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	1	0	0	0
0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0
0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	1	1	1	0	1	1	0	0	1	1	1	1	1
0	0	0	0	1	0	1	0	1	1	1	1	0	0	1	1	1	0	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1
1	0	0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1
1	0	1	0	1	1	1	0	1	0	0	1	1	1	0	0	0	1	0	1
0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1	0	0
0	0	0	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1
1	0	1	1	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0
1	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1
0	0	0	1	1	1	0	1	0	1	1	1	1	1	1	0	0	0	1	1
1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	1	1	0	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	0
1	1	1	1	0	0	0	0	0	0	1	0	1	1	1	1	1	0	0	1
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
0	0	0	1	1	0	1	0	0	1	0	1	0	0	1	0	1	1	0	0
1	1	0	0	1	1	1	1	0	1	1	0	0	1	1	1	0	1	1	1
0	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	1	1	0	1	0	0	0	1	1	0	0	0	0	0	0
0	1	1	1	0	1	1	1	1	1	1	1	0	0	1	0	0	1	1	0
1	1	1	0	1	0	1	1	0	0	0	0	1	1	1	0	0	1	1	1
0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	1	0	0	0	0	1	0	1	1	1	0	0	1	1	1	1	1	1
1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1
1	0	0	0	1	1	0	1	1	0	0	1	1	1	1	0	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1
0	1	1	0	0	1	1	0	1	0	0	0	0	1	0	0	1	1	0	0
1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	1	1	0	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1
0	1	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	1
0	0	0	1	1	1	0	0	1	0	1	1	0	0	0	0	0	0	0	0
1	0	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	1	1	1
0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	1	0	1	1	0
0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1
1	1	1	0	1	1	0	0	0	1	1	1	0	1	1	0	1	1	1	0
1	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	0	0	1
1	1	0	1	1	1	1	0	1	1	0	0	1	1	0	0	1	1	1	1
0	1	1	1	0	0	1	0	1	0	0	0	0	1	0	1	1	1	1	0
0	0	1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	1	0	1	0	1	1	1	1	1	1	0	1	1	0	1
0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	1
1	1	1	1	1	0	0	1	0	0	0	1	0	0	0	1	1	0	0	1
0	0	0	1	0	1	1	0	1	1	1	1	0	0	1	0	0	1	1	0
1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0
1	0	0	0	1	1	0	1	0	0	0	0	1	1	1	0	0	0	1	1
1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0
0	1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1
1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0
0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1
1	1	0	0	0	1	0	1	1	0	1	0	0	1	1	1	1	0	0	1
1	1	0	1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	1	0	0	0
0	0	1	1	0	1	1	1	0	1	0	1	1	1	0	0	0	0	1	0
0	1	0	1	1	1	1	0	0	0	1	1	0	1	1	1	1	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	1	1	1	0	1	0	1	0
1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1
0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0
1	1	0	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	1	1	0	0	1	0	0	0	1	0	0	0
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0
0	0	1	0	0	0	0	1	1	1	1	0	0	0	1	0	1	0	0	0
0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	0	1	1	0	0
0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0
0	1	1	0	0	0	0	0	0	1	0	1	1	0	1	0	0	0	0	0
0	0	1	1	1	0	0	0	1	0	0	1	1	0	1	0	0	0	1	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	0	0	1	0	1	1	1	0	1	1	1	1	1	1	0	1	0
1	1	1	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0
0	1	1	0	0	1	1	0	0	1	0	1	1	1	0	0	0	0	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	0	1	1	0	1	1	0	0	1	1	0	0	0	1	1	0	0	1
1	0	0	0	1	1	0	0	1	1	1	1	0	0	0	0	1	0	0	1
1	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	0	0	0	1
0	1	0	0	0	0	0	0	0	0	0	1	1	1	1	0	1	0	1	0
1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	1	1	1	1	1
1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1
0	0	0	1	1	1	0	0	0	0	0	0	0	1	0	0	1	0	0	1
0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	0	0	1	0
1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	1	0
0	0	1	0	0	0	1	1	0	0	1	0	0	0	0	1	1	0	0	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	1	1	1	1	1	1	1	0	1	1	0	1	1	0	1	1	0	1
1	0	0	0	1	0	1	1	1	0	1	0	1	0	0	1	0	0	0	0
1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	1	1	0	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1
1	0	1	1	1	0	0	1	1	1	1	1	0	1	0	0	1	1	0	1
1	1	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	1	0	1
1	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1
1	0	1	1	1	0	0	1	1	1	0	0	0	1	0	1	1	1	0	0
0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	0	0	0	1	0
1	0	1	0	0	1	0	1	1	1	1	0	0	0	0	0	1	0	0	0
1	0	1	1	1	0	0	1	1	0	1	1	1	1	1	0	1	1	1	1
0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	1
1	1	0	0	1	1	0	0	0	0	0	1	1	0	0	0	0	0	0	1
1	0	0	1	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0
1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1
1	1	1	0	0	0	0	1	1	1	0	1	0	1	0	1	0	1	1	1
1	0	0	0	1	1	0	0	0	0	1	0	1	0	0	1	1	0	0	0
1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	0	0	0	0	0	0	1	0	1	0	1	0	1	1	1	1	0	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1
1	1	1	1	1	1	0	1	0	1	0	0	0	1	1	1	1	1	1	1
1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	1
0	0	0	0	0	1	1	1	1	1	0	0	0	1	0	0	1	0	0	0
1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	1
1	0	1	0	1	1	0	1	1	1	1	0	1	0	0	1	1	1	0	1
0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	1	1	0	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1
0	0	0	0	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1
0	0	1	1	0	1	0	1	0	0	0	0	0	1	0	0	0	1	1	0
1	1	1	0	1	0	1	1	0	0	1	0	1	1	1	0	1	0	1	1
0	1	1	0	0	0	1	1	1	0	0	0	0	0	1	1	0	0	0	0
0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0
0	0	0	1	0	0	1	0	0	0	1	1	0	0	1	0	1	1	1	0
1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	0
1	1	1	1	1	1	1	0	1	1	0	1	1	0	1	1	1	0	0	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0
0	1	0	0	0	1	0	0	0	1	0	1	1	0	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1
1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0
0	1	1	0	0	1	1	0	0	1	0	1	1	1	0	0	1	1	0	0
0	1	0	1	0	0	0	1	1	1	1	0	0	1	0	1	1	0	1	0
1	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	1	1	0	1
1	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	1	1	1
0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1
1	1	1	1	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	0
0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0
0	1	0	1	1	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	0	1	0	0
1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	0	1
0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	1
1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1
1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	0
1	1	0	0	1	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0
0	0	0	1	0	1	1	0	0	0	1	1	1	0	0	1	0	0	1	1
1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	0	1	1	0	0
0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0
0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	1
0	0	1	1	0	0	0	0	1	1	1	1	1	0	1	1	1	1	1	1
0	1	0	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1
1	1	1	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0
0	1	0	1	0	1	0	0	1	1	1	1	0	1	1	0	1	1	1	0
0	1	0	0	1	1	1	0	1	1	0	1	1	0	1	1	1	0	0	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	1	0	0	0	1
1	1	0	0	1	0	1	0	1	1	0	0	0	1	1	1	0	1	0	1
0	1	0	1	1	1	1	0	1	0	0	0	0	0	0	0	0	0	1	1
1	0	1	0	0	0	0	1	0	0	0	0	0	1	0	1	1	1	0	0
0	1	0	0	1	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0
0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0
1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	1	1	1	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0
0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	0	0	0
1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	0
1	1	0	0	1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	1	0	0	0
1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	1	0
1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1
0	0	0	1	0	1	1	0	1	1	0	0	1	1	1	0	1	1	1	1
0	1	1	1	1	1	1	0	0	1	1	1	0	0	1	0	0	1	1	0
1	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	1
1	1	0	0	1	1	0	1	0	0	0	0	0	1	0	1	0	1	1	1
1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1
1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	1	1	0	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	1	0	1	1	0	1	1	0	1	0	0
0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1
0	1	1	0	0	1	0	0	0	1	1	1	0	1	0	1	1	0	0	0
0	1	1	1	0	1	1	0	0	1	1	0	0	1	1	0	0	0	1	0
0	1	1	0	1	0	1	1	1	0	0	0	1	1	1	1	1	0	1	1
0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	0	1	0
1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1
0	0	1	1	0	1	0	0	1	1	1	1	1	0	1	1	0	0	1	1
0	0	1	0	0	1	1	0	0	1	0	1	0	0	1	0	0	0	0	1
1	1	0	0	1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0
0	0	1	0	0	1	0	0	0	1	1	1	0	0	1	0	0	0	1	0
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1
1	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0
1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0
1	1	0	0	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1
0	1	0	0	0	0	1	1	0	0	1	0	1	1	1	1	0	0	0	1
1	1	0	1	1	1	0	1	0	1	0	0	1	1	1	0	0	0	1	1
1	0	1	0	1	1	0	0	1	1	1	1	1	1	1	0	1	0	0	0
1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	0	0	0	1	0
1	0	0	0	0	1	1	0	0	1	0	1	1	1	0	0	1	1	0	0
0	1	1	1	1	0	1	0	0	1	1	1	1	1	1	1	1	0	0	0
1	1	1	0	1	1	1	1	0	0	0	1	1	1	1	0	0	0	0	1
1	1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	0	0	1	0
0	0	0	1	0	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0
1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	1	0	0	0	1
0	0	1	0	0	1	1	0	0	0	1	1	1	0	1	0	1	1	0	1
1	1	1	0	0	1	0	1	0	1	0	1	0	0	0	1	1	1	0	0
1	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0
1	1	0	0	0	0	0	1	0	0	1	1	0	0	1	1	0	1	0	0
0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0
1	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
0	1	1	1	0	0	0	0	0	0	0	1	1	0	1	0	1	0	0	1
0	0	0	0	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	0	1	0	1	0	0	1	0	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	1
1	1	0	1	0	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0
1	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	1
1	0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	0	1	0	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	0	0	0	1	0	0	0	1	1	1	0	1	1	0	1
1	1	0	1	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	0	0	0	0
0	0	1	1	0	0	0	0	1	1	1	1	1	1	1	1	0	1	1	0
0	1	1	1	1	0	0	1	0	1	1	1	1	0	1	0	1	0	0	1
0	0	1	1	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	1
0	0	1	0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	0
1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1
1	1	1	1	0	1	0	1	1	1	1	1	1	0	1	0	0	1	1	0
1	0	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0
0	1	0	1	1	1	1	0	1	1	1	0	1	1	0	0	1	1	0	0
1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	0	1	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	0	0	0	1
0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1
1	0	0	1	1	0	0	1	0	1	0	1	0	0	0	1	0	0	1	0
1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1
0	0	1	1	0	1	0	0	1	0	1	0	0	1	0	0	0	1	1	1
0	0	0	0	0	0	1	1	1	0	1	0	1	1	0	0	0	0	0	0
0	0	0	1	0	1	0	0	1	1	0	0	1	1	0	0	0	0	1	0
1	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0
1	0	0	1	0	1	0	0	1	0	1	0	1	1	0	1	1	0	1	0
1	1	1	1	0	0	0	1	1	0	1	1	0	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0
0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0
0	1	0	0	0	0	0	0	1	0	0	1	1	0	1	0	1	1	0	0
1	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	0	0
0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	1	1
1	1	1	1	1	1	0	0	1	1	0	1	1	0	0	0	1	1	0	0
1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0
1	1	0	0	0	1	1	0	0	0	0	1	1	1	1	1	1	1	0	0
1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
1	0	1	0	1	1	0	0	1	1	0	0	0	0	0	1	1	0	0	1
1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	0	0
0	1	0	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	1	0
0	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	0
1	1	0	1	1	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0
0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	0	0	1	0	0
1	1	1	0	0	0	0	1	1	0	1	1	0	0	0	1	1	1	1	0
1	1	0	0	0	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
0	1	0	0	0	0	0	1	0	1	1	1	1	0	1	1	1	0	0	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	0
0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
1	1	1	1	0	0	0	1	1	0	1	1	0	1	1	0	0	0	1	1
1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1
0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1
0	0	0	0	1	0	0	1	1	0	0	1	0	0	0	0	0	1	0	1
1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0
1	0	0	1	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0
1	1	0	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0
0	1	1	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	0	1	1	0	1	1	0	0	1	1	1	0	1	1	0	0	0	1
1	1	1	0	0	1	0	0	1	1	0	0	1	0	0	0	1	1	0	0
0	1	1	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1
0	0	1	1	1	1	1	0	0	1	0	0	0	0	1	1	1	1	1	1
0	1	1	1	0	1	0	1	0	1	1	1	0	0	0	1	1	0	0	1
0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1	1
0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0
0	0	1	0	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0
0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0
0	0	0	1	0	1	0	0	0	0	0	1	0	0	1	0	0	0	1	0
1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	0
1	1	0	0	0	1	0	1	1	0	1	1	0	0	1	1	1	0	1	0
1	1	0	1	1	0	0	0	1	1	1	1	1	1	0	1	1	0	0	1
0	0	1	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0
0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0
1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	0	0
1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0
1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0
0	1	1	1	0	0	0	1	1	1	1	0	0	1	0	0	0	1	1	0
1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0
0	0	0	1	1	0	1	1	1	1	1	1	0	0	1	0	0	0	0	1
0	0	0	0	1	1	0	0	1	1	0	1	0	1	1	0	0	0	0	1
0	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	0	1	1
1	0	0	0	1	0	1	0	0	1	0	1	1	1	0	1	0	1	1	0
0	0	1	0	0	1	1	1	1	0	0	0	1	1	1	0	0	0	0	0
1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0
0	1	1	1	0	1	1	1	0	1	1	1	1	0	1	0	0	1	1	1
0	0	0	1	0	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1
0	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0
1	1	1	0	1	1	0	0	0	1	0	1	1	1	1	1	1	1	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	0	1	1	0	1	1	0	0	0	1	1	0	0	0
1	1	0	1	1	1	0	1	1	0	0	0	0	1	0	1	0	0	0	1
0	0	1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1
0	1	1	0	0	1	0	1	0	1	1	0	1	0	1	0	1	1	0	0
1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1
0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	0
1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1
0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	1	0	1	0	0	0	0	1	0	0	1	1	1	1	1	0	0
1	0	0	1	1	1	1	0	0	0	1	0	1	0	0	1	1	0	0	1
0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0
0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0
1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	0	0	1	1	1
1	1	0	1	1	1	1	1	0	0	1	1	0	0	0	1	0	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0
1	1	0	0	1	0	1	1	0	0	1	1	0	0	0	1	1	0	0	1
1	1	0	0	0	0	1	1	1	1	1	1	0	0	1	0	1	0	0	0
0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	0	0	0	0
1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	1	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0
0	0	1	0	0	1	1	0	1	1	0	0	0	1	1	0	0	1	1	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	1	1	0	1	1
0	1	1	0	0	1	0	1	0	1	1	1	1	0	0	0	1	1	0	0
1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1
0	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	0	0	0	1
1	0	0	0	0	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1
0	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	1	0
1	1	0	0	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1
1	0	0	0	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	1
1	1	0	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1
1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	0
1	0	0	1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1
0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	1	1	1	0	0
0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	1	1
1	1	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0
0	0	1	1	0	0	0	1	1	1	0	1	0	1	0	0	0	1	1	0
0	0	1	0	0	1	1	1	1	1	1	1	1	1	0	0	0	1	0	0
0	1	1	0	0	1	0	0	1	0	1	0	1	1	1	0	1	1	0	0
0	0	0	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	1	0
1	0	0	0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	0	1
0	0	1	1	0	1	1	0	0	1	1	0	0	0	1	0	0	1	0	0
0	1	1	1	0	0	1	1	0	1	1	1	0	1	0	1	1	1	1	1
1	1	1	0	1	0	1	1	1	1	1	0	0	1	1	1	1	0	0	0
0	1	0	1	0	1	1	0	1	0	1	0	0	1	1	1	1	0	1	1
1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	1	1
1	1	1	0	1	0	1	1	0	1	0	0	1	1	1	1	0	1	0	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1
1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
1	1	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1
0	0	1	0	1	1	0	0	1	1	0	0	0	0	1	0	0	1	1	0
0	1	1	0	1	0	1	1	1	1	0	1	1	0	1	0	1	1	0	0
1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0
0	1	0	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	0
1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1
1	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	1
0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	0	0
0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0
1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
1	1	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1
0	0	1	1	0	0	1	0	0	1	0	0	0	1	1	0	1	1	1	1
0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	1	1	0
1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	1	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	0	1	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1
0	0	1	1	1	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1
1	0	1	1	0	1	1	1	0	0	1	0	1	1	1	1	1	0	1	1
0	1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	0	0	0
0	0	1	1	0	1	1	1	0	0	1	0	0	0	1	1	0	0	0	0
1	1	1	1	0	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	0	1
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	0	0
1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0	0	1	1
0	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0
1	0	0	0	0	0	1	0	1	0	1	0	0	1	1	0	0	0	0	0
1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	1
1	1	1	1	0	1	1	1	1	0	1	0	0	1	1	0	1	1	1	1
1	0	0	1	1	1	0	0	1	0	0	1	0	0	0	1	0	0	0	0
0	0	0	0	1	0	0	1	1	1	1	0	0	1	1	1	1	0	0	0
0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	0	1	1	1	1	0	0	0	1	1	1	1	1	1	0	0	1	1
1	1	0	0	1	0	0	0	0	0	1	1	0	0	0	0	1	1	0	0
1	0	1	1	1	0	1	0	0	0	1	1	1	0	1	1	1	1	0	1
0	1	1	1	1	1	0	0	0	1	1	1	0	0	1	0	1	0	1	0
0	0	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	1
0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	0	0	0	0
1	0	1	1	1	1	0	1	0	0	1	1	1	0	0	0	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	1	0	1	1	1
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	0	1
0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0
1	1	0	0	0	0	0	1	1	0	1	1	0	0	0	0	1	0	0	0
0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	1	0	1	0	1	0	0	1	1	1	1	1	0	1	1	0	0	1	1
1	1	0	0	1	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1
0	1	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	0	0	0
0	0	1	0	0	0	0	1	1	0	1	0	0	1	1	0	0	1	0	0
0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	0	0
0	0	1	0	0	0	0	1	0	0	1	0	0	1	1	0	0	0	0	0
1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1
1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1
1	0	1	0	1	0	0	1	1	0	1	0	0	0	0	0	1	0	0	1
1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	0	1
1	1	0	0	1	1	0	0	0	1	0	0	0	1	0	1	1	1	0	0
0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1
0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	1	0	0	1	0	1	1	1	1	1	0	1	0	1	1	0	0	1	1
0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1
0	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	1	1	1	0
0	1	0	0	1	0	0	1	1	0	0	0	1	1	1	1	1	0	1	1
0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	0	1	1	1	1	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	0	0	1	0	0	0	0	1	0	1	1	1	0	1
1	1	1	1	1	0	1	0	1	0	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	1	1	1	1	1	1	0	1	1	1	0	1
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0
0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	0	0	0	1	1
0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	1	0	0	1	0	0	0	1	0	0	1	1	1	0	1	1	1	1
1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	0	1	0	1	0	1	1	0	0	1	0	1	1	1
0	1	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1
0	0	1	0	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	1	0	1	1	0	1	1	1	1	0	0	0	1
1	1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_2_kappa_0_325.txt <==
0	0	0	0	0	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1
0	1	0	1	0	1	0	0	1	1	1	1	0	1	0	0	1	1	1	0
0	0	0	0	1	0	1	1	0	1	0	1	1	0	0	0	0	0	1	1
0	1	1	1	0	0	0	1	1	0	1	0	0	0	1	1	1	0	1	1
1	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0
0	0	1	0	0	1	0	0	1	1	1	0	0	1	1	0	0	1	1	0
0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	0	1	1	0	0
0	0	0	0	0	1	0	1	1	1	1	1	1	1	0	0	1	1	1	0
1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1
1	0	1	1	0	0	0	1	0	0	0	1	1	0	1	0	0	0	1	0
0	0	1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	0
1	1	0	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0	0	0
0	1	0	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0
0	0	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	1
0	1	0	1	1	0	0	0	1	1	1	1	1	0	1	1	1	1	0	0
1	1	0	1	1	0	1	0	0	1	0	0	1	1	1	0	1	1	0	0
1	0	0	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0
1	0	1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	0
1	1	0	0	0	1	0	0	0	0	0	1	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	0	0	1	1	0	0	0	0	0	1	0	1	0	0	1	0	0	1	1
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	1	1	0	1	0	1	1	0	1	0	1	0	0	0	0	1	1	0	0
1	1	0	0	0	1	1	0	1	1	1	0	1	1	1	1	1	0	0	0
1	1	0	0	0	0	0	0	1	0	1	1	0	0	1	0	1	0	0	0
1	1	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1
0	0	1	1	1	0	1	0	1	1	1	1	1	0	1	1	1	1	1	0
0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	1	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0
1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	0
0	1	0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	1	1	1
0	0	0	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	0	0
1	1	1	1	0	1	0	0	1	1	0	0	0	1	1	1	1	1	0	1
0	1	0	0	0	0	0	1	0	0	1	0	1	1	1	0	1	0	1	0
1	1	0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	0	1	1
1	0	1	0	0	0	0	0	1	1	1	0	0	1	1	0	0	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	0	1	1	0	1	0	1	0	0	1	0	0	0	0	1	0	1	1
1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0
1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	0	1	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0
1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1
0	1	1	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0	0	0
1	1	1	0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	0	1
0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1
0	1	0	1	0	0	1	1	1	0	1	0	0	0	0	0	0	1	0	0
0	0	0	1	1	1	1	1	1	0	0	0	1	1	0	1	0	0	1	1
1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	1
0	1	0	1	1	0	1	0	1	1	0	0	1	0	1	0	0	0	1	1
1	0	1	1	1	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1
1	1	0	1	1	1	1	0	0	1	0	0	0	0	0	1	1	0	1	1
0	1	1	0	1	0	0	1	0	0	1	0	1	1	1	0	1	1	0	1
1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1
1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	0	0	1	1	1
0	1	0	1	1	1	1	0	0	1	0	1	0	0	1	0	1	0	1	0
0	0	0	1	1	0	0	1	0	0	1	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	1
1	1	1	0	0	0	1	0	0	0	1	1	1	1	1	1	0	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0
1	0	0	1	0	1	0	0	0	1	0	0	0	1	0	1	0	0	1	0
1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	1	1	0	0	1	0	1	0	0	1	1	1	1	0	1	1	0	0	0
1	0	0	0	1	1	0	1	0	0	0	0	0	0	0	1	1	0	1	0
0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0
0	1	1	0	1	0	0	1	1	1	1	1	0	1	0	1	1	0	1	1
1	0	1	0	0	1	1	1	1	0	1	1	0	0	1	1	1	1	0	0
0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1
0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0
0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1	1
1	1	1	1	1	0	0	1	1	0	1	1	0	1	1	0	0	1	1	0
0	1	1	0	0	0	0	0	0	0	0	1	1	1	0	1	1	0	1	0
1	1	0	0	1	0	1	1	0	1	0	1	1	0	0	1	1	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	1	1	1	1	0
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	1	1
0	0	0	1	1	1	1	0	1	1	1	0	0	0	1	0	1	0	0	0
0	0	0	1	0	1	0	1	0	1	0	1	0	1	1	0	1	1	1	0
0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1
0	0	0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	0	1	1
0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0
0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	0	1	1	0	0
0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0
0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1
0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0
1	0	0	1	1	0	0	1	1	0	1	0	0	0	1	0	0	0	0	1
1	0	1	1	1	1	0	1	1	1	1	1	0	0	0	1	0	0	1	1
1	1	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1	0	1	0
0	0	0	1	1	0	1	1	1	1	0	1	0	0	1	0	0	0	0	1
1	0	1	1	1	1	0	0	1	0	0	1	0	0	0	1	1	0	0	1
0	0	1	0	1	1	1	1	1	1	1	1	1	0	1	0	1	0	0	1
1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
1	0	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0
0	0	0	1	0	1	1	0	1	1	1	1	1	0	1	0	1	1	0	0
1	1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	1	1	1	1
0	0	1	1	1	1	0	1	1	1	1	1	0	1	0	0	0	1	1	0
0	0	1	0	1	0	1	0	0	0	0	0	0	0	0	0	1	1	1	1
0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	1	0	0	0	0
0	1	0	0	1	0	1	1	1	1	1	1	1	1	1	0	0	1	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	0	0	1	0
0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	0	0	1	0	1	0	1	0	0	1	1	1	1	0	1	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	1	0	1	1	1	1	1	0	1	1	0	0	1	1	0	0	0	1	1
0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1	0
1	0	0	0	0	1	0	1	1	1	0	0	1	0	1	1	1	1	0	1
0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	0	0
1	0	0	1	0	1	1	0	1	1	1	0	0	0	1	1	1	1	0	0
0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1
0	0	0	0	0	0	0	1	0	1	1	0	1	1	1	0	0	0	0	1
1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	0	1	1
1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	1	1	0	0	1	1	0	0	1	0	0	1	0	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0
1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1
0	1	1	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	1	0	1	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0
0	0	0	1	0	0	0	1	1	1	0	0	1	1	0	1	1	0	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
0	1	1	1	0	0	0	0	1	0	1	1	1	1	0	1	1	0	1	0
1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1
0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0
1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0
0	1	0	1	1	1	1	1	0	0	1	1	1	1	0	0	0	0	1	0
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1
1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0
0	1	0	0	0	0	0	1	0	0	1	0	1	1	1	0	0	1	1	0
1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	1	0	0	1	0
1	1	1	0	0	0	1	1	1	1	0	1	1	0	0	0	1	0	1	0
1	0	1	0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1
1	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	1	1	1	0
0	1	0	1	0	1	0	1	1	0	1	0	1	1	1	1	0	0	0	1
0	0	0	1	1	0	0	1	0	1	0	0	0	0	1	1	0	1	1	1
1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
1	0	1	1	0	1	0	0	0	0	1	0	1	1	1	1	0	1	0	0
1	1	0	1	1	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1
1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1
1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	0	0	0	0	0
0	1	1	1	1	1	1	0	1	1	1	1	0	0	0	0	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	0	0	1
0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0
1	1	0	1	0	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0
1	1	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0
0	1	1	1	0	1	1	0	1	0	1	0	0	1	1	0	0	1	1	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
1	0	1	1	1	0	0	0	0	0	1	0	0	1	1	1	0	1	1	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
1	1	1	0	1	1	0	1	0	0	1	0	1	0	0	1	0	0	0	0
0	1	1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	0
1	0	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	0	0	0
0	0	0	1	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1
1	0	0	1	1	0	1	1	1	1	0	1	0	0	0	1	0	0	0	1
1	1	1	0	0	0	0	1	1	1	0	0	0	0	0	1	1	0	0	1
1	1	0	1	1	1	0	0	0	0	1	1	1	0	1	1	0	0	0	1
0	0	0	1	0	0	1	1	0	0	0	0	0	0	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0	1	1	1	1
0	0	0	1	1	0	0	0	1	0	1	0	1	1	1	0	0	0	1	1
1	0	0	0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1
0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1
0	1	1	1	0	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1
1	1	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	0	0	0
1	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1
1	0	1	1	1	0	0	1	1	1	0	0	1	0	0	1	0	1	1	1
0	1	1	0	0	1	0	0	1	1	0	1	1	0	0	1	0	1	0	0
1	0	1	1	1	0	0	1	0	0	1	0	1	0	1	1	0	0	1	1
1	1	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0
0	0	0	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0
0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	1	1	0	1	0	0	1	0	1	1	1	1	1	1	0	1	1
0	1	1	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1
0	1	0	0	0	1	1	1	0	1	0	0	0	0	0	0	0	0	1	0
0	1	0	0	0	1	1	0	0	0	1	0	1	1	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	1	1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	1	0	1
1	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
1	1	0	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0
0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1
1	1	0	1	1	1	0	0	1	0	1	0	0	1	1	1	1	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1
1	0	0	0	1	0	0	1	1	0	1	0	0	1	1	1	0	0	1	1
1	1	0	1	0	1	1	0	1	1	0	1	1	1	0	1	0	1	1	1
1	0	0	1	1	1	0	1	0	1	0	1	1	1	1	0	1	1	1	0
1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	0
0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0
1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1
1	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1
1	1	0	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1
0	0	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1
0	0	1	1	1	1	0	1	1	0	1	0	1	1	0	1	0	1	1	1
0	1	0	1	1	1	0	0	1	0	1	1	0	0	0	1	1	1	1	1
1	0	0	0	1	1	1	1	1	1	1	0	1	1	0	0	0	0	0	0
1	1	0	1	1	1	1	1	1	0	0	1	0	1	0	1	1	0	1	1
0	1	1	1	0	0	0	0	1	1	1	1	1	0	0	0	1	1	0	0
1	1	0	1	1	0	0	1	1	0	1	1	1	1	0	1	0	1	1	1
0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0	1	0	0	1
1	0	0	1	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1
0	0	0	0	0	1	0	0	0	1	1	0	1	0	0	1	1	1	0	0
1	0	1	0	0	1	0	0	0	1	1	0	0	1	0	1	0	1	0	0
1	1	1	1	1	0	1	1	1	1	1	0	0	1	0	1	0	1	0	0
1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	0	1	1	1	0
0	1	1	1	0	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	0	1	0	0	1	0	1	0	0	1	0	0	1	1	1	0	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	0	0	0	0	0	1	0	1	1	1	1	1	1	0	1	1	1	0	1
0	0	1	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	0	0	0	1	0	1	0	0	1	0	0	1	1	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	0
0	0	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	0	0	1
1	1	0	0	1	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0
0	1	0	1	1	0	1	0	0	1	1	1	1	1	1	1	0	1	1	1
0	1	1	1	0	1	0	1	0	1	1	0	1	1	1	0	1	1	1	0
0	1	1	1	1	0	0	0	1	0	1	0	1	1	1	1	1	1	1	0
1	1	1	1	1	1	0	1	0	0	1	0	1	1	1	0	1	1	0	1
0	0	1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	1	1	0
1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1	0	0	1	1
0	0	0	0	0	1	0	1	1	0	1	0	1	1	0	1	0	1	0	0
0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	0	1	0	1	0
1	1	1	1	0	1	0	0	0	0	1	0	0	0	1	1	1	0	1	1
0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	0	1	1	0	1	0	1	0	0	1	0	0	1	1	0	0	1
0	1	1	1	1	1	1	0	0	1	0	1	0	1	1	0	1	1	1	1
0	1	1	0	1	0	0	0	0	1	0	1	0	1	0	1	0	1	1	1
1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0	0
1	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0
0	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	1	0	0	0
1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0	1
1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	0	1	1	1	1	0	0	0	0
1	0	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	1	1	1
1	1	1	1	1	1	0	0	0	1	0	0	0	1	0	0	1	1	1	0
0	0	1	0	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
1	0	1	0	1	1	0	1	1	0	1	1	0	0	1	1	1	0	0	0
1	1	0	0	1	0	1	0	1	0	0	0	0	1	1	0	0	0	1	1
0	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	0	0	0
0	0	0	0	0	1	1	0	1	0	0	1	1	1	0	0	0	1	1	0
0	1	0	0	1	1	1	0	0	0	1	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	1	0	0	1
0	1	1	1	0	1	0	0	0	1	0	0	0	0	0	0	1	1	1	0
1	1	1	1	1	1	1	0	0	0	0	0	0	0	1	0	0	1	0	1
1	0	1	0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	1	1
0	1	1	1	0	0	0	1	1	1	0	1	0	0	0	1	1	0	0	1
0	0	0	1	1	0	0	0	1	0	1	1	0	0	0	0	0	1	0	0
0	0	0	0	0	0	1	0	1	0	1	0	1	0	0	0	1	0	0	0
1	0	1	1	0	0	1	1	1	1	1	1	1	0	1	1	0	1	1	0
0	1	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	0	1	0
0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	1	1	0	0	0
1	1	1	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0
0	0	1	0	1	0	0	0	0	0	0	0	1	1	1	1	0	1	1	1
1	0	1	0	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	1	0	1	1
1	1	0	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0
0	1	1	0	0	0	1	0	1	1	0	0	0	0	1	1	1	1	1	1
1	0	0	1	1	0	0	1	0	0	1	0	1	1	1	1	0	0	1	1
0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0
0	1	0	0	0	1	1	0	0	1	0	0	1	1	0	0	1	1	1	0
1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	0	1	1	1	1	0	1	0	0	1	0	1	0	0	0
0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	0
1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1	1	0	0
0	0	1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	0	1
1	0	0	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	0
0	0	1	1	1	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0
1	1	0	1	0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	1	0	1	0	1	1	1	1	0	0	0	1	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	1	0	0	0	1	1	1	0	1	1	0	0	1	0	0
0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1
1	0	1	1	1	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0
1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1
1	1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1
0	1	1	1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0
0	0	0	0	1	1	1	1	0	1	0	0	1	1	0	1	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0
0	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	0	1	1	0
1	1	0	0	1	1	1	0	1	0	0	0	1	0	1	1	1	1	0	1
1	0	1	1	0	1	0	0	0	1	1	0	0	0	1	0	1	1	1	0
1	0	1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	1	0	0	1	1	0	1	0	1	1	0	0	0	0	0
0	0	1	1	0	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0
0	1	0	1	1	1	1	0	0	1	0	1	1	0	1	0	1	1	1	1
0	0	1	0	0	1	0	0	1	1	0	0	1	0	0	0	0	1	0	0
1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1
1	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1
0	0	1	1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0
0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1
1	0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
0	0	0	0	1	1	1	0	0	0	1	1	1	1	0	0	1	0	1	1
1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	1	1	0
0	1	0	0	0	0	1	0	1	0	0	1	1	1	1	0	1	0	0	1
1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0
1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1
1	1	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0
0	0	0	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	0	0	1	1
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	0	1	0	0
0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	0	0	0	0	1	0	0	1	0	1	0	1	0	0	1
0	0	1	1	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0
0	1	1	1	0	0	1	1	1	0	1	0	0	1	1	1	0	1	1	1
1	0	0	0	1	0	1	0	0	0	1	1	0	0	0	1	0	0	1	1
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1
1	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0
0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	1	0	0	0	0
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1
0	0	1	0	0	0	0	1	0	0	1	1	0	0	1	0	0	1	0	0
1	1	0	0	0	0	1	1	0	0	1	1	0	0	1	1	0	0	1	0
0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	1	1
0	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	0	1	0	0
0	0	1	1	1	0	1	1	0	0	0	0	1	0	0	1	0	0	0	1
0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1
1	1	1	0	1	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	0	0	1	0	0	0	0	1	0	1	0	1	1	1	0	1	1	1
0	0	1	1	1	1	1	0	1	1	1	0	1	1	0	0	0	1	1	1
1	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	1	0	1	0	0	1	1	0	0	0	0
1	0	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0
0	0	1	1	1	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1
0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1
1	1	0	0	0	0	0	0	1	0	1	1	1	1	1	1	0	1	0	1
0	1	1	1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	1
1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	1
1	1	0	1	1	0	1	0	1	1	1	0	0	0	0	1	0	0	0	0
0	0	0	0	0	1	1	0	1	0	1	1	1	0	0	1	0	0	0	1
0	0	1	1	0	1	1	0	1	0	1	1	1	1	1	0	0	1	1	0
1	1	0	0	1	1	1	1	0	1	0	1	0	0	1	1	0	0	0	1
1	1	1	0	1	1	0	1	0	1	1	1	1	1	0	1	1	1	1	0
0	1	0	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	0	0	1	0	1	0	0	0	1	1	0	0	0	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1
1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0
1	1	1	1	0	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1
1	0	1	0	1	1	1	1	0	1	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0
0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0
1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1
0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1
0	1	0	0	0	1	0	0	0	1	1	1	0	0	0	0	1	0	0	0
1	0	0	1	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0
0	1	0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	1	1	0	0	0	0	1	1	1	0	0	1	1	0
1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	1	1	1	1	1	0	0	0	1	1	1	0	0	0
1	0	1	1	1	0	0	1	1	0	0	1	0	0	0	1	0	0	0	1
0	1	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0
0	1	1	1	0	1	1	0	0	1	1	1	1	1	1	0	0	1	1	0
0	0	1	1	1	1	1	1	0	0	1	0	0	1	1	0	0	0	0	1
0	1	1	0	1	0	0	1	0	1	1	1	0	0	1	1	0	0	0	1
1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0
0	0	0	1	0	1	1	0	0	0	1	0	0	1	0	0	0	1	1	0
0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1
0	1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0
1	1	0	0	0	0	1	0	1	1	0	1	1	1	1	1	0	1	1	1
1	1	0	1	0	0	1	0	0	1	0	1	1	1	1	1	0	1	1	1
0	0	1	1	0	0	1	0	1	0	0	0	0	0	0	1	0	1	0	1
1	1	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	1	0
1	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	0	1	1	1
1	1	0	1	1	1	0	1	1	1	0	1	1	0	0	0	1	1	0	0
0	0	0	1	1	1	1	1	1	1	0	1	1	0	0	0	0	1	1	1
0	0	0	0	0	1	1	1	0	1	1	1	1	0	0	0	1	0	0	0
0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	0	0	1	0	0
0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	1	1	1	1	0	1	0	0	0	0	0	0	0	1	1	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	0	1	1
1	1	0	0	0	1	0	1	0	0	0	1	1	1	0	1	1	0	1	1
0	0	0	0	0	0	0	0	1	1	1	1	1	0	0	0	1	0	0	0
1	0	1	1	1	0	0	0	0	1	0	1	0	0	0	0	1	1	0	0
0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	0	0	1	1	0	0	0	0	0	0	1	1	0	0	1	1	0	1	1
0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0
1	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0
1	0	1	1	1	0	0	1	1	0	0	1	0	1	0	1	0	0	1	1
1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0
0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0
1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0
1	1	1	0	1	0	1	0	0	1	1	0	1	0	1	1	0	0	0	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	0	1	1	1	1	0	1	0	0	1	1	1	0	0
0	0	0	0	1	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0
0	1	1	1	1	0	1	0	0	0	0	1	1	0	1	0	1	0	1	1
0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0
0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	1	0	0	0	1
0	0	0	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1
0	1	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0
0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	1	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	0	0	0	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	1	1	1	1	1	0	1	0	1	1	0	0	1	1	1
1	0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	1	1	1	0
0	1	0	0	1	0	1	1	1	1	1	0	1	1	0	1	1	0	1	1
1	1	0	0	0	1	1	1	1	0	0	1	0	0	0	0	0	0	0	0
1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1
1	1	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1
1	0	1	0	1	1	1	1	0	1	0	1	1	0	0	1	1	1	1	1
0	0	1	0	0	0	1	0	0	0	0	0	0	1	1	1	0	1	1	0
0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	1	0
1	1	1	0	0	0	0	0	1	0	0	1	1	1	1	1	1	1	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1
0	0	0	1	0	1	0	0	1	1	0	0	0	0	0	0	0	1	0	0
0	1	0	0	1	1	1	0	1	1	0	1	0	0	1	0	0	0	0	1
1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	0
0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0
0	1	0	0	0	0	0	1	0	0	0	0	0	1	1	1	1	0	0	1
0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1
1	1	1	0	1	0	0	0	0	0	0	0	0	0	1	0	1	1	1	1
1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	1
0	0	1	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1
1	0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1
1	0	0	0	1	0	1	1	1	0	0	0	0	1	0	0	0	0	0	1
0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	1
1	1	1	0	1	0	1	1	1	0	1	0	0	0	0	0	0	0	0	0
0	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0
0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	1	0	0
0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	1	0
0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	0
1	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0
0	1	0	1	0	0	1	1	1	0	0	1	1	0	1	0	1	0	0	1
1	0	0	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1
0	1	1	1	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0
1	0	0	0	1	0	1	1	1	0	0	1	0	1	0	0	0	0	0	0
1	0	0	1	0	1	0	1	1	0	0	1	1	1	0	0	0	1	1	0
1	0	0	0	1	0	0	0	1	1	1	1	0	0	1	0	0	0	0	1
0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1
1	1	1	0	0	0	1	1	0	0	1	0	1	1	1	0	0	1	1	0
1	1	0	0	0	0	0	1	0	0	0	1	0	0	1	1	1	1	0	0
1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1
0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
0	0	0	0	1	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0
0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	1	0	1	1	1	1	0	1	1	1
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0
1	1	1	0	1	0	1	1	0	1	1	0	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	0	0	0	1	1	1	1	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0
0	1	1	0	0	1	1	1	1	1	0	1	0	0	0	1	1	0	0	0
0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1
0	1	1	1	1	1	1	0	1	1	1	1	0	0	0	0	1	1	0	0
0	0	1	1	1	1	0	0	1	1	1	0	1	0	1	0	0	0	1	0
1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	1	1	0	0	1	1	1	0	0	0	1	0	0	1	0	0	0	0	1
0	0	1	0	0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	1
1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	0
0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0
1	0	0	1	0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0
1	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1
0	1	0	1	1	0	0	1	0	0	0	1	0	1	1	1	0	0	0	1
0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1
1	1	0	0	1	1	1	0	1	1	0	1	1	1	0	1	0	1	0	1
1	0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1
1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	0	0	0	1	1	1	1	1	1	0	0	0	1	1	0	0	1
0	1	0	0	0	1	1	0	0	1	1	0	1	1	1	1	1	0	1	0
0	0	1	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0
0	0	1	1	0	1	1	0	1	0	0	1	0	1	0	0	0	0	1	1
1	0	0	1	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1	0
1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	1
1	1	0	1	1	1	1	0	1	1	0	1	0	0	0	1	1	0	0	1
1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0
0	1	1	0	0	0	1	0	1	0	1	0	0	1	1	1	1	1	1	0
0	0	0	1	0	0	0	1	1	1	0	1	1	1	0	1	0	0	1	1
1	0	0	1	1	0	1	0	0	1	0	1	0	0	1	1	1	0	1	0
0	0	1	1	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0
0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1	0
1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	1	1
1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1
0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0
0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	0	1	1	1	1	1	0	0	1	0	0	0	1	1	1	0
0	0	0	0	0	0	1	1	0	0	1	1	1	1	0	1	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	1	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	1
0	1	0	0	0	0	1	0	0	0	1	1	1	0	1	0	0	0	0	0
1	0	0	1	0	1	1	1	1	1	0	0	0	1	0	0	0	0	0	0
1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	0	1	0	0	0	0	1	0	1	1	0	0
0	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	0
0	1	0	0	0	0	1	1	1	0	1	0	1	0	0	0	1	0	1	1
1	0	1	0	1	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0
1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1
0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0	1	1	1
1	1	1	0	1	1	1	1	0	0	0	1	0	1	1	1	1	1	0	1
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	1	0	1	0	0
0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	1	1	1	1	1
1	1	1	1	1	0	0	0	1	0	1	1	0	1	1	1	1	0	1	1
0	1	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	0	0	0
0	0	1	1	0	0	0	0	0	0	1	0	1	1	1	1	0	0	0	1
0	1	0	0	1	0	0	0	1	0	1	1	0	1	0	0	1	1	0	0
1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
1	1	0	0	0	0	0	0	1	1	1	1	0	0	0	1	1	0	1	1
1	0	1	1	0	1	1	0	0	0	1	1	0	1	0	1	1	1	1	1
1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	1	1	1	1	1	0	1	1	0	1	1	0	1	1	1	0	0	1	1
1	1	0	1	0	0	0	0	1	0	1	0	0	0	1	1	1	0	0	1
1	1	1	0	1	0	0	0	1	1	0	0	0	0	0	1	1	1	1	1
0	1	0	0	0	0	1	1	0	1	0	0	0	1	0	1	0	0	0	0
1	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0
0	0	1	1	1	1	1	0	0	0	1	1	0	0	0	0	0	1	1	1
0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0
1	1	0	0	0	0	0	1	1	1	0	1	0	0	0	1	1	0	0	1
1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	0	0	0	0	0
0	0	1	0	0	0	0	0	0	1	1	1	0	1	1	0	0	1	1	1
1	0	0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	1
1	0	0	1	0	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1
0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	0	0	0	1	0
0	0	1	1	0	0	0	1	0	0	1	0	0	1	1	0	0	1	1	0
1	0	1	1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	1	1
0	0	1	1	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	0	1	1	1	1	1	0	1	0	0	0	0	0	0
1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1
0	0	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	1
0	1	1	1	1	0	0	1	0	1	0	0	1	0	0	0	1	1	1	1
1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0
0	1	0	0	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1
0	1	0	0	0	1	1	0	0	0	0	1	1	1	1	0	1	1	0	0
1	1	1	1	0	1	1	1	1	0	1	0	0	0	1	1	1	0	1	1
0	1	1	1	1	0	0	0	0	0	1	1	1	0	0	1	0	0	0	1
1	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1
1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	0
1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	1	1	0	1	1	0	0	1	1	1
1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	1	0
0	1	0	1	1	0	0	0	0	0	1	0	0	1	1	1	1	0	1	1
0	0	1	1	1	0	0	1	0	1	0	1	0	0	0	0	0	0	1	0
0	1	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	1	0
1	1	0	0	0	0	1	1	0	1	0	1	0	1	1	0	1	0	0	0
0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	1
1	0	0	0	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	1	0	0	1	1	0	0	0	0	1	1
0	1	0	0	0	0	1	0	1	0	1	1	1	1	0	0	0	0	1	0
0	0	0	1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	1	1
1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
1	1	1	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0
1	0	1	0	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1
1	1	0	0	1	0	0	1	1	0	0	0	1	1	1	0	1	1	0	0
1	1	0	0	1	1	0	0	0	0	0	0	0	1	0	1	1	1	1	1
0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	1	1	1	1	1
1	1	1	0	0	1	0	0	1	1	0	0	0	1	0	1	1	1	1	1
1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0
1	1	1	1	0	0	0	1	0	0	0	0	0	0	1	1	1	0	1	1
0	1	0	1	0	1	1	1	0	1	1	0	0	0	0	0	1	1	1	0
0	1	0	0	1	0	1	1	0	1	1	0	0	1	1	0	0	0	0	0
1	1	1	0	0	0	0	1	1	0	0	1	0	1	1	0	1	1	1	0
1	1	0	0	1	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0
0	1	0	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	1
1	1	1	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1
0	0	1	0	1	0	0	0	0	0	0	0	1	0	0	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0
0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1
0	0	1	0	0	1	1	1	0	1	0	0	0	0	0	0	0	1	1	0
1	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	1
0	0	1	0	0	1	1	0	0	0	0	1	1	1	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	0	0	1	1	1
1	1	1	0	0	0	0	0	1	1	1	0	1	0	1	1	1	1	0	0
1	1	1	0	1	1	1	0	1	0	1	1	1	1	0	1	1	0	0	0
1	0	0	0	1	1	1	1	1	1	0	0	0	1	1	1	0	0	0	1
1	1	1	0	0	1	1	1	1	0	1	0	1	0	0	1	0	1	0	1
1	0	0	1	1	1	0	0	1	1	1	1	1	1	0	0	0	1	1	0
0	1	0	0	0	1	0	0	1	1	1	1	1	1	1	1	1	0	0	0
0	1	1	0	0	1	1	1	1	1	0	0	0	1	1	0	1	0	1	0
0	0	1	0	0	0	0	1	1	0	1	1	1	1	0	0	0	0	0	0
0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
1	1	1	1	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0	0
0	1	1	0	0	1	0	1	0	0	0	0	1	0	0	0	1	1	1	0
0	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0
1	0	1	1	0	1	1	0	1	1	1	0	0	1	1	0	0	1	1	0
0	0	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1	1
0	0	1	0	0	1	1	1	1	1	1	1	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1
1	1	1	0	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1	1
1	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1
1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	0	1
0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1	1	0	1
0	0	0	1	0	1	1	1	0	1	1	1	1	0	0	1	0	1	1	0
0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0
0	1	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1
1	0	0	0	0	0	1	0	1	0	1	0	1	0	0	0	0	1	1	0
0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0
0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1
0	0	0	1	1	0	1	1	1	0	0	0	0	0	1	0	1	0	0	0
1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0
1	1	0	0	1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	0
0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0
0	1	1	0	0	1	1	0	1	0	1	0	0	1	1	0	0	1	1	0
0	1	1	0	0	1	0	1	0	0	0	0	1	1	1	1	0	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	0	1	0	1	0	1	1	0	1	0	0	1	1	1	1	1	1	1	1
1	0	0	1	0	1	1	1	1	1	1	1	1	0	0	1	0	1	1	0
0	0	1	1	1	1	1	0	1	1	1	1	0	0	1	0	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0
0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	1
0	1	0	0	0	0	0	0	0	1	1	1	1	0	1	0	1	1	0	0
0	1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	1	1	0	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1
1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1
1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	0
1	0	0	0	0	1	0	1	1	1	1	1	1	1	0	1	1	0	0	0
1	1	0	0	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1
1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0
1	0	1	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1
1	0	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0
0	1	1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	1	1	0
0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0
1	1	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0
0	0	0	1	0	1	0	0	0	1	1	0	1	0	1	0	1	0	0	0
0	0	1	1	1	1	1	1	0	0	1	0	0	0	0	1	0	1	1	0
1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	1	0
0	0	1	1	0	1	1	1	1	0	1	0	1	1	0	0	0	0	1	0
1	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0
0	1	1	1	0	0	0	1	1	0	1	0	1	0	0	1	1	1	1	1
0	1	0	0	0	0	0	0	0	0	0	1	0	1	1	1	1	0	1	1
1	0	0	0	1	1	0	1	0	1	0	1	1	1	1	0	0	1	1	0
1	0	0	1	1	1	1	0	1	0	0	1	1	0	0	0	0	1	0	0
0	1	1	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1	0	0
1	0	1	1	0	0	0	0	1	1	0	1	1	0	0	0	0	1	1	0
0	1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1
0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	1	1	0	1	1
0	0	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	0	1
1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1
1	1	1	1	1	1	0	0	0	1	0	0	1	1	0	1	1	1	1	0
0	1	1	1	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	1
0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1
1	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1
1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1
0	0	1	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	0
0	1	0	0	0	0	1	1	1	1	1	1	0	0	0	1	1	0	0	0
0	0	1	1	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0
1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0	1	0	0	0
1	0	1	0	0	0	0	0	0	0	0	0	1	1	1	1	0	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	1	1	0	0	0	1	1	1	0	0	1	0	1	0	1	1
0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	0	0	0	1	0
0	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	1	0	0
0	0	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	0	1	1	1	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	1	0	0	1	1	1	1	0	0
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	1
0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	1	0	1	0
1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	1	1
0	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	1	1	1	0
1	0	0	1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	0	0
1	1	1	0	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	1	1
0	0	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1
1	1	1	1	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0
1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	1	1	0	1	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0
1	0	1	1	1	0	0	1	0	1	0	0	1	0	0	1	0	0	1	0
0	0	1	0	0	0	0	0	0	0	1	0	1	1	1	0	0	1	1	1
0	1	0	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	0
0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	1	0
0	1	1	1	1	1	1	1	0	0	1	0	1	1	1	0	0	1	0	1
1	0	1	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	0	0	0	1	1	0	0	0	1	0	1	1	0	0
1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1
0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	1
0	1	0	1	1	0	1	1	1	1	0	1	1	0	0	0	0	0	0	1
0	0	0	0	1	1	1	1	1	1	1	1	0	0	0	0	0	0	0	0
0	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0
1	1	0	1	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	1
1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1
0	0	0	1	1	0	0	1	1	1	1	1	0	0	0	0	1	0	0	0
1	1	1	1	1	0	1	0	1	0	0	1	1	1	1	0	1	1	1	0
1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	1	0	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1
1	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1
0	0	0	0	1	1	0	1	1	1	0	0	1	1	0	0	1	1	0	0
0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1
1	1	1	1	0	1	1	1	1	1	0	1	0	1	1	1	1	0	1	1
1	1	1	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	1	1
0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
0	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1
0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1
0	1	1	0	0	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1
0	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	1	0	1	0	1	0	0	0	1	1	0	0	0	1	0	1	0
1	0	0	0	1	1	1	1	0	0	0	1	0	1	1	0	1	0	1	0
1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1
1	0	0	0	0	1	1	0	1	0	0	1	0	1	1	0	0	0	0	0
1	1	0	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1
0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	1
0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	1	0	0	1	1
0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	1	1	0	0	1	0	1	1	1	0	0	0	0	1
0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	1	0	1	0	1
0	0	1	0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0
0	0	0	0	1	0	0	1	1	1	0	1	0	0	0	0	1	0	0	0
0	1	1	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	0	0
1	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0
0	1	0	0	0	1	0	1	0	1	1	1	1	0	1	0	1	1	0	0
0	0	0	0	0	0	1	0	1	0	0	1	1	0	0	0	0	1	0	0
1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	1	1	0	0	1	1	0	0	0	1	0	1	0	0	0	1
1	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	0	1	1	1
1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0
1	0	1	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1
0	0	1	0	0	1	1	1	1	1	1	1	0	0	0	0	0	1	0	0
0	1	0	0	1	0	1	1	0	1	1	0	0	0	0	0	1	0	0	0
0	0	1	0	0	1	1	0	0	1	1	0	0	0	0	0	0	1	1	0
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0
0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1
1	1	1	1	1	1	1	0	1	1	0	1	1	0	0	1	0	1	1	0
1	0	0	1	0	0	0	1	1	0	0	1	1	0	0	1	0	0	1	0
1	0	1	1	0	0	0	0	1	0	0	0	1	0	0	1	0	1	0	0
1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1
1	0	0	1	0	0	0	0	0	1	0	1	0	0	0	1	0	0	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1
0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0
1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1
1	0	1	0	1	0	0	1	0	1	1	1	0	0	1	1	1	1	0	0
1	0	0	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	1	0
0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	1	1
1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	0	1	0
1	0	1	1	1	0	1	0	1	1	1	1	0	1	0	1	1	1	1	0
1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1
1	0	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	1	0	1	1	1	0	0	1	0	1	1	0	1	1	1	1	1	0	0
0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0
1	1	1	1	0	1	1	1	0	0	1	1	0	1	1	0	1	1	1	0
1	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0
0	0	1	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0
1	0	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	0	1
0	1	1	1	0	0	0	0	0	1	1	0	0	1	1	1	0	1	1	0
1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0
1	1	0	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	1	1	0	0	1
1	1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	1	1	0	0
0	0	0	1	0	0	0	1	1	0	1	1	0	1	1	1	1	0	1	1
1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	0
1	1	1	1	1	0	1	1	0	0	1	1	0	0	1	1	1	1	0	1
1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	1	0	0
0	0	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	1	0	0	1	0	1	1	1	0	0	0	1	1	1
0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	0	1
0	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0	0	0	0	1
0	0	1	1	0	1	1	1	1	0	0	0	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0	0	0
1	1	1	0	1	0	1	1	1	0	0	0	0	1	1	0	1	1	1	1
1	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0
1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0
1	0	0	1	1	0	0	1	1	0	1	0	1	0	1	1	0	0	1	1
0	0	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	0	0	0
0	0	1	0	0	1	1	1	0	1	1	1	0	1	0	0	1	1	1	0
1	1	1	0	1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	1	0	0
1	0	0	1	1	0	0	1	1	1	0	0	1	1	0	1	1	0	0	0
1	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	0	1
0	0	1	1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0
0	0	1	0	0	1	1	0	1	0	1	0	0	0	1	0	0	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0
0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0
0	0	0	1	1	1	1	1	1	1	0	1	1	0	0	0	0	0	1	1
0	1	0	1	0	0	1	1	0	0	1	1	0	1	1	0	0	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	0	1
1	1	1	1	1	1	1	1	0	0	0	0	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1
0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
1	0	1	0	0	1	0	1	0	1	1	0	0	1	1	0	1	1	1	0
1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0
1	1	1	1	1	1	1	0	0	1	0	0	0	0	0	0	0	1	1	1
0	1	1	0	0	0	0	0	1	0	0	0	1	0	1	1	1	1	0	1
0	1	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0	1
1	0	1	1	1	0	1	1	1	1	0	1	0	0	1	1	0	0	0	1
1	1	0	1	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0
0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	1
0	0	1	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	1	0	0	1	0	0	1	0	0	0	1	0	0	0
0	1	0	1	0	1	1	0	1	0	0	1	1	0	0	0	1	1	1	0
1	1	1	0	1	0	1	1	1	0	0	1	0	0	0	1	1	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
0	1	1	1	0	0	0	1	1	1	0	0	1	0	0	0	1	1	0	0
1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	1	1	0	0	0	1	0	0	0	0	1	0	1	1	0	0	1	1	1
1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	0	0	1	0	0	1	1	1	1	0	1	0	0	0	1	0	1	0
0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0
0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0
1	1	0	0	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	0
0	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	0	0	1	1	1	0	1	1	0	0	0
0	0	0	1	0	1	0	1	1	0	0	0	0	1	1	0	0	0	0	0
0	1	0	0	1	0	1	1	0	0	0	1	0	1	0	1	1	0	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0
1	1	0	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	1	0	0	1	1	0	0	1	0	1	0	0	1	1	0	0	0
0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	0	1	1	0	0
0	0	1	1	1	1	0	1	0	1	0	0	1	0	1	0	0	1	1	1
1	0	1	0	0	0	1	1	0	0	0	0	1	1	1	1	1	0	0	1
0	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0	0	1	0	0
1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0
1	1	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1
1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	1	0
1	1	1	1	0	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1
0	1	1	0	1	0	1	0	0	0	1	0	0	0	0	1	1	0	0	1
1	1	0	1	1	1	0	0	1	0	0	1	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	1	0	0
0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1	0	0
0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1	1	0
0	1	1	0	1	0	0	1	0	0	1	1	1	1	0	1	1	0	0	0
1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_2_kappa_0_400.txt <==
0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	0
0	0	1	0	0	1	1	1	0	0	0	1	0	1	0	0	0	1	1	0
1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0
1	0	0	0	1	0	1	1	1	1	0	0	0	0	0	1	1	1	1	0
0	0	0	0	1	0	0	0	0	0	1	0	1	0	1	1	0	1	1	1
1	1	1	1	1	0	1	1	1	0	1	1	0	1	0	0	0	1	1	0
0	1	0	0	1	0	0	0	0	0	0	1	0	1	0	0	1	0	1	1
0	0	0	1	0	1	0	1	0	1	1	1	0	0	0	0	0	0	1	0
1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	0	1	0	0	0
1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1
1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1
1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1
0	0	1	0	0	1	0	1	0	1	0	0	1	1	0	0	0	1	0	1
1	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	0	0	0	0
0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1
1	0	0	1	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	1	0	0	1	1	1	1	1	0	1	0	0	1	0	0
1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	0	1	1	1	0
0	1	1	1	1	0	1	0	0	0	1	0	0	1	1	1	0	1	1	1
0	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	0	0	1	0	1	0	0	0	0	0	1	0	0	1	1
1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
0	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0	1
1	0	1	0	1	1	1	1	0	1	0	0	0	0	1	1	1	0	0	1
0	0	1	1	1	0	0	0	1	0	1	0	0	0	0	1	1	1	1	0
0	0	0	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0
0	1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	0	0	0
0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
0	1	0	0	0	1	1	0	1	1	1	1	0	0	0	0	1	1	1	0
1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1
0	0	0	0	1	1	1	0	1	0	0	1	0	0	0	1	1	1	0	1
1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1
1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0
0	1	1	1	1	1	1	1	0	1	1	1	0	1	0	0	1	1	1	0
1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0	0	0	1	0
0	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1
1	0	1	0	0	0	0	0	1	1	0	0	0	1	0	1	1	0	1	0
1	0	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1
0	0	0	0	1	0	0	0	0	0	1	1	1	0	0	1	0	0	0	1
0	1	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	0	0	0	1	1	1	1	1	1	1	0	0	1
0	1	0	0	1	0	1	0	1	1	1	1	1	1	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	1	1
0	1	1	0	0	1	1	1	1	1	0	0	1	0	0	0	1	1	1	0
1	0	0	0	1	0	0	0	0	1	1	0	0	1	0	1	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
1	0	1	1	1	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1
0	1	0	1	0	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	1	0	1	1	1
1	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0
1	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1
0	1	0	0	0	0	1	0	1	0	1	1	0	1	0	1	1	1	1	1
0	1	1	1	1	0	0	1	0	0	1	1	1	1	1	1	0	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	1	1	0	1	1	0	1	0	0	0	0	0	0	0	0	1	1	0	0
1	0	0	1	1	1	1	0	1	1	0	1	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1
0	0	1	0	0	1	0	1	1	0	1	1	0	0	1	1	1	1	0	0
0	1	0	0	0	0	1	1	1	1	0	1	0	0	0	0	1	0	0	1
0	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1
0	1	0	1	1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1
1	1	0	0	0	0	1	0	0	0	1	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	0	1	0	0	1	1	1	1
0	1	0	0	0	0	1	0	0	0	1	1	1	1	0	1	1	0	0	0
0	0	1	1	1	1	1	1	1	1	1	0	0	0	0	0	0	0	1	1
0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	0	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	0	1	0	0	0	1	1	0	1	1	1	1	1	1
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	1
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0
0	0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	1
0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	0	0
1	1	0	1	0	1	1	0	0	0	1	0	1	1	1	1	1	1	0	1
0	0	0	0	0	0	1	0	1	0	1	0	0	0	0	0	0	0	1	1
1	0	1	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	1	1
0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1	1	1
1	0	1	1	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	0	0	1	0	1	0	0	1	0	0	1	1	1
1	1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	1	0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0
1	0	0	1	1	1	0	1	1	1	0	0	0	0	0	1	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	1	1	0	0	0
0	1	1	0	0	1	0	1	0	0	0	1	0	0	0	0	1	0	0	0
1	1	0	0	1	1	1	0	0	1	0	1	0	1	1	1	0	0	1	1
0	0	0	0	0	0	1	1	0	0	1	0	0	1	0	0	0	0	0	1
0	0	0	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	0	0
0	1	0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	0	0	1	0	1	1	0	0	0	1	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	0	1	0	0	1	1	0	0	0	0	1	1	1	1	1
1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	0	0	0	0	1	1	1	0	0	0
1	1	1	0	1	1	0	0	1	0	1	1	1	1	1	1	1	1	0	0
0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1
0	0	0	1	0	1	1	0	1	0	1	0	0	0	1	1	0	1	0	0
1	1	0	0	0	0	1	1	1	0	0	1	1	1	1	1	1	0	0	0
1	1	1	1	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0
1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	1	1	0	1	1	1	1	0	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	0
0	0	1	0	1	0	0	1	0	1	1	1	1	0	1	0	1	0	0	1
1	0	0	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0	0	0
1	0	1	0	0	0	0	0	0	0	1	1	1	1	0	1	0	1	0	0
0	0	1	1	0	1	1	1	1	0	0	0	0	1	0	1	0	1	1	1
0	0	1	0	0	1	0	1	0	0	1	0	0	0	1	1	1	0	0	0
0	0	0	0	1	0	0	0	1	1	1	1	1	0	1	0	0	1	0	0
0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	1	0	1	0	1	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1
0	1	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	1
0	1	1	0	1	1	1	1	1	1	0	0	1	0	1	0	0	0	0	0
1	0	0	0	0	0	1	1	1	1	0	1	1	0	1	1	1	1	0	1
1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1
1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1
0	1	1	1	0	1	1	0	1	0	0	0	0	1	0	0	1	1	0	0
1	0	1	1	1	0	0	1	1	0	0	1	1	0	0	1	0	1	1	0
0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	0
1	1	0	0	0	1	1	0	1	0	1	1	1	0	0	1	0	1	0	0
1	1	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0	0	0	1
0	0	0	0	1	1	1	1	1	1	0	1	0	0	0	0	1	1	1	1
0	1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0
1	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0
0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	1	0	0
0	1	0	0	0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	1
0	0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1
0	1	0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	1	0	1	1	0	0	0	1	0	1	0	1	1	1	1	1
0	1	1	0	0	0	0	1	0	0	1	0	1	1	1	0	0	1	0	1
0	1	1	1	1	0	0	0	1	0	1	0	0	1	0	0	1	1	1	1
1	1	0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	1
1	1	1	1	0	0	1	0	1	0	1	1	1	1	1	0	0	1	1	1
0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	0	1	0	0	1
0	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1
0	0	1	0	1	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0
1	0	1	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1
1	1	1	0	1	0	1	1	1	0	0	1	1	1	0	1	0	1	1	1
0	1	1	1	0	1	1	0	1	1	1	1	0	0	1	0	1	0	0	0
1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	0	1	1
0	1	0	1	0	0	1	0	1	0	0	1	0	0	0	0	0	0	1	1
1	1	1	0	1	0	1	1	1	0	1	1	0	0	1	1	1	1	0	1
0	0	0	1	0	1	1	1	0	1	0	1	1	1	0	1	0	1	1	1
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1
1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0
0	1	0	1	0	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0
0	0	1	0	0	0	0	1	1	0	1	1	1	1	1	0	0	1	1	1
0	0	1	1	1	0	0	0	1	1	0	1	0	1	0	1	0	0	1	0
1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	1	1	1	0	0	0	1	0	0	0	1	1	0	1	0	1
0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	0	1	1	1	1	1	1	0	0	1	1	1	0	1	1	0	1	1	0
0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0
0	0	1	1	1	0	0	0	1	0	0	0	0	0	1	1	1	1	1	1
1	1	1	1	0	1	0	0	0	1	1	1	1	0	0	1	0	0	0	0
1	1	0	0	0	0	0	1	1	0	0	1	1	1	0	1	1	0	0	0
0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1
1	0	0	1	1	0	1	0	1	1	0	0	0	0	0	1	0	1	1	1
0	0	0	1	0	0	0	1	1	0	1	1	0	0	0	1	1	1	0	1
1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
1	0	0	1	0	1	1	0	1	0	1	0	0	1	0	1	0	0	1	0
1	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
1	0	1	0	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0	1
0	0	0	1	1	0	1	0	0	1	0	0	1	1	1	1	0	1	1	1
0	0	0	1	1	0	1	0	1	0	1	1	0	1	1	1	1	0	1	0
1	0	0	0	0	1	1	0	0	1	0	0	0	0	0	1	0	0	0	0
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
1	0	0	0	0	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0
0	1	0	0	0	1	1	1	1	0	0	0	0	0	0	0	1	1	1	1
1	0	1	0	0	1	0	0	1	0	0	0	0	0	0	1	0	1	1	0
1	1	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	1	0	0	0	0	0	0	1	1	1	1	0	1	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	0	1	1	0	1	0	0	1	0	0	0
0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	1	1	0
1	0	0	1	0	1	0	0	1	0	0	0	0	0	0	1	0	0	1	1
0	0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	0	1	0	1	0
0	0	1	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1	0	1
1	1	0	0	0	0	0	1	1	1	0	0	0	0	0	1	1	1	1	1
0	1	0	0	0	1	1	1	0	1	1	1	1	1	0	1	0	0	1	1
1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0
1	0	1	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0
0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
1	0	0	0	1	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	1	1	1	0
0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	0	0	0	1	1
0	0	0	0	0	1	1	0	0	0	1	0	0	0	1	0	0	0	0	0
0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1
1	1	0	1	1	0	0	1	0	1	0	1	0	0	0	1	0	1	0	0
0	1	0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	0	0	0
1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0	1	1
0	0	0	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1
1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	1	0	1	0	0	1	1	1	1	0
0	0	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0	1	0	1
0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0
1	0	1	1	1	1	0	0	0	0	1	1	1	0	1	1	1	1	1	0
1	1	0	0	0	1	0	0	1	1	0	0	0	0	0	1	1	1	0	0
1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	1
1	1	1	1	0	1	1	1	0	0	0	0	0	0	0	1	1	0	1	1
1	1	1	0	1	0	1	1	0	0	1	0	0	0	0	1	0	0	0	1
1	1	1	1	0	1	1	1	1	0	0	1	0	1	0	1	1	1	0	1
0	0	1	1	0	0	0	1	1	0	1	1	1	0	1	0	1	1	1	0
0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1
0	1	0	0	1	0	1	1	1	1	0	1	0	0	1	0	1	0	0	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0
1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	1	1	1
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0
1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1
1	0	0	1	0	1	1	0	1	1	1	0	1	1	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	1
0	0	0	0	0	0	1	0	0	1	0	1	0	1	1	0	0	0	1	1
1	1	1	1	1	1	0	0	0	0	1	0	1	1	1	1	0	0	0	0
0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0
0	0	1	1	0	0	1	0	0	1	1	1	0	1	1	0	1	1	0	0
0	1	0	0	0	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0
0	1	1	0	1	1	1	1	1	1	0	1	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	0	1
0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	0	1
1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	1	1	0	1	1	1	0	0	1	1	0
0	1	0	0	0	1	1	0	0	0	1	0	0	1	1	0	1	0	0	1
0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0
1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0
0	0	0	1	1	0	0	1	1	1	1	1	1	1	0	1	0	1	0	0
1	1	0	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
0	1	1	1	0	0	0	0	0	0	0	1	0	1	1	1	1	1	1	1
0	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1
0	0	0	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1
0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	1	0	1	1	1	1	0	1	0	1	0	0	0
0	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	1
1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0
0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0	0	0	0
0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	0	1	1
1	0	0	0	1	1	1	0	0	1	1	0	1	1	1	0	1	0	0	1
0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1
1	0	1	1	1	0	1	1	0	1	1	0	1	1	1	1	1	0	0	1
1	1	1	1	0	1	0	0	0	0	1	0	1	0	1	1	0	1	0	1
0	0	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0	0	1
0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1
1	0	1	0	0	1	1	1	1	0	0	0	0	0	0	0	1	1	0	0
1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1
0	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	0	0	0	1
0	0	1	1	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	1	1	0	1	1	1	0	0	0	1	1
1	0	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	0	0	0	1	1	0	1	1	0	1	1	1	1	1	0	1	0	0
0	1	1	1	0	1	1	1	1	1	0	0	1	0	1	0	0	1	0	0
1	0	0	1	1	0	0	0	0	1	0	1	0	0	0	0	0	0	1	0
0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0	0	1	1	1
1	1	1	1	0	1	1	1	0	0	0	0	0	0	0	1	0	1	1	1
1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	0	1
1	0	1	0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	0
0	1	1	0	0	1	0	1	0	1	1	0	1	0	1	1	0	0	0	0
0	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	0	1	0	0
0	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	0	1	1	1
1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	1	1	0	0	0
1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0
1	0	1	1	1	1	0	1	1	0	0	0	0	0	0	0	1	0	0	0
0	1	0	1	1	0	0	0	0	0	0	1	1	1	1	1	0	0	1	1
1	0	0	0	0	1	0	1	1	0	1	1	0	0	1	1	1	1	0	0
1	0	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1
1	0	0	1	1	0	1	0	1	1	1	0	1	1	0	1	0	1	1	1
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	1	1	1	1	0	0	0	0	1	1	1	1	0	1	1	1	1	1	1
0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1
0	0	1	0	0	1	0	0	0	1	0	1	1	1	0	1	1	1	0	0
0	1	1	1	1	0	1	0	1	1	1	0	1	1	1	0	0	0	1	1
0	0	0	0	0	0	1	1	1	1	1	0	1	1	1	0	0	1	1	0
0	0	1	0	0	1	0	1	1	1	1	0	1	0	1	0	0	0	0	0
1	0	1	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1
1	0	0	0	0	0	1	1	0	1	1	1	0	1	1	1	1	1	1	1
1	1	0	1	0	1	1	0	1	1	1	0	0	1	0	0	0	1	0	1
1	1	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	0
1	0	0	1	1	0	1	0	1	1	1	1	0	1	1	0	1	1	1	1
0	0	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	1	0	1
1	1	1	0	1	1	1	1	1	0	0	0	0	0	0	0	1	1	0	0
1	1	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0
1	1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	0	1	1	1
0	1	1	0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1
1	1	1	1	0	1	1	0	1	1	0	0	1	1	0	0	0	1	1	1
0	0	1	1	0	1	1	1	1	1	0	0	1	0	0	0	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0	0	0	0
1	1	1	1	1	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0
1	0	1	1	0	0	0	1	1	1	1	0	1	0	0	1	0	1	1	1
1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1
0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	1	0	1	1	1
1	1	1	0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	0
1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	0	1	1	0	0
0	1	1	1	0	0	1	1	1	1	0	0	0	0	0	0	1	0	0	0
0	0	0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1
1	0	1	1	0	1	0	1	1	1	1	0	1	1	0	0	0	0	0	1
1	0	1	1	1	1	1	0	1	1	0	1	0	0	1	0	0	1	0	0
0	0	0	1	1	1	0	0	0	0	0	1	1	0	1	0	1	1	0	1
0	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1	1	0	0	1
1	1	1	0	1	0	0	1	0	0	0	1	1	1	1	1	1	1	1	1
1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1
1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	1	1	0	1	0	1	1	1	1	1	1	0	1	1	0
0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	1	1	0	0
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	1	1	1	0	0	1	1	0	1	0	0	1	1	0
1	0	0	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	0
1	1	0	0	0	1	1	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	1	0
1	0	1	1	1	0	0	0	1	0	1	0	0	1	0	0	0	0	0	0
0	1	0	1	0	1	0	0	0	1	0	0	0	0	0	1	0	1	0	1
0	0	1	1	0	0	0	1	1	0	1	1	1	0	1	0	0	0	0	0
1	1	0	0	0	0	1	1	0	1	1	1	1	0	1	0	1	0	0	1
1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	0	1
0	1	0	1	1	0	0	0	0	1	1	0	1	1	1	0	0	0	1	1
1	0	0	0	1	1	1	1	1	0	0	0	1	0	0	0	0	0	0	0
1	1	0	0	1	0	0	0	0	1	1	0	0	1	0	1	1	0	1	1
1	1	1	1	0	0	1	1	0	0	1	0	1	1	1	0	1	1	1	0
0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	1	1	1	0
0	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1
0	0	1	1	1	1	0	1	0	1	1	0	0	0	1	0	0	0	1	1
1	1	0	1	0	1	1	1	1	0	0	1	1	0	0	1	1	0	0	0
1	1	1	1	0	1	0	1	1	0	1	1	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	1	0	1	1	0	0	0	0	1	0	0	1	1	1	1	1
0	0	0	0	0	0	0	1	0	1	0	1	1	1	1	0	1	0	0	1
1	1	1	0	0	0	1	1	1	1	0	0	0	0	1	1	1	0	0	1
1	0	1	0	0	1	0	1	1	0	1	0	0	1	1	1	1	1	0	1
1	1	1	1	0	1	0	0	1	1	1	1	1	1	0	1	1	1	1	0
0	1	0	1	0	0	1	0	1	0	0	1	0	0	0	0	1	0	1	0
1	1	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0
1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0
1	1	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0	0	0
1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	0
1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	1	1	1	0	0
1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1
1	1	1	0	1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0
1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0
0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1	0	0
1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	0
0	1	0	0	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0
1	1	0	1	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0
1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	1	0	0	0
0	1	0	0	0	0	0	0	1	0	0	1	1	0	0	1	1	0	1	0
0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	1	1
1	1	1	1	1	0	0	0	0	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	0	1	1	1
1	1	0	0	1	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
0	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0
0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	0	1	0
1	0	1	1	1	0	0	0	0	1	0	1	1	1	1	1	0	1	0	0
1	1	1	1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
1	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0
0	0	0	0	0	1	0	1	1	0	0	1	1	0	0	0	1	0	0	0
0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0
0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0
1	0	0	1	1	0	1	0	0	1	1	1	1	0	0	1	0	1	1	1
1	0	1	1	1	0	1	0	1	1	0	0	0	0	1	1	1	1	0	1
0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	1	0	0
1	1	1	0	1	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0
1	0	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1
1	0	0	0	1	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0
1	1	0	0	1	1	0	0	1	1	0	1	0	0	0	1	1	0	1	1
0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	1	1	1	0	1
0	0	1	0	1	1	1	1	1	1	0	1	1	1	0	1	0	0	1	1
1	0	1	0	1	0	0	1	1	0	0	0	1	0	1	0	1	1	0	0
1	0	0	0	0	0	0	0	0	0	0	1	0	1	1	1	1	1	1	1
0	0	0	0	1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1
0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	1	1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0
1	0	0	0	1	0	0	1	0	0	1	0	0	0	0	1	0	0	1	1
1	1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	1	1	0	1
0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0
1	0	0	0	0	1	0	0	0	0	1	1	1	0	1	1	0	0	0	1
1	1	1	1	1	0	0	0	0	0	0	0	1	1	1	1	1	1	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1
1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1
0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1
1	0	0	1	1	1	1	1	1	1	0	1	0	0	0	1	0	1	1	0
1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1
0	0	1	1	1	0	1	0	0	0	1	1	0	0	1	1	0	1	1	1
1	0	0	1	0	1	0	0	0	1	1	0	1	1	1	0	0	1	1	0
0	1	0	0	0	1	1	0	0	0	0	0	1	1	1	0	1	0	1	0
0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0
1	0	1	0	0	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1
0	0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	0	0	0
1	1	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	1	1	1
0	0	0	0	0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0
1	0	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	0	1
1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	0	1	0	0	0	1	1	0	1	0	1	1	1	1	1
1	1	0	0	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1
1	0	1	0	0	1	0	0	0	1	0	1	1	0	1	1	1	1	0	0
0	0	0	0	1	0	1	1	0	1	1	1	0	1	1	0	1	0	0	0
1	0	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1
1	0	0	1	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1
0	1	1	1	1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1
0	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1	1	1	0	0
1	0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	0	0	1	0	1	1	0	0	0	0	0	0	1	1	1	0	1
0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	0	0	1	0	1	1	1	1	0	1	1	0	1	1
0	1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0
1	0	0	1	0	0	0	0	1	0	1	1	1	1	1	1	0	0	1	1
0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1
1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0
1	0	1	1	1	1	1	1	0	0	0	0	1	0	1	1	0	0	0	0
0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	1	0
1	0	1	1	1	1	0	0	0	0	1	0	1	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	1	1
0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1
1	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	0	0	1	1
1	1	0	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	1
0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	0	0	0	1	1
0	0	0	1	0	0	1	0	1	0	0	1	0	0	0	0	1	0	1	0
1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0
0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	1	1	1
0	0	1	0	0	1	0	0	0	0	1	1	0	0	1	0	0	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0
0	0	0	0	0	0	0	1	1	1	1	0	0	0	1	1	0	0	0	0
0	1	0	1	1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	1
1	1	0	0	0	0	1	1	0	0	0	0	1	1	0	1	0	1	0	0
1	1	0	0	1	0	0	1	0	0	0	1	1	1	1	0	1	0	1	1
0	0	0	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1
1	1	1	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0
1	1	1	0	0	0	0	1	0	0	1	1	1	0	1	1	0	1	0	0
0	1	1	0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0
1	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	1	1	0	0	0	0	0	1	0	1	1	1	0	1	1	1	1
0	0	1	0	1	0	1	1	0	0	0	1	0	0	1	0	0	0	0	1
0	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	1	1	0	0
0	0	0	1	1	0	1	1	1	1	0	0	0	0	1	0	0	1	1	1
0	1	0	0	0	0	0	1	0	1	1	0	0	0	1	0	0	0	0	1
0	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0
0	1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
1	1	1	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	0
0	1	1	0	0	1	1	0	0	1	0	1	0	0	0	0	1	1	0	0
0	0	0	0	0	1	1	0	1	1	0	1	0	1	1	0	1	1	0	1
1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	0	1	0	0
0	0	1	0	0	1	0	1	1	0	1	1	1	1	0	0	0	1	1	0
0	0	1	1	1	0	1	0	0	1	0	1	1	0	1	0	0	0	1	1
1	1	0	1	0	0	0	1	1	0	1	1	0	0	0	0	1	1	0	0
1	0	0	1	1	1	1	1	1	0	1	0	0	1	1	1	0	1	1	1
1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0
0	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	1	0	0	1	0
0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0	1	1	0	0
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	1	1	1	1	1	1	1	0	1	0	0	1	0	0	0
1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1
0	1	0	0	0	0	1	1	0	0	1	1	1	0	1	0	0	0	0	1
0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1
1	1	1	0	1	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0
1	0	0	1	1	1	1	1	1	0	0	1	1	1	0	1	0	1	1	0
1	1	0	1	1	0	1	1	1	0	0	1	0	1	1	0	1	0	1	1
0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0	0
0	0	0	1	1	1	0	0	0	0	0	1	1	0	0	1	0	0	1	0
0	0	0	0	0	0	0	0	1	0	1	0	1	0	0	1	0	0	0	0
0	1	1	1	1	0	1	1	1	1	0	0	0	0	1	0	0	1	1	0
0	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1	0
0	0	0	0	0	1	1	1	0	1	0	1	0	0	0	1	0	0	0	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	1
1	1	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	0	1
1	1	1	1	1	1	0	1	0	1	0	0	1	1	1	0	0	1	1	1
0	1	1	0	1	0	1	0	0	0	1	1	0	0	0	0	0	0	1	1
0	1	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	1	1	0
1	0	0	0	0	1	0	0	1	0	1	0	0	1	0	1	1	0	0	0
1	1	1	1	0	0	1	0	0	0	0	0	0	1	1	1	1	1	1	1
0	0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1
1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0
0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	1	0	0
0	1	0	1	0	1	1	0	1	0	1	0	0	0	0	1	0	0	1	0
0	0	0	0	0	0	1	1	0	0	1	1	0	1	1	1	1	0	1	1
1	0	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0
0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	1	1
1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0	0
1	1	1	1	0	1	1	1	0	0	0	0	0	1	1	0	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	1
0	0	0	1	0	1	1	0	1	1	0	1	0	0	1	0	0	0	1	0
0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0
0	1	1	1	0	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1
0	0	0	1	0	0	1	0	1	0	0	1	0	1	0	0	0	0	0	0
0	0	1	1	1	0	0	1	0	0	0	0	1	1	1	1	0	0	1	0
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1
1	0	1	1	1	1	0	1	1	0	1	0	0	0	0	1	0	0	0	1
0	1	0	1	1	0	1	1	0	0	1	1	1	1	0	1	1	1	0	1
0	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1
1	1	0	1	0	1	0	0	0	0	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1
1	0	1	1	1	1	0	0	1	0	1	1	1	1	0	0	0	0	0	0
1	0	1	1	0	0	0	0	1	0	1	0	0	1	0	1	1	1	1	0
1	0	1	0	1	1	0	0	0	0	1	1	1	1	0	0	1	1	0	1
0	1	1	0	0	0	0	1	1	0	1	1	0	0	1	0	1	1	0	0
0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1
1	1	1	0	1	1	1	1	1	1	1	0	0	0	0	1	1	1	0	0
1	0	1	1	1	0	0	1	1	0	0	0	0	1	0	1	0	0	0	1
1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
0	1	1	1	0	1	1	1	1	0	1	0	0	0	0	0	0	0	1	0
1	1	1	1	1	0	0	1	1	0	0	0	0	0	1	1	1	0	1	1
0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
0	0	0	0	0	1	0	0	1	0	1	0	0	0	1	0	1	0	1	0
0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	0	0	1	1	0	1	0	0	1	1	0	0	1	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	1	1	1	0	0	1	0	0	0	0
0	0	0	0	1	1	0	0	0	0	1	0	1	1	0	0	0	1	1	1
1	1	0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	1	0	0
0	1	0	0	0	0	1	1	0	0	1	1	0	1	1	0	0	0	0	1
0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	1	0	0	0
1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
1	1	1	1	1	1	0	1	1	1	1	0	0	0	0	1	0	0	0	0
0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0
0	1	0	1	1	0	1	0	1	0	1	1	0	1	1	1	1	0	1	1
0	0	1	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0
0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	0	0	0	1	0	1	1	1	1	1	1	1	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	0
0	0	1	0	0	1	0	1	1	1	0	0	0	0	0	1	1	1	0	0
1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1
0	1	1	1	1	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1
0	0	0	0	1	1	0	1	0	0	0	0	1	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1
0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1	0	0
1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0
1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	1	0	0
1	1	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	1
0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	1	0	0	0
0	0	1	1	1	0	1	1	0	0	1	1	1	0	1	0	0	0	1	0
1	1	1	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0
1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	0
1	0	1	0	0	1	1	0	0	0	1	0	0	1	1	0	0	1	1	0
1	0	1	0	1	1	0	1	1	0	0	1	1	1	1	1	1	0	1	1
0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0
1	0	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0	1
0	0	1	0	0	1	1	1	0	1	0	1	1	1	1	0	1	1	1	0
0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	0	1	1	1
1	1	0	1	1	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0
0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0
0	1	0	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1
0	1	1	0	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0
0	0	0	0	1	0	0	0	1	1	1	0	0	0	1	0	1	1	0	1
1	1	1	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1	0	0
0	0	1	1	1	1	0	1	0	1	1	0	1	1	0	1	1	1	1	1
1	1	0	0	1	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0
1	1	1	0	1	1	1	0	1	0	1	0	1	0	1	0	0	0	0	0
1	1	0	1	1	0	1	0	1	1	1	0	1	0	1	1	1	1	1	1
0	1	1	1	1	0	0	1	0	0	1	0	0	1	1	1	0	0	1	1
0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	1	1	1	1	0	1	1	0	1	1	0	0	0	0	1	0	0	0
0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0
0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	1
0	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1
1	0	0	0	0	1	0	0	1	0	1	1	1	1	0	1	1	0	0	0
0	0	1	0	0	0	1	0	0	0	1	1	0	0	1	0	1	0	0	0
1	1	1	1	0	0	1	0	1	1	1	0	1	1	1	1	1	1	0	1
1	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0
0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1
1	1	0	0	0	0	0	0	1	0	1	1	0	0	1	1	1	1	0	0
1	0	1	1	0	1	1	1	1	1	0	0	1	0	0	1	0	1	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1
1	1	1	0	0	0	0	0	0	1	0	0	1	0	1	0	1	1	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	0	0	1	1	0	0	0	1	0	1	0	1	1	0	0	1	0
0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0
0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	1	0	1	0	0
1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1
1	0	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	1	1	1	0	0	1	1	0	0	1	0	1	1	1	1
1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0
0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1
1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1
1	0	0	1	0	1	0	0	1	0	0	1	1	0	1	0	0	1	1	0
1	0	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	1	1	0	1	0	1	1	1	1	0	1
1	1	1	1	1	0	0	0	1	0	1	1	1	1	0	0	0	1	1	1
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
0	1	1	1	1	0	0	0	0	0	1	0	0	1	1	1	0	1	1	1
1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
1	1	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1	1	0	1
1	0	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0
0	1	0	0	0	1	1	0	1	1	0	0	0	0	0	0	1	1	0	0
0	0	1	1	1	0	0	1	0	1	0	0	0	0	1	1	0	1	1	1
0	1	0	1	1	1	1	1	1	1	1	0	0	1	1	0	1	0	1	1
0	0	0	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	1
0	0	1	1	1	0	0	0	1	0	1	0	1	1	0	0	0	0	0	1
0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	1	1
1	0	0	1	0	1	1	0	1	0	1	0	0	0	1	1	1	0	1	1
0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	1	1	1	1	0
0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	1
0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1	0
1	0	1	0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	1	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	0	0	1	1	0	1	0	1	1	1
0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0
0	1	0	0	0	1	0	1	0	1	0	0	1	1	1	1	1	1	0	0
1	1	1	1	1	1	0	1	1	0	1	0	1	0	0	1	0	1	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	0	0	0	0	1	0	1	0	0	1	0	1	1	0	0	1	0	0
1	0	0	0	1	1	1	1	1	1	0	1	0	0	1	0	0	0	0	0
0	1	0	1	0	1	1	1	1	0	0	0	0	1	1	1	1	1	1	0
0	0	1	1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	1	1
1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	0	1	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	0
0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1
0	1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	0	0	0	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1	0	0
0	1	0	0	0	1	1	0	1	0	0	0	0	0	1	1	0	0	0	0
0	1	0	0	0	0	1	0	1	0	1	1	1	1	1	0	0	0	0	0
1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1
0	0	0	0	0	1	1	1	1	1	0	1	0	0	0	0	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	0
0	0	1	1	1	0	0	1	0	1	0	0	0	0	0	0	1	0	1	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0
0	0	0	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	0	1
1	1	1	1	0	0	0	1	1	0	1	1	0	0	0	1	0	1	0	0
0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0
1	1	1	1	1	1	0	0	0	0	0	0	1	0	1	0	1	1	1	1
0	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0
0	1	1	1	1	0	1	1	1	0	0	0	0	0	1	0	0	1	1	0
1	1	1	1	1	1	0	1	0	1	0	0	1	1	1	0	0	0	1	1
1	0	1	0	0	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1
0	0	0	0	1	1	1	1	1	1	0	0	0	1	1	1	1	0	0	0
0	1	0	1	1	0	1	1	1	0	0	1	0	1	1	0	0	0	0	0
0	0	1	1	1	0	1	0	1	0	1	1	0	1	0	1	0	0	1	1
0	1	1	0	0	1	1	0	0	1	0	1	1	0	0	1	0	1	0	1
0	0	1	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	1
0	1	1	0	0	0	1	0	0	1	1	1	0	1	1	1	1	0	0	0
1	1	1	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	0
0	1	0	1	0	1	0	0	1	1	0	1	0	1	1	0	1	0	0	0
0	1	1	0	1	1	0	1	1	1	1	1	1	0	1	0	1	0	1	1
0	0	1	1	1	0	0	1	0	1	1	1	1	1	0	0	0	1	1	0
1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0
1	0	0	0	0	0	0	1	1	1	1	0	1	1	1	1	0	0	0	0
0	1	1	1	0	0	0	1	1	0	1	0	0	0	0	0	0	1	1	0
0	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1
0	0	1	0	0	1	1	1	1	1	0	1	1	1	0	1	0	1	1	0
1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0
0	0	1	0	0	1	0	1	1	1	0	0	0	0	0	0	0	0	0	1
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	1	0	1
1	0	0	0	0	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1
1	1	1	1	1	1	1	0	1	0	0	1	1	1	1	0	1	0	1	0
1	0	0	1	1	0	0	0	1	0	1	0	0	0	1	0	0	0	0	1
0	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1	1
1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	0
0	0	1	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	1	0	1	0	1	1	1	0	0	0	1	0
0	0	0	1	0	0	1	1	1	1	0	0	1	0	0	1	0	1	1	1
0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	0
1	0	1	1	0	1	1	0	1	1	0	1	1	1	0	0	0	1	0	0
0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1
1	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0	1	1	1	1
1	1	0	1	1	1	1	1	1	1	1	0	0	1	0	0	0	0	1	1
0	0	0	0	1	1	1	0	1	1	1	1	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	0
0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1
1	1	1	0	0	0	0	0	0	1	1	1	0	1	1	0	0	0	1	0
0	0	0	1	1	1	0	0	1	0	0	0	0	0	1	0	1	0	0	1
0	0	1	0	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0
1	1	1	1	0	1	0	1	1	1	1	1	1	0	0	0	1	1	0	0
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
1	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	0	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0
0	1	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1
1	1	1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1
0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	1	0	0	1	0	1	0	0	1	0	1	1	1	0	0	1	1	1	1
1	0	0	0	0	1	1	0	1	1	1	0	1	1	1	1	0	0	0	1
1	0	0	1	1	0	0	0	1	0	1	0	1	1	0	1	0	0	0	0
0	1	1	0	0	0	1	1	1	0	1	0	1	1	1	0	1	1	0	0
1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1	0	0	0	0
0	0	1	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1
0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0
0	1	0	0	1	0	1	0	0	0	1	1	0	0	1	0	1	0	0	1
0	0	0	0	0	0	1	1	1	0	0	0	1	1	1	0	0	0	0	1
0	0	1	0	0	1	1	1	1	1	0	0	1	1	0	0	1	0	1	0
0	0	1	0	0	0	1	1	0	0	1	0	1	1	1	1	0	0	0	0
0	0	1	0	1	0	0	0	0	0	1	0	1	0	1	0	0	0	0	1
1	1	0	0	1	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0
0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	1	1	0	1	0
1	0	0	0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	0	1
0	0	1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0
0	0	0	0	0	1	0	0	1	0	0	0	0	1	1	0	1	1	0	0
0	0	0	0	0	1	0	1	0	0	0	0	1	1	1	1	0	0	0	0
0	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	1	0	1	0
1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	1
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	1
0	0	1	1	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1
0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0
0	1	1	1	1	0	0	0	0	1	0	1	0	0	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1
0	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	0	1	1	1	1	0	0	1	0	1	0	1	1	1	1	1
1	1	0	0	1	0	1	0	0	1	0	0	0	0	0	1	0	0	0	0
0	0	0	0	0	1	0	1	1	0	1	1	1	1	0	0	1	1	1	0
1	0	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0
0	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	0	0	1	1
0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1
1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1
0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	0	1	1	0	1	0	0	0	1	1	1	1	1
0	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1
0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0
1	1	1	1	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1
0	0	1	0	0	0	0	1	1	0	1	0	0	1	0	1	0	0	0	1
0	0	0	1	1	0	1	1	1	0	1	1	0	0	0	1	1	1	0	1
1	1	0	0	1	1	1	1	0	0	1	0	0	0	1	0	0	1	0	0
1	0	1	0	0	1	0	0	1	1	0	1	1	0	1	0	1	1	0	0
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1
1	1	1	0	1	0	0	1	1	1	0	0	1	0	1	0	0	0	0	0
0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1
0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	1	1
1	1	1	0	1	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0
0	0	1	0	0	1	0	1	0	1	1	0	0	1	1	1	0	1	0	0
0	0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	0	0	1	1
0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	1	1	0
1	0	1	1	1	0	0	1	0	0	1	1	1	1	0	1	1	1	0	1
0	0	0	1	0	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	0	0	0	0	1	1	1	1	1	1	1	0	1	0	1	0	0	1
0	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1
0	1	1	1	1	0	1	0	0	1	0	0	1	1	1	0	1	1	1	1
1	1	1	1	0	1	1	0	0	1	1	1	1	0	1	1	0	0	0	0
0	0	0	1	1	0	0	1	1	0	1	1	1	1	1	0	1	1	1	0
0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0
0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	0	0	1	1	0	1	1	0	0	0	1	0	1	0	1	1
1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1
0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
0	0	1	0	0	0	0	1	1	0	1	0	1	1	0	1	1	0	0	1
1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1
0	0	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0
1	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0
1	1	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	0
0	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	1
1	1	0	0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	1	0
1	1	1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0
1	1	1	0	0	0	1	1	1	1	0	1	0	0	0	1	1	1	1	0
0	1	0	1	0	1	1	0	0	1	0	1	0	0	0	0	1	0	1	1
0	0	0	1	1	1	1	0	1	1	0	0	0	0	0	0	1	0	0	1
1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	1	1	0	1	1
0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	0
0	0	1	0	1	0	0	1	1	0	0	0	0	0	1	0	1	1	0	0
1	0	1	1	1	0	0	1	1	1	0	0	0	0	0	1	1	1	0	1
1	1	0	1	0	1	1	0	1	0	0	1	0	1	0	0	1	1	1	0
0	0	1	0	0	1	1	1	1	1	1	1	0	0	1	0	1	1	0	1
0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1
0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1
1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	1	0	0	0
0	0	0	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0
1	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1
1	0	1	0	0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0
0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0
0	1	1	0	0	1	1	0	1	0	1	0	1	1	1	0	1	1	1	0
0	0	1	0	0	0	1	1	0	0	1	1	0	1	1	0	0	0	0	0
1	1	0	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1
1	0	0	0	1	0	1	1	0	1	1	1	0	1	1	1	0	0	0	1
0	1	1	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0
0	1	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0
1	0	1	0	0	1	1	1	0	1	1	1	1	1	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	0	1	0	1	0	1	0	1	0	1
0	0	0	0	0	0	0	0	1	0	1	1	0	1	1	1	1	0	1	0
0	0	0	0	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	1
0	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	1
0	1	1	1	0	1	0	1	1	0	1	1	1	0	0	1	1	1	1	0
0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
1	0	0	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1
1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	1	0
0	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	1	0	0	0	0	1	0	0	0	0	0	1	1	1	0	1
0	0	1	0	0	1	1	1	0	1	0	0	0	0	0	0	0	1	1	1
1	0	1	0	0	0	1	0	0	0	1	0	1	0	0	1	1	1	0	0
0	0	0	0	0	0	1	1	1	0	1	1	1	1	1	0	0	1	0	1
0	0	0	1	0	1	1	1	1	1	1	0	0	1	1	0	0	1	0	0
1	1	1	0	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	1
0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1
0	1	0	0	1	0	1	1	1	1	1	1	1	1	0	0	0	1	0	0
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0
1	0	0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0	1
0	0	0	1	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0
1	1	1	1	1	0	1	0	1	0	0	0	0	0	0	1	1	1	0	0
0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1
1	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0
1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	1
1	1	1	0	1	0	1	1	0	0	0	1	0	1	1	0	1	1	1	0
1	1	0	1	1	0	0	1	1	1	0	0	0	0	0	1	0	1	0	1
1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1
1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
0	1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0
0	1	1	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0	0	1
1	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1
0	1	1	1	1	0	0	0	0	0	0	0	1	1	0	1	1	1	1	1
1	1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_2_kappa_0_475.txt <==
1	1	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1
1	0	1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1
0	1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	1
1	0	0	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	0
0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0
0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0
0	0	1	1	1	0	1	1	1	1	0	1	0	0	0	0	1	1	1	0
1	1	0	0	1	1	1	0	1	0	1	0	0	0	0	1	1	0	0	1
0	0	1	1	0	0	0	1	1	1	1	1	1	0	1	0	1	0	1	1
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0	0	0
1	0	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0	1	0	0
1	1	1	1	0	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0
0	0	0	1	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	1
1	0	1	0	0	0	1	1	0	0	1	0	1	1	1	1	1	1	0	0
0	1	0	0	0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	1
0	0	0	1	1	1	0	0	0	1	0	1	1	1	0	0	0	0	1	1
1	1	0	1	1	1	1	0	1	0	0	1	0	0	0	1	1	0	1	0
1	1	0	0	1	0	0	0	1	1	0	0	1	1	0	0	1	0	0	0
1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0
1	0	1	0	1	0	0	1	0	0	1	0	1	1	0	1	0	1	0	1
0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0
1	0	0	0	1	1	1	0	1	1	1	1	0	0	0	1	0	1	0	0
1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0
1	0	0	0	1	0	0	1	1	0	0	0	0	0	0	1	0	0	0	1
1	1	1	1	0	0	1	0	0	0	0	0	1	0	1	1	0	0	1	1
1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1
1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	1	1	1
1	1	1	0	0	0	1	1	0	0	1	1	0	0	1	0	1	1	0	0
1	1	1	0	1	1	0	0	0	0	1	0	0	1	0	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	0	1	1
1	1	1	1	0	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0
1	0	0	1	0	1	1	0	0	1	0	1	0	1	1	0	1	0	1	1
1	0	0	1	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	0
0	1	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1
0	1	1	1	1	0	1	0	0	0	0	1	0	0	1	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	0
1	0	1	0	0	1	1	1	0	1	0	0	1	1	1	1	0	0	0	1
1	1	0	1	1	1	1	1	1	0	1	0	0	0	1	0	1	1	0	1
0	0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0
1	1	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1
1	1	1	0	1	0	0	1	1	0	1	1	0	0	0	1	1	0	0	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1
0	0	0	1	1	0	0	0	1	1	0	1	1	0	1	1	1	0	0	1
1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1
1	1	0	1	0	0	0	1	1	1	0	0	0	1	0	0	1	1	1	0
1	0	0	1	1	0	1	1	1	0	0	1	1	1	0	1	0	0	0	1
0	0	0	1	0	0	1	1	1	0	1	1	1	0	0	1	0	1	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	1	0	1	1	1	0	1	1	1	0	0	1	1	0	1	1	0	1	1
0	1	0	0	1	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	1	0	1	0
0	0	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
1	0	1	1	1	0	0	0	0	1	0	1	1	1	1	0	0	0	0	0
0	1	1	0	1	0	0	0	0	1	0	0	1	1	1	1	1	1	0	0
0	0	1	1	1	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1
0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0
0	0	1	1	0	1	1	1	1	0	0	0	1	0	0	0	0	1	1	1
1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	0	0
1	1	1	1	0	1	1	0	0	1	1	0	1	0	1	1	1	1	1	0
0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0
1	0	0	1	0	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1
1	1	1	1	1	1	0	0	0	0	1	1	1	1	0	0	1	1	1	0
1	0	1	0	1	1	1	1	0	1	0	0	1	1	1	0	0	0	1	1
1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1
1	1	1	1	1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	1
1	1	0	0	0	1	1	0	1	0	0	0	1	1	0	0	0	0	1	1
0	1	0	0	0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	1
0	1	1	1	1	0	1	0	0	0	0	0	1	0	0	0	0	1	0	0
0	1	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	1	1
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1	0	1
0	0	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	1
0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	0	0	1	0
1	1	0	1	1	0	1	0	1	1	1	0	1	1	1	0	1	0	1	1
1	0	0	1	1	1	0	0	1	1	1	1	0	1	0	0	0	1	1	0
0	0	1	1	1	0	1	1	0	1	0	1	0	0	1	1	1	0	0	1
1	1	1	1	1	1	0	0	0	1	0	0	1	1	1	1	1	0	1	0
1	0	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0	0	0
0	0	0	0	0	0	0	1	1	0	1	1	1	1	0	1	0	0	0	0
1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	0	0	0	1	0	0	0	0	1	1	1	1	0	0
1	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1
1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	0	1	0	0
1	1	0	0	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1
0	0	1	1	1	0	0	0	0	0	1	1	0	0	1	0	0	0	0	1
1	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
0	0	0	1	1	1	0	0	1	0	0	0	1	1	0	0	0	0	1	1
0	1	1	0	1	0	0	1	1	0	0	0	0	0	0	0	1	0	0	1
0	1	1	0	0	0	1	1	0	0	0	1	0	1	1	1	1	0	0	1
0	1	1	1	1	0	1	0	0	0	1	1	1	1	0	0	1	1	1	0
0	0	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1	1	1	1
0	1	1	0	1	0	0	0	1	1	1	1	1	0	0	0	1	0	1	1
1	1	0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	1	0	0
1	0	0	1	0	1	0	0	1	1	1	0	0	0	1	0	1	1	1	0
1	0	0	0	1	0	0	0	0	1	0	1	0	0	0	1	1	0	0	0
0	1	1	1	0	0	0	1	0	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	0	0	0	1	0	0	0	1	1	1	1	1	1	1	0	1
0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1
1	0	1	1	1	1	0	0	1	0	0	0	1	1	1	1	0	0	1	1
1	0	1	1	1	1	1	1	0	0	1	1	1	1	0	1	0	0	0	1
1	1	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0
0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	0	0	0	1	1
0	0	1	1	1	1	1	0	0	1	0	0	0	0	1	0	1	1	1	1
1	1	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1
1	1	1	1	0	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	1	1	0	0	1	0	1	1	0	0	1	1	1	0	0	0	0	1	0
0	0	1	1	0	1	0	0	0	1	1	0	0	0	0	0	0	1	1	0
1	1	1	0	0	1	1	0	1	0	0	1	1	1	0	0	0	0	1	1
0	0	1	0	0	1	0	0	0	1	1	1	0	0	0	0	1	0	0	0
1	1	1	0	1	1	1	0	0	1	0	0	0	0	0	0	1	1	1	1
1	1	0	1	1	1	0	1	1	1	1	0	1	0	0	1	1	1	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1
1	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0
0	0	0	1	0	1	0	0	0	1	1	0	0	1	1	0	0	0	1	0
0	1	0	1	0	0	1	1	0	0	0	0	1	0	1	0	1	0	0	1
1	1	1	1	0	1	1	1	1	0	0	0	0	1	0	1	1	1	0	0
0	0	1	1	1	0	0	1	1	0	1	0	0	1	0	1	1	1	0	0
1	1	0	1	0	1	0	0	1	0	1	1	0	1	1	1	1	1	1	1
1	0	1	1	1	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0
1	1	0	0	1	1	1	1	1	1	1	1	0	1	0	1	0	1	1	1
1	1	1	0	1	0	0	0	0	0	0	0	0	1	1	0	1	1	1	1
1	1	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	1	0	0
0	1	1	0	1	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0
0	0	0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	1	1	1
1	1	0	0	1	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0
0	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0
1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1
0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	1	0	1	0	0
0	0	0	1	0	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1
1	1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	0	0
0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	0	0
0	1	0	0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0
0	0	1	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0	0
1	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0
1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1	1	0
0	0	0	0	0	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0
1	0	0	0	0	1	0	1	1	0	1	1	0	0	0	1	0	1	1	0
1	1	0	0	0	1	1	0	0	1	0	0	1	1	0	1	0	1	1	1
1	0	0	1	1	1	0	0	0	0	1	1	1	0	0	0	1	1	1	0
0	0	0	0	0	1	0	0	0	1	1	1	1	0	1	0	0	0	0	0
1	1	1	1	0	0	0	0	1	0	0	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	1	1	0	1	1	1	1	1	1	1
1	1	0	0	1	0	1	0	0	1	0	0	1	0	1	1	1	1	0	1
1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	1
0	0	0	0	0	0	1	0	0	0	0	1	0	1	1	1	0	0	0	0
1	0	1	1	1	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	0	0	1	0	0	0	1	1	0	1	1	0	0	1	1
0	1	0	1	1	0	0	0	0	0	0	1	0	0	1	0	1	0	1	1
1	1	1	1	0	1	1	1	0	1	0	1	0	0	0	1	1	0	0	0
1	0	0	0	1	1	0	0	1	1	0	0	1	1	0	1	1	1	1	1
1	0	0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0
0	0	0	1	0	0	0	0	0	1	0	0	1	1	0	1	1	1	1	0
1	1	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	0	0	0
1	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	1	0	1	1
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1
1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	1	0	0
1	1	1	0	1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	0
1	0	1	0	1	1	0	1	0	0	0	1	0	1	0	1	1	1	0	1
0	1	1	0	1	0	1	1	0	0	0	0	0	0	1	0	1	0	0	1
1	0	1	1	0	1	1	1	1	0	0	0	0	0	1	0	1	0	1	0
0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	0	1	1	0	1
0	0	0	0	0	1	0	0	0	1	0	0	0	1	1	1	0	1	0	1
0	0	0	0	1	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0
0	0	1	0	0	1	0	1	1	1	1	0	0	0	1	0	0	0	0	1
1	0	0	0	1	1	1	0	0	0	0	0	0	1	0	0	1	0	0	0
1	0	1	0	0	0	0	0	1	0	1	0	0	1	1	0	1	1	0	0
1	0	1	1	0	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1
0	1	1	0	0	0	1	0	0	1	1	1	1	0	1	0	1	0	1	0
0	0	1	0	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1
1	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	0
0	1	0	0	0	1	1	1	0	0	1	0	1	1	1	1	1	0	1	1
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0
0	0	1	1	0	0	0	1	1	0	1	0	0	0	1	1	0	0	0	1
0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	1
1	1	0	1	1	1	0	1	1	1	0	1	1	0	0	1	0	0	0	1
1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0
1	0	0	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	0
0	1	1	1	0	0	0	0	1	1	0	1	0	1	0	1	1	1	1	0
0	1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	0
1	0	0	0	1	1	1	0	1	1	0	0	0	0	1	1	0	1	1	1
0	0	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1
0	1	1	1	0	0	0	1	1	0	1	0	0	0	0	1	0	0	0	0
0	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
1	1	0	0	1	0	0	0	0	0	1	1	1	0	0	1	1	0	1	1
0	0	1	0	0	0	1	0	0	0	0	1	0	1	1	1	0	0	0	1
0	0	1	1	0	1	1	0	0	0	0	0	1	0	0	0	1	1	1	0
1	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	1	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0
0	1	1	0	1	0	0	0	1	1	0	1	0	1	0	1	0	0	0	1
0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	1	1	1	1	0
1	1	1	1	1	1	0	0	0	1	1	0	0	0	0	0	1	0	1	0
1	0	1	0	1	1	1	1	1	0	0	0	0	0	0	0	1	0	0	1
0	0	0	1	0	0	0	1	1	1	1	0	0	0	1	1	0	1	1	1
0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0
1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1
0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	0	0
0	0	0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	1	0
1	1	1	1	1	1	0	1	0	0	1	0	0	0	0	1	0	0	1	0
0	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	1	0	1	0
1	0	1	1	1	0	0	1	0	1	0	0	0	1	0	1	1	0	1	1
1	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0
1	1	0	0	1	0	1	1	1	1	1	1	1	1	0	1	0	0	0	0
1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	1	1	1	0	0
1	1	0	0	1	1	1	1	1	0	0	0	0	1	1	1	1	1	0	1
0	0	1	0	1	0	0	1	1	1	0	1	1	0	1	0	0	1	0	0
1	1	0	0	0	1	0	0	1	1	1	1	0	1	0	1	1	1	0	0
1	0	0	1	1	1	1	1	1	1	1	0	0	1	0	1	0	0	0	0
0	1	0	1	1	0	1	0	0	1	0	1	0	0	1	0	1	0	0	1
1	1	1	0	0	0	0	1	1	1	0	1	1	1	0	1	1	1	0	0
1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1
0	0	1	1	0	0	0	1	1	0	1	0	0	1	1	1	1	1	1	1
0	0	1	0	0	0	1	0	1	1	0	1	0	1	1	0	0	1	0	1
1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	1	1	1	1	1	1	1	0	1	1
1	0	0	0	1	0	1	1	1	0	1	0	1	1	0	1	1	0	1	0
0	0	0	0	0	1	1	1	0	1	0	0	1	1	1	1	0	0	1	1
0	0	1	1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	1
1	0	0	1	1	1	1	1	1	1	0	0	1	0	0	0	0	1	1	1
0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	0	1	0	0
1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
0	0	1	0	1	1	1	1	1	0	0	0	1	1	1	0	1	1	1	0
0	1	0	0	1	0	1	1	1	0	1	1	0	1	1	1	1	0	1	0
0	1	0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	1	0	0	1	1	1	1	0	1
1	0	1	1	1	0	1	1	1	0	1	1	0	1	1	0	1	1	1	1
1	1	0	0	1	1	1	1	0	0	0	1	1	1	0	1	0	0	1	1
0	0	0	0	0	0	1	1	0	1	1	0	0	1	1	1	0	1	0	0
1	0	0	0	1	1	0	0	0	1	0	1	1	1	1	0	0	1	0	1
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	0	1	1	1	0
0	0	0	0	0	0	1	0	0	1	0	1	0	1	1	0	1	0	1	1
0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0
1	1	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1	0
1	1	0	1	0	1	1	0	1	1	1	0	0	0	0	1	0	0	1	1
1	1	1	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	1	0
0	0	1	1	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1	1
0	1	0	1	1	0	0	0	1	1	0	1	0	1	0	0	0	0	0	0
0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1
1	0	0	0	1	0	1	0	0	0	0	1	1	1	1	0	1	1	1	1
0	1	1	1	1	1	0	1	0	0	1	1	0	0	1	1	0	0	0	1
0	0	1	1	0	0	0	1	1	1	1	0	0	0	1	0	1	0	1	1
1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0
1	1	0	0	0	0	1	1	0	1	1	0	1	0	1	0	1	1	0	1
1	1	0	0	1	0	0	1	1	0	0	0	1	1	1	1	1	0	1	1
0	0	1	0	0	1	0	0	0	0	1	1	0	0	1	1	0	1	1	1
1	0	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1
0	1	1	1	1	0	1	0	1	1	1	0	0	0	1	0	1	0	1	1
0	0	0	0	0	0	0	1	0	0	1	0	1	1	0	1	0	0	1	1
0	0	1	1	1	0	1	0	1	1	0	0	1	1	0	0	0	1	1	1
1	0	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	0	0
1	0	1	1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0
1	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0
1	0	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	0	0	0
1	1	0	1	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	1
0	0	1	0	0	0	1	1	1	1	1	0	0	1	1	0	0	0	1	0
0	1	0	0	0	0	1	1	1	0	0	0	1	1	1	1	0	1	1	0
1	0	0	0	0	1	0	1	0	0	0	1	1	1	1	1	0	1	1	1
1	1	0	1	0	0	1	1	1	0	0	1	0	0	0	0	0	0	1	1
0	1	1	1	1	0	1	1	0	1	1	0	0	1	1	0	1	1	0	1
1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0
1	0	0	0	1	1	1	1	0	0	0	1	0	0	0	1	0	0	1	1
1	1	0	1	0	1	0	1	1	1	1	0	0	1	1	1	1	0	0	0
0	0	0	1	1	0	0	1	0	0	1	0	0	1	1	1	0	0	0	1
1	1	1	0	1	1	1	0	0	0	0	0	1	1	1	0	0	1	0	0
1	0	0	0	1	1	1	0	0	0	0	1	1	0	0	0	0	0	0	1
0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	1
0	0	1	1	1	0	1	1	1	0	1	0	1	0	0	0	0	1	0	0
0	1	1	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0
1	1	0	1	1	1	1	0	1	0	1	1	1	1	0	1	0	0	1	1
1	0	1	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	0	1
1	1	0	0	1	0	0	0	1	1	0	1	0	1	1	1	1	0	0	1
0	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1
1	1	0	0	1	1	1	0	1	1	1	1	1	0	0	1	1	0	0	0
0	0	1	1	1	0	0	1	1	0	1	0	0	1	1	0	0	1	1	0
1	1	1	0	1	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0
1	1	0	1	0	1	0	0	0	0	0	0	1	1	1	0	1	0	0	0
0	1	0	1	1	0	0	0	1	1	0	1	0	0	0	0	1	1	1	0
1	0	0	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1
1	1	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1
0	0	1	1	0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1
1	0	1	1	1	1	0	1	0	0	0	0	0	1	1	0	0	1	1	0
0	0	0	1	0	0	1	0	0	0	1	0	1	1	1	0	0	0	1	0
0	1	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0
0	0	1	1	0	1	0	0	0	1	1	1	0	1	1	0	0	1	1	0
0	0	1	1	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0
0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0
0	0	0	0	1	0	0	1	0	0	0	1	1	1	0	0	0	0	1	1
1	1	1	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1
1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	1	1	0	1	1
0	1	1	0	1	0	0	1	0	0	0	1	0	0	0	0	1	0	1	1
0	0	0	1	1	0	0	0	0	1	1	1	0	0	0	0	0	1	1	0
0	1	1	1	0	1	1	1	0	0	1	1	1	0	1	0	1	0	0	0
1	1	1	1	1	1	1	1	1	0	0	0	0	0	0	1	1	0	0	0
1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	1	0	1
0	0	1	1	0	1	1	1	1	0	1	1	0	0	0	0	1	0	0	0
1	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	1	0	0
0	0	1	0	1	0	0	0	0	1	1	0	0	0	1	0	1	1	1	1
1	0	0	1	1	1	1	1	1	0	0	0	1	1	1	1	0	0	0	1
1	1	0	1	1	1	1	1	1	0	1	0	0	0	0	0	0	0	0	1
1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	0	1	1
0	0	0	0	1	0	0	0	0	1	1	1	1	1	1	0	1	1	1	1
0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	0	1	1
1	1	1	0	1	0	0	0	1	1	1	0	0	0	1	0	1	1	0	1
0	0	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	1	1
0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1
0	0	1	1	1	1	1	0	0	1	1	1	1	0	0	0	1	1	1	0
0	0	1	1	1	0	1	0	1	1	1	1	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	0	0	1	0	1	0	1	1	1	0	0
0	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	1	0	0	0
0	0	1	1	1	0	0	0	0	1	0	0	1	0	0	0	1	1	1	0
1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	0
1	0	0	0	1	0	1	0	0	1	1	1	1	0	0	1	0	1	0	1
1	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0
1	0	0	1	1	0	1	1	1	0	1	0	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	0	0
1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	1	1	0	1
0	1	1	0	0	0	0	0	0	1	0	0	1	1	1	1	1	0	1	1
1	1	0	1	0	0	0	1	1	1	0	0	0	0	1	0	0	1	0	0
1	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1
1	0	0	0	0	1	0	0	0	1	1	1	1	1	0	1	1	0	0	0
1	1	0	0	1	0	1	1	0	0	0	1	1	1	1	1	0	1	0	0
0	0	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	0	1	0
1	1	0	1	1	0	0	0	0	0	0	0	0	1	1	1	0	1	1	1
0	0	0	1	0	1	0	0	0	1	0	0	0	1	1	1	0	0	1	0
1	1	0	0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1
0	0	1	1	1	0	0	1	1	0	1	0	1	0	0	0	0	1	1	1
0	0	0	0	0	1	0	1	1	0	0	0	1	0	0	1	0	0	1	1
1	0	0	1	1	1	0	1	1	1	0	1	1	0	0	0	0	1	1	0
0	1	1	1	0	0	1	0	0	0	0	1	0	1	1	1	0	1	1	1
1	1	0	0	0	0	0	1	1	0	1	0	1	1	1	0	0	1	0	0
1	1	0	0	1	1	0	1	0	1	1	0	1	1	0	1	0	1	0	1
0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0
0	0	0	0	1	1	0	0	1	0	1	1	0	1	0	1	1	0	0	1
0	1	1	0	0	0	1	1	0	1	1	1	0	0	1	0	1	1	0	0
0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	0	0	1	1
1	0	1	1	0	1	1	1	0	0	1	0	1	1	0	0	1	1	1	0
0	0	1	1	0	0	0	1	1	1	1	1	1	0	1	1	0	1	0	0
0	0	1	0	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	1
1	0	1	1	0	1	0	0	0	1	1	1	1	1	1	1	0	1	1	0
1	1	1	1	0	0	1	1	1	1	0	0	0	0	1	1	1	0	1	0
1	1	0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	0	1	0
0	0	1	1	0	0	1	0	1	0	1	0	0	0	1	1	1	1	1	1
0	1	0	0	0	1	1	1	1	0	1	0	1	1	0	1	0	1	1	1
0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	1	0
1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1
0	0	0	0	0	1	0	1	0	1	0	1	1	0	0	0	1	1	1	0
0	1	1	0	0	0	0	1	0	0	0	1	0	0	1	0	1	1	0	1
1	1	0	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	1	1
0	0	0	1	1	1	0	0	0	1	0	1	0	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1
1	0	0	0	1	0	0	1	0	0	1	0	1	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1
1	0	0	1	0	0	1	0	1	1	1	1	1	1	1	1	0	0	1	0
1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	0	0	1	0	0
0	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	0	0	0	1	0	1	0	1	1	0	0	0
1	0	1	1	1	0	1	1	1	0	0	1	0	1	0	1	0	0	0	0
0	1	1	1	1	0	1	0	1	1	0	0	0	0	0	0	1	0	1	1
0	1	1	1	0	1	1	1	0	1	1	0	0	1	1	0	1	1	1	1
0	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1
0	1	0	1	1	0	0	0	0	1	0	0	1	0	1	0	1	1	0	0
0	0	1	1	1	0	1	0	0	0	0	0	1	0	0	0	0	1	1	0
0	1	1	1	1	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0
0	1	0	1	0	0	1	0	1	1	1	0	0	1	1	0	0	0	1	0
1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	0	0	0	1	1
1	1	1	1	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	0
1	0	1	0	1	1	0	1	1	1	1	1	1	0	0	0	1	1	0	0
0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0
1	0	0	0	1	1	1	0	1	1	1	1	0	1	0	0	1	1	1	0
1	0	0	0	1	1	1	0	1	0	1	0	0	0	1	1	0	1	1	1
1	1	1	0	1	1	1	1	0	1	1	0	1	0	0	0	0	1	1	0
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
1	0	0	0	0	1	1	0	0	0	1	0	1	0	1	0	0	1	1	0
1	1	1	0	1	0	0	1	1	1	1	0	1	1	0	1	1	0	0	1
0	0	0	1	1	0	0	0	1	0	1	1	0	1	0	0	0	0	1	1
0	0	0	1	0	1	1	1	0	1	0	0	1	0	0	1	0	1	0	0
1	1	1	0	0	0	1	1	1	0	0	1	0	1	0	1	1	0	0	1
1	0	1	1	1	1	0	0	0	0	1	0	0	0	0	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	1	1	0	1	0	1	1	0	0	1	1	0	0	1	0	1	1	0	1
0	1	1	0	1	1	1	1	0	1	1	0	1	0	0	0	0	1	1	1
1	1	0	0	0	1	1	1	1	0	0	0	0	1	1	0	1	1	1	0
0	0	0	1	1	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0
0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	0	0	0	1	0
1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1
0	1	1	1	0	1	0	1	0	0	1	0	0	0	0	0	1	1	1	0
0	1	1	1	0	0	1	1	1	1	1	1	0	1	1	0	1	1	1	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	1	1	1	0	1	0	1	0	0	0	1	1	1	1	0	0	1	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1
0	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1
1	1	1	0	0	0	0	1	1	1	1	0	0	0	1	1	0	1	1	1
1	1	1	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1	0	0
0	0	1	1	0	0	0	0	0	1	1	1	1	0	0	1	1	0	1	0
1	1	1	0	1	0	0	1	1	0	0	0	0	1	0	1	1	0	0	0
1	0	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	0
0	1	1	1	0	0	0	0	1	0	1	0	1	0	0	0	1	1	1	0
1	1	1	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	1	1	0
1	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	0	0	0	1	1	1	0	1	0	1	1	1	0	0	0
0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	0	0	1	0	0	1	1	1	0	1	1	1
0	0	1	1	1	1	0	0	0	1	1	1	1	0	1	0	0	0	1	1
0	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	0	1	1
1	1	0	0	0	1	1	1	0	1	0	0	0	0	1	0	0	0	0	0
0	0	1	0	1	0	1	0	0	1	0	0	1	0	1	0	1	1	0	1
1	0	1	1	0	0	1	0	0	1	0	0	0	0	0	1	1	0	0	0
1	0	0	0	0	0	0	1	1	0	0	1	1	0	0	1	0	1	0	0
1	0	0	0	0	1	1	0	0	0	0	1	1	1	0	0	0	0	1	1
0	1	1	1	1	1	0	1	0	1	0	0	0	0	0	0	0	1	1	1
0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	1
0	0	0	1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	0
0	1	0	0	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1	0
0	0	1	1	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0
1	0	0	1	1	0	1	0	1	1	0	1	0	1	1	1	0	0	0	1
0	0	0	1	1	1	0	0	0	0	1	1	0	0	0	0	1	0	0	1
0	1	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	1	1	1	0	1	1	0	0	0	0	0	0
1	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0
1	1	0	0	0	1	0	0	0	0	1	0	1	1	0	0	0	0	1	0
0	1	1	1	1	1	1	1	0	0	1	0	0	1	1	1	1	0	1	1
1	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1
1	0	1	1	1	0	1	0	0	1	0	1	0	0	1	1	1	1	1	1
0	0	0	1	1	0	0	1	0	1	0	1	1	0	0	0	0	1	1	1
1	1	1	0	0	0	0	1	1	1	1	0	0	0	1	1	1	1	1	1
1	0	1	1	0	0	0	0	1	1	1	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1
1	0	0	1	0	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0
1	1	1	1	0	0	1	0	0	0	1	1	1	0	1	0	1	0	1	0
0	0	1	1	1	0	1	1	1	1	1	0	1	1	0	1	0	0	1	1
1	1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	0	0	0	0
0	0	0	1	1	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0
1	0	0	0	1	0	0	1	1	0	0	0	1	1	0	1	0	0	0	1
1	0	0	0	0	1	0	0	0	1	0	1	1	0	1	1	0	1	0	1
0	0	0	0	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	1
1	0	0	0	0	1	0	1	1	1	0	0	1	0	0	0	1	1	1	1
1	0	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	1	1	1	0	1	1	1	1
0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	1	0	1	1	1
0	1	0	1	0	0	0	1	0	0	0	1	0	0	0	0	1	1	1	1
0	1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	1
0	0	0	0	0	0	1	1	0	1	1	1	0	1	1	1	0	0	1	1
0	1	0	0	1	0	0	1	1	1	0	0	0	1	1	1	1	0	0	1
1	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	0	0	1
1	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	0	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	1	1	1	1	1	0	0	0	0	1	0	0	1	0
0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0
1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	1	1	1	1
0	0	0	1	1	1	0	1	0	1	1	0	1	0	1	0	0	1	0	1
0	1	1	1	0	1	0	1	1	1	1	1	0	0	0	0	1	0	0	1
1	1	0	0	1	0	1	1	1	1	1	1	0	0	0	0	1	1	0	0
1	1	1	1	1	0	1	1	1	0	0	0	0	0	0	1	1	0	0	1
1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	0	1	1	0	0
1	0	1	1	0	0	0	0	0	1	0	0	1	1	0	1	0	1	1	0
0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1
0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	1	1	1	0	1
1	0	0	0	1	0	0	0	1	0	0	1	0	1	1	1	0	0	0	1
1	1	1	0	1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0
1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0
1	1	0	0	0	1	0	0	1	1	0	0	0	1	1	1	1	0	1	1
0	1	0	0	0	0	0	0	1	0	1	0	1	1	1	1	1	0	0	0
1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	0	0	1	1	1
1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0
1	1	0	0	0	1	0	1	0	1	0	0	0	1	0	1	0	0	0	0
1	1	1	1	1	1	1	1	0	0	0	0	0	0	0	1	1	1	0	1
1	1	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	1	0	0
0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1
1	1	1	1	0	1	1	1	1	1	0	0	1	0	1	1	1	1	0	0
0	0	1	1	0	1	1	0	1	1	0	0	1	1	1	0	0	0	1	0
1	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	1	1	1
0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0	1
1	1	1	0	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1
0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	1
1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0
0	0	1	1	0	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0
0	0	1	1	1	1	1	1	0	1	1	1	0	0	1	0	0	1	1	0
1	0	0	1	1	1	0	1	1	0	1	1	1	0	0	0	0	0	0	1
0	0	1	0	1	1	0	1	1	1	1	1	1	0	0	0	0	1	0	0
0	0	0	0	0	0	1	1	0	0	1	1	1	1	1	0	1	1	0	1
1	1	1	0	0	0	1	1	1	1	1	0	0	1	0	0	0	0	1	0
0	0	0	0	0	0	0	1	0	0	1	0	1	1	1	1	1	1	1	0
1	1	0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	1
1	0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1
0	0	0	0	1	0	1	0	0	0	1	1	0	0	0	1	0	0	0	1
1	0	1	1	0	1	0	0	0	0	1	1	1	1	0	1	0	0	0	1
1	0	0	0	0	1	0	1	0	1	1	1	1	0	1	0	0	1	1	1
0	0	1	1	0	1	0	0	1	0	0	0	0	1	1	0	1	1	1	0
1	0	0	0	1	0	0	1	1	0	1	0	1	0	0	0	0	1	0	1
0	0	0	0	1	0	0	1	0	1	0	1	1	1	1	1	1	1	0	0
0	0	0	1	1	0	1	0	0	1	0	1	1	0	0	0	0	0	1	0
0	0	1	1	1	0	1	1	1	0	1	0	0	1	1	0	0	0	1	1
1	1	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0
0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0
0	0	1	0	0	0	1	1	1	1	1	1	0	1	1	1	1	1	0	1
0	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	0	0	1	0
1	0	0	1	1	0	1	1	1	0	1	1	1	0	0	1	0	0	0	1
0	0	0	0	0	0	0	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1
1	0	1	0	0	1	0	0	1	0	1	1	0	1	1	1	1	0	0	0
0	0	0	0	1	0	0	0	1	0	0	1	1	1	0	1	0	0	0	1
0	0	1	0	1	1	1	0	0	0	0	0	0	1	0	1	0	0	1	1
0	0	1	1	0	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	0	0	1	1	0	1	1	1	0	0	1
0	0	1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	1	0
1	0	1	0	1	1	0	1	1	0	1	1	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	1	1	1
1	0	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	1	1	0	0	0	1	1	1	0	0	1	0	1	0	1
0	1	0	1	0	0	1	0	0	1	0	0	1	0	0	1	1	0	0	1
0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	1	0	0	0	1
1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	1	1	1
0	1	0	0	0	0	0	0	1	0	1	1	0	1	0	1	1	1	0	1
1	0	1	0	0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0
0	1	0	1	0	0	1	1	1	1	1	0	1	1	1	1	1	0	0	1
1	1	1	1	1	1	1	0	1	1	0	0	1	0	1	1	1	1	0	1
0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	0	1	0	0	0
1	1	1	1	1	0	1	1	0	1	0	0	0	0	1	0	0	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	1
0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	1	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	0	1	1	1	0	0	1	1	0	1	1	0	0	0	1	1	0	0	0
0	1	1	0	1	0	1	0	0	0	1	0	0	0	0	0	1	1	0	1
1	0	0	1	0	0	1	1	1	0	0	1	0	0	0	1	1	0	0	0
0	1	1	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1	1	1
1	0	0	0	1	1	1	0	1	1	0	0	0	1	1	1	1	1	0	0
0	1	0	0	0	0	0	1	0	0	1	1	1	1	1	0	1	1	1	1
1	0	1	1	0	0	0	1	0	1	0	0	1	1	0	0	0	1	1	1
0	0	1	0	0	1	1	1	0	0	1	0	0	0	0	0	0	1	0	1
0	0	0	0	1	0	1	1	0	0	0	1	1	0	1	1	0	0	0	0
0	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	0	1	0	1
0	0	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	0
0	0	0	1	1	0	1	0	1	1	0	1	0	1	0	0	1	0	0	0
1	1	1	0	0	0	1	1	1	0	1	1	1	0	1	1	1	1	0	0
1	1	1	1	1	1	0	1	1	0	0	1	0	1	0	1	0	0	1	1
0	1	1	1	1	0	0	1	0	0	1	0	0	0	0	0	1	1	0	0
1	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0
1	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	1	1	0	1	0	0	0	0	1	0	0	1
0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	1	0
1	0	1	1	0	0	0	1	1	1	1	0	0	0	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	0
1	1	0	1	1	1	1	1	0	1	0	1	1	0	0	1	1	1	1	0
0	0	0	0	0	1	0	0	1	1	0	0	1	1	0	0	0	1	1	1
0	0	1	1	1	1	1	0	1	1	1	1	1	1	0	1	0	1	1	0
1	0	0	0	1	0	1	1	1	1	0	1	1	1	0	1	1	0	0	1
1	1	1	1	1	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1
0	1	1	0	1	1	1	0	1	1	0	1	1	0	0	0	0	1	1	0
0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1
0	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	1	1	0	1
0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0
0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	1	1	0	1	1
0	0	0	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	0
1	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0	0	0
1	0	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	0	0	1
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	0
1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	1	1
0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	1	1	0	1	0	0	1	0	1	1	1	1	0	0	0
1	1	0	1	0	1	0	0	1	1	1	1	1	1	0	1	1	0	1	0
0	0	1	1	0	0	1	1	1	0	1	1	1	0	1	1	0	1	1	1
1	1	1	1	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	0
1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1
1	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1
0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0
0	0	0	1	1	0	1	1	0	1	0	0	0	0	0	0	1	1	1	0
1	1	1	1	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0
0	1	1	0	0	1	1	0	0	1	0	0	0	1	1	0	1	1	0	1
0	0	0	0	1	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0
0	1	1	1	0	0	1	1	1	0	1	1	0	1	0	0	0	1	1	0
0	0	1	0	0	1	1	1	0	0	0	0	1	1	0	0	1	0	0	0
1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1
0	1	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1
1	1	1	0	1	0	1	0	0	0	0	1	1	1	1	0	1	1	0	0
0	1	1	1	0	0	1	0	0	1	1	1	1	1	1	0	1	1	0	0
1	0	1	1	1	1	0	1	0	1	0	0	0	0	0	0	0	1	0	1
0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	1
1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1
1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0
0	1	0	0	1	0	1	0	0	1	0	1	1	0	0	0	1	0	0	1
1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0
0	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1
1	1	1	1	0	1	1	0	0	0	1	1	0	1	0	1	1	1	1	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0	1
0	0	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0
1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	0	1
1	0	1	0	0	0	1	0	0	0	1	0	0	1	1	1	0	0	0	0
1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	0	0	1	1	0
0	0	1	0	1	0	0	1	0	0	1	1	1	1	1	0	0	1	0	1
0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	0	0	0	0	0
1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	1	0	1	1	1
1	0	0	1	0	0	0	0	0	1	1	0	0	0	0	1	0	1	1	0
1	1	0	1	1	1	1	0	1	1	0	1	0	0	0	0	1	1	0	1
1	1	1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	1	0	0	0	1	1	0	1	1	0	0	0	1	1	1	1	1
0	0	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	1	1	0
0	1	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0
0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	0	0	0
1	1	1	0	1	0	0	1	1	1	0	0	0	0	0	1	1	0	0	1
1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	1	1	0	0
0	1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	0	1	1
0	0	1	1	1	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0
0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	0	0	0	0	0
0	0	1	1	0	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1
0	0	1	1	1	0	1	1	0	1	0	1	1	1	0	0	0	0	0	0
1	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	0
1	1	0	0	1	1	1	1	0	1	1	0	1	0	0	1	1	0	0	1
0	1	1	1	0	0	0	0	1	0	1	1	1	0	1	1	1	1	0	1
1	0	0	1	1	1	1	1	1	0	0	1	1	1	0	1	0	0	1	1
0	1	0	1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0
1	1	0	0	0	1	1	1	0	0	0	1	0	1	1	1	1	1	1	0
1	1	0	1	1	1	0	0	0	0	1	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
0	0	0	1	1	0	1	1	1	0	1	1	1	1	1	0	0	1	1	1
1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	0	1
1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
1	0	0	1	1	1	0	1	1	0	0	1	1	1	0	0	0	0	1	1
1	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0	0	1	0	0
0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0	1
1	0	0	0	1	0	0	0	1	0	0	0	1	1	0	1	0	1	1	1
1	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0	1	0	1
0	0	0	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0
0	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1
1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	0	0	1	1	1
0	1	1	1	0	0	0	0	0	0	1	0	0	0	0	1	1	1	1	0
0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	0
0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	1	1	1	1	0	1	0	0	0	1	1	1	0	1	0	1	1	0	1
0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	0
0	0	1	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	1
1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1
0	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1
0	1	1	1	0	1	0	0	1	0	1	1	1	0	0	0	0	1	1	1
1	0	1	1	1	0	0	1	1	0	1	0	1	1	1	1	0	1	1	1
0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0	1	0	0
1	1	0	0	1	1	1	1	0	0	0	0	1	1	1	1	1	1	1	1
1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	1	0	1	1	0
1	1	1	1	1	0	1	0	1	0	1	1	0	0	0	1	1	1	1	1
1	1	0	0	0	0	1	0	1	0	1	1	1	1	1	1	1	1	0	1
1	1	0	1	0	1	0	1	0	0	1	0	1	0	0	0	1	1	1	0
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0
0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	1	0
0	1	0	1	0	0	1	1	1	0	0	0	1	1	0	1	1	0	0	0
0	0	0	1	1	0	1	1	1	1	0	0	1	0	0	1	0	0	1	0
0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	0	1	0	0	1	0	1	1	1	1	1	0	1	1	1	0	0	0	0
1	0	0	0	0	1	0	0	1	1	0	1	1	1	0	1	1	1	0	0
0	0	0	0	1	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1
0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0
1	1	1	1	1	1	0	1	0	1	1	1	1	0	0	0	1	1	0	1
0	1	1	1	1	0	1	1	0	1	1	1	0	0	1	0	0	0	1	0
1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1
0	0	1	0	1	0	0	0	1	0	1	1	0	0	1	1	0	1	0	1
1	0	0	1	1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0
1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	1
0	1	1	1	0	0	0	0	1	0	0	0	1	1	1	0	1	1	0	0
1	0	0	0	0	1	1	0	0	1	0	0	0	1	1	1	0	0	1	0
0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	1	0	1	1	0
1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	1	0	0	1	0
1	1	0	0	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0
1	0	0	1	1	0	0	0	0	1	0	1	1	1	0	0	1	0	0	0
1	0	0	1	1	1	1	0	0	1	0	1	1	0	1	1	1	1	0	0
0	0	0	0	1	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1
1	0	0	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1
1	0	0	1	1	0	0	0	1	0	1	1	0	0	0	1	1	1	0	1
0	0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	1
1	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0
0	1	0	1	1	0	0	1	0	1	0	1	0	1	1	0	1	1	1	1
0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	0	1
0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	1	1	0	1	0	0	0	0	0	1	1	0	0	1	1	0
0	1	1	0	0	0	1	1	1	0	0	1	0	1	0	1	1	0	0	1
1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0
1	0	1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	1	1	0
0	0	0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0
0	1	0	1	1	0	0	1	0	0	1	1	1	0	0	0	1	0	1	1
1	0	1	1	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1
1	0	1	0	0	0	0	1	1	0	1	0	1	1	1	1	1	1	1	1
1	0	1	0	0	1	1	1	0	1	0	1	0	1	0	1	1	1	1	0
0	0	0	0	0	1	0	0	0	1	1	0	0	1	0	1	1	1	1	0
1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	1	1	0	1	1
0	1	1	0	1	1	1	1	1	1	0	1	0	0	0	1	0	1	0	0
1	1	0	0	0	0	0	0	1	1	0	1	1	0	0	0	0	0	0	0
1	1	1	1	0	0	0	0	0	1	1	1	0	0	1	1	1	1	1	0
0	0	0	0	0	0	1	1	1	1	0	0	0	1	1	1	0	1	1	0
0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0
0	1	1	1	0	0	1	1	1	0	1	1	0	0	1	0	1	1	0	0
1	1	0	0	1	1	0	0	1	1	0	1	1	1	0	1	1	0	1	1
1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	0	0	0	0	0
1	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	1	1	0
1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	0	1	1	1	0	1	1	0	0	1	1	0	0	0	0	0	1	0
1	0	1	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0
0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1
1	1	0	1	1	0	1	0	1	0	0	1	0	0	0	0	0	0	1	1
1	1	1	1	1	0	1	0	1	1	1	1	1	0	0	1	1	1	1	1
0	0	1	0	0	1	1	0	0	0	0	1	1	0	1	0	0	1	0	0
1	1	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	1	1	1
1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	1	0	0	0
1	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0
0	1	0	0	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	0
1	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	1	1	0	0
1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	1	0	0	1	1
0	0	1	1	0	0	0	1	0	1	1	1	1	0	0	0	0	1	0	0
0	0	1	0	0	0	0	0	1	1	0	1	0	1	1	0	1	1	0	0
1	0	0	0	1	1	1	1	0	1	0	0	1	0	0	1	0	0	1	1
1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0
1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1
1	1	0	0	0	1	0	0	0	0	0	0	1	1	1	0	0	1	1	1
1	0	1	1	1	1	0	0	0	0	0	1	0	0	0	0	0	1	1	1
0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0
0	0	1	1	1	0	1	1	1	1	0	0	0	0	0	0	1	1	1	0
1	0	1	0	1	1	1	1	1	1	1	0	0	0	1	1	0	1	0	1
1	0	0	1	1	1	0	0	1	0	1	0	1	1	0	1	0	0	1	0
0	1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	0	0	1	0
1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	1	0
0	0	1	0	0	0	0	1	0	1	0	0	0	0	1	0	1	0	0	0
0	0	0	0	0	0	0	1	1	0	1	1	1	1	0	0	0	1	0	0
1	0	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0
0	0	1	1	1	1	0	0	1	1	1	1	0	0	1	1	0	1	1	1
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	0	1
1	0	0	0	1	0	0	0	1	1	0	1	1	0	0	0	0	1	0	1
0	0	1	1	1	1	1	1	0	1	0	1	1	1	0	0	0	0	1	0
1	1	0	1	1	0	1	1	1	0	0	0	1	1	1	0	0	0	1	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1
0	0	1	1	0	1	1	0	1	1	0	1	1	0	0	0	0	1	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	1	0	0	0	0	1	0	0	1	1	1	0	1	0	1	1	0	1
0	1	1	0	0	0	1	0	1	0	0	0	0	1	1	0	0	0	1	1
1	1	0	0	0	1	0	0	0	1	0	1	1	0	0	1	1	1	0	0
1	0	1	1	1	1	0	0	1	1	1	0	0	0	0	1	0	1	1	1
0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	1	1	0	0	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0
0	0	1	1	0	1	1	1	0	1	0	1	1	1	1	0	1	1	1	0
1	0	1	1	1	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	0	1
1	0	1	1	1	0	0	0	1	1	1	1	0	1	1	0	1	0	1	1
0	1	1	1	1	0	0	1	0	1	1	1	1	0	1	0	1	0	0	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	1	0	0	1	1	1	0	1	0	0	1	1	1	1	1	1	0	1
1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	1	0	1	0
0	0	0	0	1	1	0	0	1	1	1	1	1	0	0	0	1	1	1	1
1	0	0	0	1	0	1	1	1	0	0	1	0	0	0	1	1	0	1	0
0	0	0	1	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	1	1	1	0	0
0	1	1	0	1	0	0	1	1	0	0	0	0	0	0	1	0	0	1	1
0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	0	0	0	0
1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1
1	0	0	0	1	1	0	0	1	1	0	1	1	0	0	1	0	0	1	0
0	0	0	1	1	0	1	0	1	0	0	1	0	0	0	0	1	0	1	0
1	0	0	0	0	0	0	0	0	0	1	1	1	1	0	1	1	1	1	1
1	0	1	1	1	1	1	1	0	1	0	0	0	0	1	1	1	0	1	0
0	1	1	1	0	1	1	1	0	0	0	0	0	1	0	0	0	1	1	1
0	0	0	0	0	0	1	1	1	1	0	0	1	1	0	1	0	0	0	0
0	1	0	0	1	0	0	0	0	1	0	1	1	0	0	1	1	0	0	0
1	0	0	1	0	0	0	1	1	1	0	0	0	1	0	1	0	0	1	1
0	1	1	0	0	0	1	0	1	0	1	0	0	1	1	1	1	0	0	1
1	1	1	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1
1	1	1	1	1	1	1	0	0	1	0	1	0	1	0	0	0	1	1	1
0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	1	0	0	0	0	0	1	1	0	0	1	1	1
0	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0	0
1	1	0	0	0	1	1	0	1	1	0	1	0	0	0	1	1	1	0	0
1	0	1	1	0	0	0	1	0	0	0	1	0	0	0	1	1	1	1	0
1	0	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	0	0
0	0	0	1	0	0	0	0	0	0	1	1	0	1	0	1	0	1	1	0
0	0	0	1	1	1	1	0	1	1	0	1	0	0	1	0	0	0	1	0
0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0
1	1	1	0	0	1	0	0	1	1	1	1	0	1	0	1	1	0	0	0
1	0	0	0	0	1	0	0	1	0	1	0	0	0	1	1	1	1	1	1
1	0	1	1	0	0	0	0	1	1	0	1	1	1	1	0	0	0	0	0
1	0	0	1	1	0	1	0	0	1	1	0	1	0	1	0	0	0	0	0
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0
0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
0	1	1	1	0	1	1	1	1	0	0	0	0	1	1	1	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1	1
1	1	1	1	0	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0
0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0
1	1	1	0	1	1	0	0	0	1	0	0	1	1	1	0	1	0	0	0
1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0	1	1
0	0	0	1	0	1	1	1	1	1	0	1	1	1	1	0	0	0	1	1
0	1	1	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0
0	1	0	0	0	0	0	0	0	1	1	0	0	1	1	1	1	0	0	1
0	1	1	1	1	1	1	1	0	1	0	1	1	0	1	0	0	0	1	1
0	1	0	0	0	1	1	1	1	1	1	0	1	1	0	1	0	0	1	0
0	0	0	0	0	0	1	1	1	1	0	1	1	1	0	0	0	0	1	0
1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1
1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	1	0
0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	0	0	0	1	0	0	1	0	0
0	0	1	1	1	1	0	1	1	1	0	0	0	0	1	1	1	0	1	1
0	0	1	1	0	1	0	0	0	1	0	1	0	1	1	1	0	1	0	1
1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	1	1	0	0
1	1	1	1	1	0	0	1	1	1	0	0	0	0	0	1	1	0	1	1
0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0
1	1	1	0	1	0	1	1	0	1	0	1	0	0	0	0	0	1	1	1
1	1	0	0	1	1	0	0	0	1	0	1	0	0	1	1	1	1	0	1
1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0
1	0	0	0	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	0
0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0
1	0	1	0	0	1	0	1	1	1	0	0	1	1	1	1	1	1	0	0
1	0	0	0	1	0	0	0	0	0	1	1	1	1	1	0	0	0	1	0
1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
0	1	0	1	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	1	0	0	1	0	1	0	1	1	0	1	0	0	1	0
1	1	1	0	1	0	0	0	0	0	1	0	1	0	0	1	0	1	0	1
0	1	1	0	1	0	1	1	1	1	0	1	0	0	0	1	0	0	0	1
0	0	0	0	0	0	1	1	1	0	0	0	1	1	1	1	0	0	0	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	0
1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1	1	1	1	1
1	1	1	0	0	1	0	0	0	0	1	1	1	1	0	1	1	1	1	1
1	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0
0	0	1	1	1	0	0	0	0	0	0	1	1	1	0	0	1	0	0	0
0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0
0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	0	0
1	0	0	1	0	1	1	1	0	1	0	0	0	1	0	1	0	1	1	1
0	1	1	1	1	0	0	1	1	0	0	1	1	0	1	0	0	1	1	1
0	0	0	0	0	1	0	0	0	0	1	0	1	1	1	0	0	0	1	0
0	1	1	0	0	1	1	1	1	1	1	1	0	1	0	0	0	0	1	0
0	1	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1	0	1	1
0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0	0
0	0	0	0	0	0	1	0	1	1	0	1	1	1	0	0	0	1	0	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1
1	1	0	1	0	1	1	0	0	0	0	0	1	1	0	1	0	1	1	1
1	0	0	0	1	0	0	0	1	1	0	1	0	0	0	1	1	1	0	1
1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	1	1
0	0	0	0	0	0	0	1	1	1	0	1	1	1	1	0	0	0	1	0
0	1	0	0	0	1	1	0	0	1	0	0	0	0	1	0	1	1	0	0
1	0	0	1	0	1	0	1	0	0	1	0	1	0	1	1	1	1	1	0
0	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	0	0	1	0
0	0	1	1	1	1	1	1	0	1	0	1	1	0	0	1	1	0	0	0
0	1	0	0	0	0	0	1	0	1	1	1	0	0	0	1	0	0	0	1
0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	1	1	1	0	1
0	0	0	0	0	1	1	0	0	0	1	1	0	1	1	0	0	0	1	1
0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0
0	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1
0	0	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1
1	1	1	0	0	1	1	1	1	0	1	0	1	1	1	0	0	1	0	0
0	0	1	0	0	1	1	0	1	0	0	1	0	1	0	1	0	0	1	1
0	0	0	0	0	0	0	1	0	0	1	1	0	1	0	0	0	1	1	0
0	1	0	1	1	0	0	0	0	1	0	0	0	0	1	0	1	1	1	1
0	0	1	1	1	1	0	0	1	1	0	0	1	1	0	1	1	1	1	0
1	0	0	1	1	1	1	1	0	1	0	1	1	0	0	1	0	0	0	0
0	1	1	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1
0	1	0	0	0	0	1	1	1	0	1	1	1	0	1	1	1	0	0	1
1	0	0	1	0	1	0	0	0	1	0	0	1	0	1	1	0	1	0	0


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_4_kappa_0_250.txt <==
0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	1	1	1	0	0	0	1	0	1	1	1	0	0
1	0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1	0	0
1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0
0	1	0	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0
0	0	0	0	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0
1	1	1	0	1	1	1	1	1	1	0	0	0	1	0	1	0	0	0	1
0	0	1	1	1	1	1	0	0	0	0	0	0	0	1	0	0	1	1	1
0	0	1	1	0	0	0	0	0	0	0	1	0	0	1	0	1	0	1	0
1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1
1	1	0	0	0	0	1	1	1	1	1	0	1	0	1	1	1	1	0	0
0	0	0	1	1	1	0	0	0	0	0	0	1	0	0	1	0	1	0	1
1	1	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	0	0	1
1	1	0	0	0	1	0	1	0	0	0	0	0	1	0	0	1	0	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	0	1	0	1	0	0	1	0	1	0	0	0	0	0	1	1	0
0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	0	0	1	1	0	0	0	0	1	0	1	1	1	0	0	0	0	0	1
0	1	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	1	1
0	0	1	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0	0	1
1	1	1	0	0	0	1	1	0	1	0	1	0	0	1	1	1	0	0	1
0	0	0	1	1	1	1	1	0	1	1	1	1	1	0	0	0	0	1	1
0	0	0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	0	0	0	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0
1	1	0	0	0	1	0	1	0	1	1	0	0	1	1	1	0	0	1	0
1	1	0	0	0	1	0	0	0	0	0	0	1	0	1	1	1	0	0	1
1	1	0	1	1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1
1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0
1	1	1	0	0	1	0	1	0	1	0	0	1	1	0	0	1	1	1	1
0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	0	0	1	1	1	0	0	1	0	0	1	1	1	0	0	0
0	0	0	1	0	1	1	1	0	0	1	1	1	1	1	0	0	1	1	0
1	1	0	0	1	0	0	1	1	1	0	0	0	1	1	1	1	0	0	1
0	0	0	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	0
1	0	1	0	1	0	1	1	1	1	0	0	1	0	0	0	1	1	1	1
0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	1	0
1	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	1
0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	0	0	0	0	1	0	0	1	0	1	1	1	1
1	0	1	0	1	1	1	1	0	0	0	1	0	0	0	1	0	0	0	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0
0	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	0	0	0	1
0	0	0	1	1	1	1	0	0	0	1	1	0	0	1	0	0	0	0	0
1	0	0	1	0	0	0	0	1	1	1	1	1	0	0	0	1	0	0	0
1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	0	1	0	0	0	1	0	1	1	0	0	0	1	1	1	0	0
0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0
1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	1
1	1	0	0	1	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0
0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	1
0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	1	1	0	1	0
0	0	1	1	1	0	0	1	1	1	0	1	0	1	0	0	1	0	1	0
1	0	0	1	1	0	0	1	0	0	1	1	0	0	1	0	1	1	1	1
1	0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1
1	1	0	0	1	1	1	1	0	1	0	1	0	0	0	1	0	0	0	1
1	0	0	1	1	1	1	0	1	0	0	0	0	0	0	0	0	1	1	1
1	0	1	0	1	1	0	1	0	1	0	1	0	1	1	1	1	1	0	1
0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0
1	0	1	1	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1
1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0
1	0	0	0	0	0	1	0	0	1	1	0	1	1	1	1	0	1	0	0
0	1	1	0	0	1	1	0	0	1	0	1	1	1	0	0	0	1	1	0
1	1	0	0	0	0	0	1	1	0	1	0	1	0	0	1	1	0	0	1
0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	1	1	1	0	1	0	0	1	1	1	0	0	1	1	0	0	1	1	0
1	1	1	0	0	1	0	1	1	1	0	0	0	0	1	0	0	1	0	0
0	0	1	0	0	1	1	1	1	1	0	0	0	0	1	0	0	1	1	1
0	1	1	1	1	1	0	0	1	1	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	1	0	1	1	1
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0
1	1	0	0	0	0	0	0	1	1	0	1	0	1	0	0	1	0	0	0
0	0	0	0	0	1	0	0	1	1	0	0	1	1	1	0	1	1	0	1
1	1	0	1	1	1	0	0	1	0	1	1	0	1	1	1	1	1	1	1
0	0	1	1	0	1	0	1	1	1	0	0	1	1	0	0	0	0	1	1
1	0	0	1	1	0	0	0	1	1	0	0	0	0	0	1	0	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	1	1	1	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	0
1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	1	1	0
1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	1	1	1	1
0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	0	1	1
0	0	0	0	0	1	0	0	0	1	1	1	0	1	1	0	0	0	1	1
0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1	1	0
0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	0	1	1	0	1
0	1	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	1	0	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	1	1	0	1	0	0	0	0	0	0	1	0	0
0	0	1	1	0	1	0	0	1	1	1	1	0	1	1	0	1	1	0	0
1	1	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	1	1	1	0	1	0	1	1	0	0	0	1	0	0	0	1	1
1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	0	1	1	0	1
0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	0	1	1	1	1
0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	1	0
1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	0
1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	0
0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	0	0	0	1	1	1	0	0	1	1	0	0	1	0	1	1	0	0	1
0	0	1	1	1	0	0	1	0	1	1	0	0	0	0	1	0	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	1
1	1	0	1	0	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1
1	1	1	0	0	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0
0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	1	1	0
0	0	1	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1	1
1	1	1	1	1	0	1	1	0	0	1	1	1	1	0	1	0	0	1	0
0	0	0	1	1	0	1	1	0	0	1	1	0	1	1	1	1	1	0	1
1	1	1	0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1
1	0	1	0	1	1	1	1	0	0	1	1	1	1	1	0	0	1	1	1
0	1	1	1	0	1	0	0	0	1	0	1	1	0	1	0	1	0	1	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
0	1	1	1	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0
0	1	0	0	0	1	1	0	0	1	1	0	0	1	0	1	1	0	0	0
0	0	0	1	1	0	0	1	0	0	1	0	0	1	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	0
1	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0
1	1	1	1	1	1	0	0	1	1	0	0	1	1	0	1	1	1	1	1
0	0	0	1	1	1	1	0	0	0	1	1	0	1	1	0	0	0	0	0
0	0	1	1	0	1	0	0	0	0	1	1	0	0	1	0	1	0	1	0
0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	1	1	0	1	0	0	1	0	1	1	0	0	1
0	0	0	0	0	1	1	0	0	0	1	1	1	1	0	1	0	0	1	0
0	0	0	1	1	0	0	1	1	0	1	0	1	1	1	0	0	0	1	1
0	0	1	1	1	1	1	1	1	1	1	0	0	0	1	0	0	1	0	0
0	0	0	0	1	0	0	1	0	1	1	1	1	1	0	1	1	0	1	1
0	0	0	0	1	1	0	0	1	0	0	1	0	0	0	0	0	0	0	0
0	0	1	0	1	0	1	1	0	0	0	0	1	0	0	1	0	1	0	0
0	0	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1
0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	0	0	1	1	0
1	1	1	1	0	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1
0	0	1	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1
0	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1	1	0	1
1	1	1	1	1	0	0	1	0	0	1	1	0	0	0	1	0	0	0	1
1	0	0	1	1	0	0	1	1	1	0	0	0	1	0	1	1	0	1	1
0	0	1	0	0	0	1	0	0	0	0	0	1	1	0	0	0	0	0	1
1	1	0	0	1	0	1	1	1	0	0	0	1	0	0	1	1	1	1	1
1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1
0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1
1	0	1	1	1	1	1	1	1	0	1	1	1	0	0	0	0	1	0	1
0	0	1	1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	1	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	1
0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	1	1	0
0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1	1	0	0	1
0	0	1	1	0	1	1	0	0	1	1	0	0	1	1	0	0	1	1	0
0	0	1	1	0	0	0	0	0	1	1	1	0	1	1	1	0	0	1	0
1	1	0	0	1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1
1	0	0	1	1	1	1	1	1	0	0	0	1	1	0	1	1	0	0	0
1	0	1	1	1	1	1	1	0	1	0	1	1	0	0	1	0	1	0	0
1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	0	0
1	1	0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1
1	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0	1	0	0	1
0	0	1	1	1	0	0	0	0	1	1	1	0	0	1	0	0	1	1	1
0	1	1	1	0	1	1	0	0	0	1	0	0	0	1	0	0	1	1	0
0	1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	1	1
0	0	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	1	0
1	0	0	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0
0	1	0	1	1	0	1	0	1	0	1	1	0	0	0	0	1	0	1	1
1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	1	1	0	0	0
1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1
1	1	1	1	0	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1
1	0	1	1	1	0	1	1	1	0	1	1	0	1	1	1	0	1	1	1
1	1	0	0	1	1	1	1	1	1	0	1	1	1	0	1	1	0	1	1
0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1
1	0	0	0	1	0	0	1	1	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	0	1	0	0
1	0	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	0	0	1	0
1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0	0
0	0	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0	0	1	0
0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	1
1	1	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	1	1	1
1	1	1	0	0	0	0	0	1	0	1	0	0	0	0	1	0	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0	1
1	1	0	1	1	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0
1	0	0	1	1	1	0	1	0	1	0	0	0	1	0	0	0	1	1	0
0	1	1	1	0	1	1	0	1	1	1	0	1	1	1	0	0	1	1	0
1	1	0	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1
0	1	1	0	0	0	1	1	0	0	1	0	0	1	1	0	0	0	0	0
1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	1
0	1	1	1	0	1	1	1	0	0	1	0	0	0	1	1	1	1	1	0
0	0	1	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	0	0	1	0	1	0	0	0	1	0	1	1	1	0	1	0	0	1	1
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	0
1	1	1	1	1	0	1	0	0	0	0	1	1	0	0	1	1	1	1	1
1	1	0	1	1	1	0	0	1	1	1	1	0	0	0	1	1	0	1	1
1	1	0	1	1	0	1	0	1	1	1	0	0	0	1	1	1	0	1	1
0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1
1	1	1	0	0	0	0	0	0	0	0	0	1	0	1	1	0	1	0	1
1	1	1	1	1	0	1	0	1	1	1	1	0	1	0	1	0	1	1	1
0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	0
0	1	1	0	0	0	1	0	1	0	1	1	0	0	1	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	1	0	0	0	1	1	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	1	0	0
0	0	0	1	0	1	0	1	1	1	1	0	0	0	1	0	0	0	0	0
1	0	1	1	0	0	1	0	1	0	1	1	0	0	1	0	1	0	0	0
0	1	1	0	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0
1	1	1	1	1	0	0	0	1	0	1	0	0	0	1	0	1	0	0	0
1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	1	1	0	1	1
0	0	1	0	1	1	0	1	1	1	0	1	0	0	0	1	1	0	0	1
0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	1	1	0	0	1
0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0
0	1	0	0	0	1	1	1	1	1	0	0	0	1	1	1	1	0	0	0
0	0	1	1	1	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	1	0	1	0	0	1	1	1	0	0	0	0	0	1	1	0	0
0	0	1	0	0	1	0	0	0	0	1	0	0	0	1	0	0	1	1	0
1	0	1	1	1	0	0	0	1	0	1	0	1	1	1	1	1	1	0	1
1	1	0	0	0	0	0	0	1	0	1	0	0	0	0	0	1	1	0	0
1	1	1	1	1	0	0	0	1	1	1	0	0	0	0	1	1	1	1	1
0	0	0	1	1	1	0	1	1	0	1	0	0	0	1	1	0	0	0	1
0	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1
0	0	1	0	0	1	1	1	0	0	0	0	0	1	1	0	1	1	0	0
0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0
1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0	1	1	1
1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	0	0	1
1	1	0	0	0	1	1	1	0	0	1	1	0	1	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1
0	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0	0	1
1	0	0	1	1	0	1	1	0	0	1	1	0	0	0	0	0	0	1	1
1	0	1	1	0	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1
0	0	0	1	1	1	1	1	0	0	1	1	0	0	0	1	0	0	1	1
1	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	0	1	1	1
1	1	1	1	1	1	0	0	1	1	0	1	0	1	1	1	1	0	0	1
0	1	0	1	1	1	0	1	0	1	1	1	1	1	1	0	1	1	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	1	0	1
0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	0	1	1	0
0	1	1	1	0	0	0	0	1	0	0	0	1	0	1	1	1	1	1	1
1	1	1	1	1	0	1	1	0	0	0	0	0	0	1	1	1	0	0	0
1	0	1	1	1	0	0	1	1	1	1	0	0	0	0	1	0	0	0	1
0	1	1	1	1	1	1	1	1	0	1	0	0	0	1	1	0	1	0	0
0	0	0	1	0	1	0	0	0	1	1	0	1	0	1	0	0	1	0	1
0	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	0	0	1	0
1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	0	1	1	1
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0	1
1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1	0	0	1
1	0	1	0	0	1	0	0	0	1	0	0	1	1	1	1	1	0	1	1
1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0	0	1
0	1	0	1	1	1	1	0	0	0	1	1	0	1	1	0	1	1	1	0
0	0	1	1	0	0	1	1	1	0	1	1	0	0	1	1	1	0	0	0
0	1	0	1	0	0	0	0	1	0	0	0	1	1	0	1	0	0	0	1
1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	0	0	1	1
1	1	0	1	0	1	0	0	1	1	0	0	0	1	1	1	1	1	0	0
0	0	1	1	1	1	0	0	1	1	0	1	1	0	1	0	0	0	0	1
1	1	1	0	0	1	1	1	1	1	0	0	0	1	1	1	1	0	0	0
0	0	0	1	1	1	0	0	1	1	0	1	1	1	0	1	0	1	1	0
0	0	0	0	0	0	1	0	0	0	1	0	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0
1	1	1	0	1	1	1	0	0	1	0	1	0	1	0	0	1	0	0	0
1	1	1	1	1	1	1	0	0	1	0	0	0	0	1	0	1	1	1	0
1	1	0	0	0	0	1	0	1	0	0	0	1	1	1	1	1	0	0	0
0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	0
0	0	0	1	1	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0
0	1	1	0	0	1	1	0	1	0	1	1	1	0	0	0	1	0	1	1
1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	0	1	0
1	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	1	1	0	1	0	0	0	1	1	0	0	1	0	1	0	1	0
1	1	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0
1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1
0	1	1	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0
0	0	1	0	1	0	1	1	0	0	0	0	1	1	1	0	0	1	1	1
1	0	1	0	0	0	0	1	1	0	0	0	0	1	1	0	0	1	0	1
0	0	0	0	1	1	0	1	0	0	0	0	1	0	0	0	1	0	0	0
1	0	1	1	0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1
1	0	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	0	1	1
0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0
0	0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	1	1
0	0	1	0	1	1	1	0	1	1	0	1	0	0	0	0	0	0	1	0
0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0
1	1	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1
1	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	1	1	1	0	1	1	1	0	0	1	0	0	0	0	1	1	0	1	1
0	1	1	1	0	1	1	0	0	0	1	1	1	0	1	0	0	1	1	1
1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	0	1	1	0	0
0	1	1	0	0	0	0	0	1	0	0	0	0	0	1	1	1	1	0	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0	1
1	0	0	1	1	1	1	0	0	1	0	1	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	1	1	1	0
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	0	1	0	0
1	1	0	0	1	1	0	0	1	0	0	1	1	0	0	0	1	1	0	0
1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	0	1	1	0	1
0	1	1	0	0	0	0	0	1	0	0	0	0	0	1	1	1	1	1	1
0	1	0	0	1	1	0	0	0	0	1	0	1	0	1	0	0	0	0	1
1	0	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	1	0	1	0	0	1	0	1	1	0
1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	1
0	0	0	1	0	0	1	1	0	0	1	0	0	0	1	0	1	1	1	0
1	0	0	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0	1	1
0	0	0	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	0
0	1	1	1	0	0	0	1	1	0	1	0	0	1	0	1	1	1	0	0
1	1	0	0	1	1	1	1	0	0	1	0	0	0	0	0	0	0	1	0
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0
0	0	1	1	1	0	0	1	1	0	1	0	0	0	1	0	0	1	0	1
1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0	0	0
0	1	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	1
0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	1	1	0	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1
0	0	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	1	1	0
0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1	0
1	1	0	1	0	1	1	0	1	0	1	1	1	0	0	1	1	1	1	0
1	0	0	1	1	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0
1	0	1	0	0	1	0	0	0	0	1	1	0	0	1	0	1	0	1	1
1	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	1	1	0	0	0	1	1	1	1	0	0	0	1	0	0	1	1
0	0	0	1	0	1	0	1	1	0	1	0	1	0	1	1	1	0	0	0
0	0	1	1	0	1	1	0	0	0	1	0	0	1	0	0	0	0	0	1
1	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	0	1	1
0	0	0	0	0	0	1	0	0	0	1	0	0	0	1	1	1	1	0	1
0	1	1	1	0	0	0	0	1	1	0	1	0	0	0	1	1	1	1	0
0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	0	1
0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1
1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	0	0	0	0	1	1	1	1	0	1	1	0	1	0	0	1	0
1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	1	0	1	0	0	1	1	1	1	0	0	1	0	0	0	1	0
1	1	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	1	1	0
1	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0
0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1
1	1	1	0	0	1	0	1	0	0	0	0	1	1	1	1	1	1	0	0
1	1	1	0	1	0	0	1	1	1	1	0	1	1	0	1	1	0	1	1
0	0	0	1	0	0	0	1	1	0	1	1	1	1	1	1	1	0	1	1
0	1	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
1	0	0	1	1	1	0	0	0	0	0	0	0	1	0	1	0	1	1	0
1	1	1	0	1	0	1	1	0	1	0	1	0	1	1	1	0	1	1	1
1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1
1	1	0	0	0	1	0	0	1	1	1	1	0	0	1	0	0	1	0	0
1	1	1	0	0	1	0	1	0	1	0	1	1	0	1	0	1	0	0	1
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1
0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1
0	0	1	1	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0
0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	1
1	1	1	0	0	0	0	1	1	0	0	1	0	0	1	1	1	1	1	0
1	1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	1	1	0	1
1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1	1	0	1
1	0	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0	0
1	0	1	1	0	1	0	1	1	1	0	1	0	1	1	1	1	1	1	1
0	1	0	1	1	0	1	0	1	1	1	1	0	1	0	1	0	0	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1
1	0	0	1	1	1	0	1	1	1	0	0	1	0	0	1	0	0	1	1
1	0	1	1	0	1	1	1	0	0	1	0	1	1	1	1	1	0	0	1
0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	0
1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	0	0	1
0	1	1	1	0	0	1	1	1	0	1	1	0	0	0	0	0	1	1	0
0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0
1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0
0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1
1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1
1	1	1	1	1	1	0	0	0	1	0	0	0	0	0	0	1	1	1	1
1	1	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1
1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	1	1	1
1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	1	0	1	1	0	0	0	1	0	0	0	1	0	0	0	0
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	1	1
0	1	1	1	1	1	0	1	0	1	0	0	0	0	1	0	0	1	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	1	0	0
0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	1	0	0
0	1	1	0	1	0	1	1	1	1	1	0	1	1	0	1	1	0	0	0
1	1	0	0	1	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0
1	1	0	0	1	0	0	0	0	0	1	1	1	1	0	1	1	0	1	1
0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	0	0	0	1
1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1
1	0	1	1	0	0	0	1	1	0	1	0	1	1	1	0	0	0	1	1
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	1	0	0	1
0	1	1	1	1	0	1	1	0	1	0	1	1	1	0	1	1	1	1	1
0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	0	0	0	1	0	1	0	1	0	1	1	1	1	0
0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0	1
1	1	0	1	0	0	0	1	1	0	1	0	0	0	1	0	0	1	0	1
1	0	0	0	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1
1	0	1	0	0	1	1	0	0	0	0	0	0	1	0	0	1	0	1	0
0	1	1	0	0	0	1	0	0	1	1	0	0	1	1	0	0	1	1	0
0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	0	0	0	0	1
1	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	1
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0
1	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	0	1	1
0	0	1	0	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1
1	1	1	0	1	0	1	0	1	0	1	0	1	0	0	1	1	1	0	1
1	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1	0	0
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	0	0
1	0	0	1	1	1	1	1	1	1	0	1	0	0	1	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	0	0	0	0	1	1	0	0	1	1	1	1	1	1	0	0	1	0	0
1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	0	1	1	1	1	0	0	0	0	1	1	0	0	1	1	0	0
0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0
0	0	1	1	0	1	1	1	1	1	1	1	0	0	1	1	0	1	1	0
1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	1
1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	0	1	1	1	0
0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1
0	1	1	1	0	1	1	0	1	1	1	0	1	0	1	0	1	0	1	0
1	1	0	1	1	1	0	1	1	0	1	1	1	0	1	0	1	1	0	1
1	1	1	0	1	0	0	1	0	0	1	1	1	1	0	0	1	0	0	1
1	1	0	1	1	0	1	1	0	0	0	0	0	1	0	0	1	0	0	0
1	1	1	0	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	0
0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0
0	1	0	1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1
0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	0
1	1	1	1	0	0	1	0	0	0	1	0	0	0	0	0	0	0	1	1
1	0	1	1	1	1	0	0	1	1	0	1	1	1	0	0	1	1	1	0
0	1	1	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	0	1	0	1	1	0	1	1	1	0	1	0	0	0	1	0	0	0	1
0	0	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	0	1	0
1	0	0	0	0	1	0	1	0	1	0	1	1	1	1	0	0	1	1	0
1	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0
0	1	0	0	1	1	1	1	0	0	0	0	0	1	0	0	0	0	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	1	1	0	0
0	0	0	0	0	0	0	1	1	1	1	1	1	1	0	0	1	0	0	0
1	0	0	0	1	1	1	1	0	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0
1	0	0	0	1	0	0	0	0	0	0	1	0	1	0	1	1	1	1	0
1	1	0	0	1	1	1	0	0	0	0	0	0	0	1	1	1	1	1	1
1	0	0	0	0	1	1	1	1	0	0	1	0	0	0	1	1	0	1	1
0	0	1	1	0	1	0	0	0	0	0	1	0	0	0	0	1	1	1	0
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	0
1	0	1	0	1	0	0	0	1	1	0	0	0	1	0	1	1	1	0	0
1	1	0	1	0	1	1	0	1	1	0	1	1	0	1	1	1	0	0	0
1	0	0	0	1	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	0	1	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1
1	0	0	0	1	0	1	1	1	0	0	0	1	1	1	1	0	1	0	1
1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	1	1
1	0	0	0	0	0	1	0	0	0	1	0	0	1	1	1	0	1	0	0
0	0	1	1	0	1	1	1	1	0	0	0	0	0	1	1	1	0	0	1
1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1
1	0	1	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1
0	0	0	1	0	0	0	0	1	0	1	1	0	0	1	0	1	1	1	0
1	1	0	1	1	1	1	1	0	0	1	1	0	0	0	1	0	0	1	0
1	1	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1
0	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0
0	1	0	1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0
0	1	1	1	0	1	0	0	0	0	0	0	1	1	1	0	0	0	1	1
0	1	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	1	0	0
1	1	0	1	1	0	1	0	1	0	1	1	1	1	1	1	1	0	1	1
0	0	0	1	0	1	0	0	0	1	1	0	0	1	1	0	1	0	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	1
0	1	1	1	0	1	1	1	0	0	1	0	1	1	0	1	0	0	0	0
0	0	1	0	0	1	1	1	1	0	1	1	0	1	1	0	0	1	1	1
0	1	0	0	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0
0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0
0	1	0	1	1	0	1	0	1	0	1	0	1	0	1	0	0	0	0	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1
1	0	1	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0	1	1
0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	1
1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	1	1	1	1
1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	0	1	0
0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	1	0	0	0
0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	0	0
0	0	0	0	1	0	1	1	1	1	1	0	1	1	1	0	1	0	0	1
1	1	1	0	1	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0
1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	1	1	1
0	1	1	1	1	0	1	1	0	0	1	0	0	0	1	0	1	0	0	1
1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0
1	0	0	1	0	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1
1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	0
0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0
1	1	1	0	1	0	1	1	0	0	0	0	1	1	0	1	1	1	0	1
0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0	0	1
0	0	0	1	1	0	1	1	0	1	0	1	1	0	0	1	0	0	1	1
0	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	0
1	1	0	0	0	0	0	0	1	0	1	0	0	0	1	0	0	0	1	1
1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	0
1	0	0	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	1	1	1	1	0	1	1	1	0	0	1	0	1	1	0	0	0	0	1
1	1	1	0	0	1	1	0	1	0	1	1	0	0	1	0	1	1	1	1
1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0
0	0	1	1	1	1	0	0	0	0	0	1	0	0	1	1	0	1	1	1
1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1
1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	0
1	0	1	1	0	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1
1	0	1	1	0	1	1	1	0	1	1	1	1	1	1	0	0	0	1	1
1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0
1	1	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0
0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	1	0	0	0	0
1	1	1	1	0	1	0	0	0	1	1	0	0	1	1	1	0	1	1	0
0	0	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0	1
0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1
0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0
1	0	0	1	1	1	1	1	1	0	0	0	0	1	1	0	0	0	1	1
0	1	1	1	1	0	0	1	1	1	0	0	0	1	0	0	1	0	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	1
0	1	1	0	0	1	1	1	0	1	1	0	0	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0
1	0	1	0	1	0	0	1	1	0	0	1	0	0	1	0	1	1	0	1
1	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	1	1
1	0	0	0	1	1	1	1	1	1	0	1	1	0	1	0	0	0	1	1
0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0	1	1	1	1
1	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	1	0	0
0	0	0	0	0	0	1	1	0	1	0	1	0	0	1	0	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	1	0	0	0	1	1	1	0	0
1	0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1
1	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0
1	0	0	1	1	0	0	1	0	0	0	0	0	1	0	1	0	0	1	1
1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	0	0
0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	1	1	1
0	0	1	1	1	0	1	1	1	0	0	0	0	1	0	1	0	0	1	1
0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1
0	1	0	0	1	0	0	0	0	0	1	1	0	0	1	0	1	0	0	1
1	1	0	0	1	1	1	1	0	0	0	0	1	1	1	1	0	0	0	0
0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	1	0	1	0	1
0	0	1	1	0	1	0	0	0	1	1	1	1	1	1	0	0	0	0	1
0	0	1	1	0	0	0	1	0	1	0	1	1	1	0	0	1	1	1	0
0	1	1	0	0	0	0	1	1	1	0	0	0	1	1	1	1	1	0	0
0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1
1	1	0	1	1	0	1	0	1	0	0	0	0	1	1	1	1	0	1	1
0	0	0	0	1	1	0	1	0	1	0	0	0	1	1	0	0	0	1	0
0	0	0	1	1	1	0	0	1	1	1	0	1	0	1	0	0	0	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0
0	0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1
1	0	0	1	0	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1
1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	0
0	1	0	1	1	1	1	0	1	0	1	0	0	0	1	1	0	1	0	1
1	1	0	0	0	0	1	1	1	0	0	0	1	1	1	0	1	0	0	0
0	1	0	0	0	0	0	0	1	1	0	0	1	1	1	1	0	1	0	0
1	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1	0	1	1	1
0	1	0	1	0	0	1	0	1	1	1	1	1	0	0	1	1	1	1	0
1	0	0	1	1	1	0	0	0	1	0	1	1	1	1	1	0	0	1	1
0	0	0	0	0	1	0	0	1	0	1	1	0	0	1	0	1	1	1	1
1	1	1	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	1	0
1	0	0	0	1	0	0	1	1	0	1	1	1	1	1	0	0	0	1	1
0	1	0	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0
1	0	0	0	1	0	1	1	1	0	0	1	1	1	0	1	1	0	1	1
0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	0	1	1	1	0
0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	1	0	0
1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	1
0	0	0	0	0	1	0	0	0	1	1	1	1	1	1	0	1	1	1	0
0	1	1	1	1	1	0	1	1	1	0	1	0	1	0	1	0	0	0	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	1	0	0	1
0	0	1	1	0	1	1	0	1	0	1	1	1	0	1	1	0	1	0	1
0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	1
0	0	0	1	1	0	0	0	0	1	1	1	1	1	1	0	0	1	0	0
0	1	1	0	0	0	0	1	1	0	0	1	1	1	1	1	1	0	1	0
1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	0	0	1
1	1	1	0	1	0	1	1	0	0	1	1	0	0	0	1	1	0	1	0
1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0
1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1
0	0	0	1	1	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	1	0	1	0	1	0	1	0	1	0	0	1	1	1
0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	0	0
0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	1
0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0
1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	0	0
1	0	0	0	1	0	0	0	1	0	0	1	0	1	0	1	1	0	1	0
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0
1	1	1	1	0	1	0	0	1	1	0	0	0	0	0	1	1	1	0	0
0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1
0	0	1	0	0	0	0	1	1	1	0	1	1	0	1	1	0	1	0	0
0	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0
1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	0	1	0	1	0
1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
0	0	0	0	0	0	1	0	0	0	1	0	1	1	1	0	0	1	1	0
0	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0
1	1	1	0	0	1	0	1	0	0	0	0	0	0	1	1	1	1	0	1
1	0	0	1	1	1	0	0	1	1	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	0	0	0	1	1	1	1	0	1	0	1	0	0	1	1
1	1	1	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0	1	1
1	1	0	0	1	0	1	0	0	1	0	0	1	1	0	0	1	0	1	0
0	0	0	1	0	1	0	0	0	1	1	1	0	0	1	0	0	1	0	0
0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0	1	1	0	0
1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0	1	1	0	0
0	1	0	0	1	0	1	1	1	0	1	0	1	1	1	0	0	0	0	0
0	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1
0	1	1	0	0	1	1	0	0	0	0	0	0	1	1	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	0	1	0	1	1
1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1
1	1	1	1	0	1	1	0	0	0	1	0	0	1	0	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	0	0	0
1	1	0	1	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	0	0	1	0	0	0	0	1	1	0	1	1	1	1	0
1	1	0	1	1	1	0	0	0	1	0	1	0	1	0	1	1	0	1	1
1	1	1	0	0	1	1	1	1	0	1	0	1	1	0	1	1	1	0	0
0	1	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0
1	1	0	0	1	1	0	1	0	0	0	1	1	1	0	1	0	0	0	1
0	1	0	0	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0
1	1	0	0	0	1	0	1	0	0	0	1	1	1	0	0	0	0	1	0
0	1	1	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	0	0
0	0	1	1	0	1	0	0	1	1	1	0	0	0	1	0	1	1	1	0
0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1
1	1	1	0	0	1	1	1	0	0	1	0	1	1	1	1	0	0	0	0
0	0	0	0	1	0	0	1	1	0	0	1	1	0	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	1	0
1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	0
1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1
1	1	0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	1	0
0	0	1	1	0	1	1	1	1	0	0	1	1	0	1	0	0	1	1	0
1	1	1	0	1	0	0	1	0	0	0	1	1	1	0	1	1	0	0	1
1	1	0	1	0	1	1	0	0	1	1	0	1	1	1	0	0	1	1	1
0	1	1	1	1	1	0	0	1	0	1	1	1	0	0	0	0	0	1	1
1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	1	1	0
0	0	0	1	1	1	1	0	1	1	0	1	1	1	1	0	0	0	1	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	1	0	1	0	0	1	1	1	1	0	1	0	0	0	0	0	0	0
0	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	1	1	0	1	0	0	1	1	0	1	0	1	1	0	1	1	1	1
0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	1	1	0
1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	1	0	1	0	1
0	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
1	0	0	1	0	0	0	1	1	0	0	1	0	1	1	0	0	0	1	0
0	1	1	1	1	0	1	0	0	1	1	0	0	0	0	0	0	1	1	0
0	0	1	1	0	1	1	1	1	1	1	1	0	0	0	0	0	1	0	0
1	0	0	1	1	0	1	0	0	1	0	0	0	1	1	1	0	0	0	0
1	0	0	0	0	1	0	0	0	0	1	0	1	0	1	1	1	1	1	0
0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	1
0	1	0	0	0	0	0	1	0	1	0	1	1	1	0	0	1	1	1	0
1	1	0	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0
0	1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1
1	1	0	1	0	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1
0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	0	0	1
0	0	1	1	1	0	0	0	1	0	1	0	0	1	0	0	0	0	0	0
1	1	0	1	1	0	1	0	1	1	0	1	1	0	0	0	1	1	0	1
1	1	0	1	0	0	0	1	1	0	1	0	0	0	1	0	0	0	0	1
0	0	1	0	1	0	1	1	0	0	1	0	1	0	0	1	1	1	0	0
0	0	0	1	1	0	1	1	0	1	1	0	1	1	1	0	0	1	1	0
1	0	1	1	1	0	0	1	0	0	1	1	1	0	0	1	1	1	0	1
1	1	0	1	1	1	1	0	0	0	0	0	1	1	1	1	1	0	1	1
1	1	0	0	1	1	1	0	1	0	1	1	1	0	1	1	1	1	0	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	0	0	1
0	1	1	1	0	0	1	1	0	1	1	1	1	0	0	1	0	1	1	1
0	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	1	0
1	1	0	0	0	1	1	1	0	0	0	1	0	1	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	0	0	1	0	0	0	0	0	0	0
1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0
0	1	1	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	0	0
0	0	1	1	1	0	0	1	0	0	1	0	0	1	1	1	0	1	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0
0	0	1	0	1	1	0	1	0	1	0	1	1	1	0	0	0	0	0	1
0	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0
0	0	0	0	0	0	0	1	1	1	0	1	1	1	1	1	1	0	0	0
1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1
0	0	0	1	1	1	1	0	0	1	1	1	1	0	1	0	1	0	1	1
1	1	0	1	1	1	1	1	1	1	0	1	1	0	1	0	1	0	0	1
0	0	1	0	0	0	0	1	1	0	1	0	0	1	1	1	1	1	0	0
1	0	0	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	0
1	0	1	1	1	0	0	0	1	0	0	1	1	1	1	1	0	1	1	1
0	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	1	1	0
1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	0	1	1	0	1
1	1	0	0	1	1	0	0	0	1	0	0	1	0	0	1	1	1	0	1
0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0
1	0	0	0	1	0	0	0	1	1	0	1	0	1	1	1	1	1	0	1
1	1	1	0	1	0	1	0	1	1	0	0	1	1	0	1	1	0	0	0
0	1	1	0	0	0	0	0	1	1	0	1	0	0	1	0	1	1	0	1
1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	1	1	1
0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	0	1	1
1	1	0	1	1	1	1	1	1	1	0	1	0	0	1	0	1	0	0	1
0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	0	0	0	0	1	0	0	1	0	1	1	1	0
1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0
0	1	1	1	0	1	0	1	0	1	0	0	1	1	1	1	0	1	1	1
0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1	1	1	0	0
1	1	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1
1	1	0	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	1	1
0	0	1	0	0	1	1	0	1	1	0	1	0	0	1	1	0	0	0	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0
0	1	0	1	0	1	0	1	1	1	1	1	0	1	1	1	1	0	0	1
1	0	0	0	0	1	0	0	0	0	0	0	1	0	1	0	0	1	1	0
1	0	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	0
1	0	1	0	0	0	0	1	0	0	1	0	0	0	1	0	1	0	0	0
0	0	1	1	1	1	1	1	1	0	1	1	0	0	0	0	1	1	1	1
0	1	1	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0
0	1	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0
0	1	1	1	0	0	1	0	0	0	1	0	1	0	0	0	1	1	0	0
0	1	1	1	1	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0
0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0
1	1	1	0	1	0	1	1	1	0	1	0	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	1	1	0	1	1	1	1	1	0	0	1	1
1	1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1
0	0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1
0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
1	1	0	1	1	1	1	1	1	0	0	1	0	0	1	0	1	1	1	0
1	1	0	0	1	1	0	0	0	0	0	1	1	0	0	1	1	0	0	0
1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1
0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	1	1	1	1
0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0
1	0	0	0	1	1	1	1	0	1	0	0	1	0	0	0	0	0	0	1
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
1	1	1	0	1	0	1	1	1	1	1	0	0	1	0	1	1	1	1	1
1	1	0	0	0	0	1	1	1	1	1	0	1	1	1	0	0	0	1	0
1	0	0	0	1	1	1	0	0	1	0	0	0	1	1	0	0	0	0	1
1	0	1	1	0	1	0	0	1	1	0	0	0	1	0	1	1	0	0	0
1	1	0	0	1	1	1	0	1	0	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0
1	1	0	1	1	1	0	0	1	1	0	1	0	1	1	0	0	0	0	1
1	1	1	0	1	1	1	1	0	1	1	0	0	1	0	1	0	1	1	1
0	1	1	1	1	0	0	1	1	1	1	0	0	1	0	1	0	0	1	1
1	1	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	0	1
1	1	1	1	1	1	1	0	0	0	0	0	0	1	1	0	1	0	1	1
1	1	0	0	0	0	0	1	0	0	0	1	0	1	1	1	1	0	0	1
0	1	0	1	0	0	0	0	1	1	1	1	0	1	1	1	1	0	0	0
1	1	0	1	1	0	1	1	1	0	1	1	0	0	0	1	0	0	0	0
0	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	1	1	1	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0
0	1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	1	1	1	0
0	0	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1
0	0	0	1	1	0	1	1	1	0	0	0	0	1	0	1	1	0	1	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	0	0	1	1	1	0	0	1	0	1	1	1	1	0	1	1	0	1	1
1	1	1	0	0	1	0	0	1	1	0	1	1	1	1	0	0	1	0	0
0	0	0	1	0	0	0	0	1	1	1	0	1	0	1	1	1	0	1	1
1	0	1	0	0	0	0	1	0	0	1	1	0	0	0	1	1	1	0	0
1	1	1	0	1	0	0	1	1	0	0	1	1	0	0	1	1	0	0	1
0	0	1	0	0	1	0	1	0	1	0	1	1	1	1	0	0	1	0	0
0	1	0	0	0	0	0	1	1	0	1	0	1	1	1	1	0	0	0	1
0	0	0	1	1	1	1	0	0	1	1	0	0	1	1	0	1	0	1	0
1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1
0	0	0	1	1	0	1	1	0	0	0	0	0	0	1	0	0	0	1	0
1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	1	1	1	0	0	1	0	0	1	1	0	0	1	1	0	0	1	1	0
1	0	0	1	0	1	0	0	0	1	0	0	0	1	0	0	0	0	0	1
1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	1	1	0	1
1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1
1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	1	0
1	1	1	1	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1
1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0	1
1	1	1	1	1	1	0	0	0	1	0	0	0	1	0	1	0	1	0	0
1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1
0	0	1	1	1	0	1	0	0	1	0	0	0	0	1	0	1	1	1	0
1	0	0	0	0	0	1	1	0	0	0	1	0	0	0	1	0	0	1	0
1	0	1	0	1	0	0	0	0	1	1	0	1	0	1	0	1	0	0	0
1	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	0	0	1	1	0	1	1	1	1	0	0	1	0	0	1	1	0	1	0
1	0	1	0	0	1	1	0	0	0	0	1	0	1	0	0	1	0	0	0
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1
1	1	0	0	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1
1	1	1	1	0	0	0	1	0	0	0	1	0	1	1	0	0	1	1	1
0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	0	0	1
0	1	1	1	0	1	1	0	1	1	0	0	1	1	0	0	0	1	0	0
1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0
1	1	1	0	0	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1
1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	0	1	0	0	1
1	1	1	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	1
0	1	1	1	0	0	0	0	1	1	1	0	0	0	0	1	1	1	1	0
1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	1
1	1	1	1	0	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1
0	0	0	1	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0
1	0	1	1	0	1	0	1	1	1	0	1	1	1	1	1	0	1	1	0
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	0	1	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1
1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	0
1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1
0	0	1	0	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	0
0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	0	0	0	0	1	0	0	1	0	0	0	1	1	1	0	1
1	0	0	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0
1	0	0	0	1	0	1	1	0	0	0	0	1	1	1	0	0	0	1	1
1	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1	1	1	0	0
0	0	1	1	1	0	1	0	0	1	1	1	1	0	1	0	0	0	1	1
0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0
0	1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	0	1	1	0
1	0	1	0	1	0	0	1	0	0	0	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	1	1	1	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1
1	1	1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	0
1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	0	0	1	1
1	1	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0
1	1	0	0	0	1	1	0	1	1	0	0	0	1	1	0	1	0	0	1
0	0	0	0	0	1	0	0	0	1	1	0	1	1	1	0	0	1	0	0
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1
0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1	0	0	0	0
0	1	0	1	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	1
1	0	0	0	0	0	0	0	1	0	1	1	0	0	1	1	0	0	0	0
0	1	0	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	1	1	1	1	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1
0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	0	1	0
0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1	0
1	1	0	0	1	0	0	0	0	0	0	0	0	1	0	1	1	1	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	1	1	0	0	1	1	0	1	0	1	0	1	1	1	1	0	0	1
1	0	1	1	0	1	0	1	1	0	1	0	1	0	0	1	0	1	0	0
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	1	1
1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	0
1	0	0	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	1
1	1	1	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0	0	1
0	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1
1	1	1	0	0	1	1	1	0	1	1	0	0	1	1	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	0	1
0	1	1	1	0	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1
0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	0	1
0	0	1	1	0	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1
1	1	1	0	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	0
0	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0
0	1	0	1	1	0	1	1	0	0	0	0	1	0	0	1	0	1	0	1
1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	0	0	0	0	0	1	0	0	1	0	1	0	0	1	1	0	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	1	1	0	1	1
1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0
1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	0	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	0	0	0
0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1
0	0	0	1	0	1	0	0	1	1	0	0	0	0	0	0	1	1	1	1
0	1	0	1	0	1	1	1	0	0	0	0	1	0	1	0	0	0	0	0
0	1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	1
1	1	1	0	1	1	0	1	1	1	1	0	1	0	1	1	0	0	0	0
0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	1	0	1	1
0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	0	1
1	1	1	0	1	0	1	1	0	0	0	1	1	1	1	0	1	1	0	0
0	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1	0	0	1	1
0	1	1	1	0	1	0	0	0	0	1	0	0	0	1	1	1	1	0	0
1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1
0	1	0	0	0	1	1	0	0	0	1	1	1	0	1	0	1	1	1	0
0	1	1	0	0	0	1	0	0	0	1	0	0	0	0	1	1	1	1	0
1	1	0	0	0	1	0	0	1	0	1	1	0	1	1	1	0	0	0	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
0	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1	0	1	1	0
0	0	1	1	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0
0	0	0	0	0	0	1	1	1	1	0	1	1	1	0	0	0	1	0	0
1	0	1	0	0	1	1	1	1	1	1	1	1	0	0	1	0	1	1	1
0	0	0	0	0	0	0	1	1	0	0	1	1	0	0	1	1	0	0	0
0	1	0	1	0	1	1	1	1	0	0	1	1	1	1	0	1	0	1	1
1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	1
0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0
1	0	1	0	1	0	0	1	1	0	0	0	0	0	1	1	1	1	0	0
1	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	1	0	0
1	0	0	0	1	0	1	1	0	0	0	0	1	0	0	1	1	0	1	1
1	0	0	0	0	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0
0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1
0	0	0	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	1	0
1	1	0	1	1	1	1	1	0	0	1	1	0	1	1	0	1	1	1	1
0	0	0	1	0	1	1	1	0	1	1	1	1	1	0	0	0	0	0	0
0	0	0	0	1	0	0	1	0	0	1	1	1	1	1	1	0	0	0	1
1	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	0	0	1	0
1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	1	1	0
1	0	0	1	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	1
0	0	1	0	0	0	0	1	1	1	1	0	0	0	1	0	0	0	0	0
0	0	1	1	0	1	1	0	0	1	1	0	1	0	0	0	1	1	0	0
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	1	1	1
1	1	0	0	1	0	1	1	1	0	1	1	1	0	0	1	1	0	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1
1	1	1	1	0	1	0	1	1	1	1	1	0	0	1	1	1	0	0	0
1	0	0	1	1	1	0	0	0	1	0	0	1	0	0	1	0	0	1	0
0	1	1	0	0	1	1	1	0	0	0	0	1	1	0	1	1	0	0	0
1	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1
0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0
0	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0	1
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_4_kappa_0_325.txt <==
1	0	0	1	1	1	1	1	0	1	0	0	1	0	0	0	0	0	0	0
1	1	0	0	0	1	1	1	1	1	0	0	0	1	1	1	1	0	0	0
1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1
0	0	1	1	1	0	0	1	0	0	0	1	1	0	0	1	0	1	1	0
0	1	1	1	0	1	0	0	1	0	0	0	0	1	1	0	0	1	0	0
1	1	0	0	1	1	1	1	0	0	0	1	0	0	0	1	0	0	0	1
1	1	0	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	1	1	0	0	0	0	0	1	0	0	1	1	0	0	1	0	0	0	1
1	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0
1	1	0	0	0	1	1	1	1	1	0	0	1	1	1	0	0	1	0	0
1	1	1	1	1	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1
0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1
1	1	1	0	1	0	0	1	0	0	0	1	0	0	0	0	1	1	0	1
1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0
1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1
0	0	1	1	0	1	1	1	1	0	1	1	0	1	0	0	0	1	0	0
1	0	1	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	1
1	1	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1
0	1	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1
0	0	0	0	0	1	1	0	0	1	0	1	1	1	1	0	1	1	1	1
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1
1	1	0	1	0	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1
1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1	0	1
1	1	1	0	1	0	0	1	0	1	0	1	1	1	1	1	0	1	1	0
0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0	1	1	0
1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1
0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0
1	1	0	1	0	1	0	0	1	1	1	0	0	0	1	1	1	1	0	0
1	0	1	0	0	1	0	0	0	1	1	0	1	1	1	1	0	0	0	0
1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0
0	1	1	1	1	0	0	0	0	0	1	0	0	0	1	1	0	1	1	1
0	1	1	1	1	1	1	0	0	0	1	1	0	0	0	0	0	1	1	0
1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	0	1	1	1	1	0	0	0	0	1	1	1	0
1	1	1	0	1	0	1	1	0	1	0	0	1	0	1	0	0	1	0	0
0	1	1	0	0	0	1	0	0	0	1	1	1	0	1	0	0	1	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	1	1	0	0	1	1	0	1	1	1	0	0	1	1	0	1	1	1
0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	1
0	0	1	1	0	0	1	0	1	1	0	0	0	0	0	1	0	1	0	0
0	0	1	0	1	0	0	1	0	1	1	1	0	0	0	1	1	1	1	0
0	0	0	0	1	0	0	1	0	0	0	1	1	0	1	1	1	1	0	0
0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0
1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1
0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	0	0
1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1
1	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1
0	1	1	0	1	0	1	1	1	1	1	1	0	0	1	1	0	0	1	1
0	0	1	1	1	0	0	1	0	0	1	0	1	0	0	0	0	0	1	1
0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	0	1	1
0	1	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1
0	0	0	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1
1	0	1	1	0	1	0	0	0	0	1	1	0	0	1	1	1	1	0	1
0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	0	1	0	0	0
1	0	0	0	1	1	0	0	0	1	0	1	1	0	1	0	1	1	1	1
1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	1	0	1	0	1	0	0	1	1	0	1	0	0	0	0
0	0	0	0	1	0	1	1	0	1	1	1	1	0	1	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	1	0	1	0	1
1	1	1	1	1	0	1	1	0	0	1	0	0	0	0	1	1	0	1	1
0	0	0	0	1	1	0	1	0	1	1	0	0	0	1	0	0	0	1	0
1	1	1	1	1	1	0	0	0	1	1	1	1	1	0	1	0	0	1	1
1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	1	1	1	0	1	1	0	1	1	1	0	1	1	1	0	0	1	0	0
1	0	0	0	1	1	0	0	1	1	1	0	1	0	1	0	1	1	0	1
1	0	1	0	0	1	0	1	0	1	1	1	1	1	0	1	1	1	0	0
1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1
1	0	1	0	1	0	0	1	0	1	1	1	1	0	0	0	0	0	0	0
0	0	0	0	1	1	1	1	0	0	0	0	1	1	1	1	0	0	0	1
0	1	0	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1	0	0
0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0
0	0	1	0	1	0	0	1	0	0	0	1	1	1	1	1	0	0	0	1
0	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	0	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	1	1
0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1	0
0	0	0	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1
0	1	0	0	0	1	1	0	0	1	0	0	0	0	0	1	0	0	0	0
1	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0	0	1
1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0
1	1	0	0	0	0	1	0	0	0	0	1	1	1	0	1	1	0	0	0
1	1	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1
0	0	1	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1
1	1	0	1	0	1	0	0	1	0	1	1	1	1	0	1	1	0	0	0
1	1	1	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	0
1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1
1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1
1	0	1	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	0
0	1	0	0	0	1	0	1	1	0	1	1	1	1	1	1	0	1	0	1
0	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
0	1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	0	1	0
1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	1	1	1	0	1	1	1	0	1	1
0	1	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1
1	0	1	0	0	1	1	0	0	1	0	1	0	0	0	0	0	1	0	0
0	1	1	1	0	0	1	0	1	0	1	1	1	1	1	1	0	0	1	1
1	1	0	0	0	1	1	1	1	1	1	0	0	0	0	0	1	0	0	0
0	0	0	0	0	0	0	1	1	0	1	1	1	1	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1
1	0	1	0	1	1	0	0	0	0	1	0	1	1	1	1	0	0	1	1
0	1	1	0	0	0	0	1	1	0	1	0	1	1	1	1	1	1	1	0
0	0	1	0	1	0	0	0	1	1	0	1	0	0	1	0	0	0	0	0
1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	0	1
1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1
0	1	1	1	0	0	1	1	1	0	1	1	1	0	1	0	1	1	0	0
1	1	0	0	0	1	1	1	1	1	1	0	0	0	1	1	1	0	0	0
1	1	0	1	0	1	1	0	0	0	0	0	1	0	0	1	1	0	0	1
1	1	0	0	0	0	1	0	0	1	1	1	0	0	0	0	1	1	0	1
1	0	1	0	0	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1
1	0	0	0	1	0	1	0	1	1	1	0	1	1	1	1	0	1	0	1
1	0	0	1	1	1	1	1	0	0	0	1	0	0	0	1	0	0	0	1
0	1	1	0	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1	1
1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	1	1	0	1
1	1	1	1	1	0	0	0	1	0	0	1	0	1	0	1	1	1	1	0
0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1
1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	0	1	1
1	1	1	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1	0	0
1	0	0	1	1	1	0	0	1	1	0	1	1	0	1	1	1	0	1	1
0	1	1	0	0	1	1	1	0	1	0	1	1	0	1	0	0	1	1	1
1	0	1	0	1	1	1	1	0	0	1	1	0	0	1	0	1	1	0	0
1	1	0	1	1	0	0	1	1	1	0	0	0	0	0	1	1	0	0	0
0	1	1	1	0	1	1	0	0	0	1	1	0	0	1	0	0	1	0	0
1	1	1	0	0	1	1	1	1	0	0	1	0	1	0	0	1	1	0	1
1	1	1	0	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0
1	0	1	0	1	1	0	0	0	0	0	1	1	1	0	0	1	1	1	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1
1	1	1	0	0	1	1	0	1	1	0	1	1	1	1	1	1	1	0	1
0	0	1	0	0	1	1	1	0	0	1	0	0	1	1	0	0	0	0	1
0	0	0	1	1	1	0	0	0	1	1	0	1	0	1	0	0	0	1	1
0	1	1	0	0	1	1	0	1	0	0	1	0	1	1	1	1	0	0	1
1	1	0	1	1	1	0	0	0	1	0	0	1	1	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	1	1	1
0	1	0	1	1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1
1	1	0	0	1	0	0	0	0	1	1	0	0	1	1	0	1	1	1	0
0	0	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0
0	1	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1
1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0
0	0	0	1	1	0	1	1	1	0	0	0	0	0	0	1	0	1	0	1
1	1	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	0	1
0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	0	0
1	1	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1
1	1	0	1	0	0	1	0	1	1	1	1	0	1	1	1	0	1	1	1
1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
0	1	0	0	0	0	1	1	1	0	0	0	0	0	1	0	1	1	0	0
0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1
1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	0	1	0	1	0
0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0
0	1	1	1	0	1	1	1	0	0	0	1	1	1	1	0	1	0	1	1
0	0	1	0	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1	1
1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	0	1	0	0	0	1	1	1	1	0	1	0	1	1	0	0
0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1
1	0	0	0	0	1	0	0	0	0	1	0	1	1	0	1	0	0	0	1
0	0	1	1	0	0	1	1	1	0	1	0	1	0	0	0	0	1	0	0
1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1	0	0	1
0	0	1	1	0	0	1	0	1	0	0	0	0	0	0	0	1	1	1	1
1	1	1	1	1	1	1	0	0	1	0	0	0	1	1	0	1	1	1	1
1	0	1	1	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0
1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0
1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	1	0
0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	1	0
0	1	0	0	0	0	0	0	1	1	1	1	1	0	1	0	1	1	0	0
1	1	0	0	0	0	0	0	0	1	1	0	0	1	1	1	1	0	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	0
0	0	1	1	1	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	0
0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	0	1	0
1	1	1	1	1	0	1	0	0	1	0	1	0	1	1	0	1	0	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0
0	1	1	1	1	1	0	1	0	0	0	0	0	0	0	0	1	1	0	0
0	0	0	0	0	0	0	1	0	1	1	0	1	1	0	1	0	0	0	1
0	0	0	0	0	0	1	0	1	1	1	1	0	1	1	0	1	1	1	0
1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	1	1	1
0	0	0	1	1	0	1	1	1	1	0	1	0	0	0	0	0	0	1	1
1	1	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1
0	1	1	1	1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1
1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	0	0	0
0	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	0	1	1	0
0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	0	1
0	1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	0	0
0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1
1	0	0	1	1	0	1	1	1	1	0	0	0	0	1	1	0	1	1	1
1	1	0	0	0	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1
0	1	1	1	0	1	1	0	0	0	1	1	0	1	1	0	0	1	1	0
1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	1	0	0	0
1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	0	1	1	0	1	0	1	0	1	0	0	1	0	0	1	0	1	1	0
1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1
1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0
1	0	0	1	1	0	0	0	1	1	0	1	0	1	0	1	0	1	1	1
1	1	1	0	1	1	1	0	1	1	1	1	1	0	0	1	1	0	0	0
0	1	1	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	1	0
1	0	1	1	1	1	0	1	0	1	0	1	1	0	0	1	1	1	0	1
0	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0
1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	0
0	0	1	1	0	1	1	1	1	1	1	1	1	0	1	0	0	1	1	1
0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	0	1
0	1	0	0	0	1	1	0	1	1	1	1	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	1	1	0	1	0
1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	0	1	1	1	1
1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1
0	1	0	1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1	0
0	0	0	1	1	0	0	0	1	0	1	0	0	1	1	0	0	0	0	1
1	1	1	0	1	1	1	1	1	0	0	1	1	1	0	1	1	0	0	0
1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1
1	1	0	0	0	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1
0	0	1	1	0	0	0	1	0	1	1	1	0	0	0	1	1	1	0	0
1	0	0	0	1	1	1	1	0	1	0	0	1	0	0	1	0	1	0	0
0	0	0	0	0	1	1	0	1	0	1	1	1	1	1	0	0	1	0	0
1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0
1	1	1	0	0	1	0	0	0	1	0	1	1	0	1	1	0	1	1	0
0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	1	0	0	1	1
1	1	0	1	1	0	0	1	1	0	0	0	1	1	0	1	0	0	1	1
0	1	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0
0	0	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	1	1
1	1	0	1	1	0	1	0	1	0	0	1	1	0	0	1	1	0	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	0
1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
0	1	1	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0
0	0	0	1	1	0	0	1	1	0	1	0	1	1	1	1	0	0	0	1
1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0
1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1
0	1	0	0	1	0	1	0	0	1	0	0	1	0	0	1	1	1	0	0
0	1	1	0	0	0	0	0	1	1	1	1	1	0	1	1	1	0	0	0
1	1	1	1	0	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0
1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1
0	1	1	0	0	0	1	0	1	0	1	1	1	0	1	0	0	0	0	0
1	1	0	1	1	0	0	1	1	0	0	1	1	1	0	1	1	0	0	1
1	1	1	0	0	0	0	0	1	1	1	1	1	1	0	1	0	1	1	1
0	1	1	0	0	0	0	0	0	0	1	1	1	0	0	1	0	0	0	1
0	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	0	1
1	0	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1
1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1
1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	1	0	0	0	1	1	0	1	0	0	0	1	0	0	1	1	1	1	1
1	1	0	1	1	0	1	1	0	1	0	1	0	0	0	1	0	0	0	0
0	1	1	1	0	1	1	0	1	1	0	1	0	1	0	1	1	1	1	0
1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1
0	0	0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	0	0	1	1	0
0	0	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	0	1	1	1	1	0	1	0	1	1	0	0	0	0	0	1	1	0	0
0	1	1	1	1	1	1	1	0	1	0	1	0	0	0	1	1	1	1	0
1	1	1	1	1	0	1	0	1	1	0	0	1	1	1	1	1	1	1	0
1	1	0	0	1	0	0	0	0	1	1	1	1	1	1	0	1	1	0	1
1	0	0	0	1	1	0	1	0	1	1	1	0	0	1	1	0	1	1	1
1	1	1	0	0	1	0	0	1	0	1	0	0	0	1	1	1	0	0	1
1	1	1	1	0	0	1	1	0	1	1	1	0	0	1	0	1	1	0	1
0	1	0	1	0	0	0	0	1	0	1	1	1	0	1	0	1	1	1	0
0	0	0	1	1	0	1	0	1	1	1	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	1	0	0
1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1
0	0	1	0	0	0	0	0	0	1	0	1	1	1	0	0	1	1	0	0
1	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	1	1
1	1	1	0	0	1	0	0	1	1	1	1	1	0	1	0	1	1	0	0
1	0	0	0	0	0	0	0	1	0	0	1	0	1	1	1	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	0	0	1	0	1	0	0	0	0
1	1	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0
0	1	0	1	0	0	1	1	1	1	1	1	0	0	0	1	1	0	1	0
1	1	1	0	1	1	0	0	1	1	1	1	1	0	0	1	1	1	0	0
0	0	1	1	0	0	1	0	1	0	1	1	0	1	0	0	0	1	1	0
1	0	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	1
1	1	1	0	0	0	0	1	1	1	0	0	0	0	1	1	1	1	0	1
1	1	0	0	0	1	1	0	0	1	1	0	0	1	0	1	1	0	0	0
1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	0	1
0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1
0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0
0	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1	1	1	1	1
1	1	1	1	0	0	0	1	0	1	1	0	1	0	0	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0
0	0	1	1	0	0	0	0	0	1	1	0	1	0	0	1	1	1	0	0
0	1	0	0	0	0	1	1	0	1	0	0	1	1	0	0	0	0	0	0
1	0	1	0	0	1	1	1	0	0	0	0	1	1	0	1	0	0	1	1
1	1	0	1	1	0	1	0	0	0	0	1	1	1	1	1	1	0	0	1
0	1	0	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	0	1
1	1	0	0	1	0	1	0	0	0	0	0	0	1	0	1	1	0	0	0
0	1	1	1	1	0	0	1	0	0	1	0	1	1	0	1	1	1	0	1
1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1
1	1	0	0	1	0	0	1	1	1	1	1	1	0	0	1	1	1	0	1
1	1	1	1	0	1	0	0	1	1	0	0	1	1	0	0	1	1	1	0
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	1	0	0	1	0	1	1	1	1	1	0	0
0	0	1	1	0	1	1	0	0	1	1	1	1	1	1	1	0	1	1	0
0	1	1	1	1	0	1	0	1	0	0	0	1	0	1	1	1	1	0	0
1	0	1	0	1	1	0	0	0	0	1	1	1	1	1	1	0	0	1	1
1	1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	1	0
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	0	1
0	1	0	0	0	1	0	0	1	1	0	1	0	0	1	0	1	1	0	0
0	1	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	1	0	1	1	1
0	1	0	1	0	1	0	1	0	0	1	1	1	1	0	0	1	0	0	0
0	1	1	1	1	0	1	1	0	1	0	1	1	0	1	0	1	1	1	1
1	1	1	1	1	1	1	0	1	1	0	1	1	0	0	1	1	0	1	0
1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1
0	1	0	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0
1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	1
0	1	1	0	0	1	0	0	0	1	1	1	0	0	1	0	1	0	0	0
0	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	0
0	1	1	1	0	1	0	1	1	0	0	1	0	0	0	0	1	0	0	0
0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1
0	1	1	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	1	1
1	1	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0
1	1	0	0	0	1	1	1	1	0	1	0	0	1	1	1	1	0	1	1
1	0	0	1	1	0	1	1	1	1	1	1	1	0	1	1	0	0	0	0
0	0	1	1	0	1	0	1	1	1	0	1	1	0	0	0	0	1	1	1
1	0	0	1	0	1	0	0	1	1	0	1	1	1	0	1	1	1	0	0
0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	1	1	1	0	0
0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	1
1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1
1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0
0	1	1	0	0	0	0	1	0	1	1	0	1	0	0	0	0	1	0	1
0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	1	0	0
1	1	0	0	1	0	1	1	0	0	0	1	0	1	1	1	1	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	0	0	0	0	0
1	1	0	0	1	1	0	1	1	1	0	1	0	0	0	1	1	0	0	0
0	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0
0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0
1	1	1	0	1	0	1	1	0	1	0	0	1	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1
1	1	1	1	0	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	1	0	0	0	0	0	1	1	1	1	0	1	1	1	1	1
1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	0	0	0	0	1	1	1	0	0	1	0	0	1	0	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0
1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	1	1	0	0	0	0	0	0	0	1	1	1	0	1	1	0	1	1	1
0	0	1	1	0	1	1	0	1	0	1	0	0	1	1	0	0	1	1	1
1	1	1	0	0	1	0	0	0	1	0	0	0	1	1	1	0	1	1	0
1	1	1	1	0	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0
1	1	1	1	0	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	1	1	1	1	0	1	1	1	0	0	0	0	1	1
0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0
0	1	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0
0	1	1	1	1	0	1	0	1	1	0	1	0	0	0	1	1	0	1	1
1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1
0	1	0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	0	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
1	1	1	0	0	1	0	0	1	0	1	0	0	1	0	1	1	1	1	0
1	0	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0	1	1	1
0	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	1	1	0	0	1	1	1	0	1	1	0	0	0	0	0	1	0	0	0
1	1	0	0	0	1	1	1	0	0	1	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	0	0	1	0	1	1	1	1	1	0	0	1	1	1
0	1	1	1	0	0	0	0	0	1	1	1	1	1	1	1	1	1	0	1
1	0	1	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0
0	0	1	1	0	0	1	1	0	1	0	0	0	1	1	0	0	0	1	1
0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	0	1	0	0	0	0	1	1	0	1	1	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
1	1	0	1	0	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1
1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	1
1	0	1	1	1	1	1	0	1	1	1	1	1	0	0	1	1	0	1	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0
0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	1	0	0
0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0
1	1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	0	1	0
1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1
1	1	0	0	1	0	0	1	1	0	1	1	1	1	0	1	1	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0
0	0	1	0	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	1
0	0	0	1	0	1	1	0	1	0	0	1	1	1	0	0	0	1	1	0
0	0	0	0	0	0	1	0	0	0	0	1	1	1	1	1	0	0	0	1
1	1	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
0	0	1	1	1	0	0	0	0	1	0	1	1	1	1	0	0	0	1	0
0	1	0	0	1	1	1	1	0	0	1	0	1	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1
1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0	0
1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1
1	1	0	1	0	0	0	0	0	1	1	0	1	0	0	1	1	1	0	0
1	0	0	0	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1
1	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1	1	1	0
0	0	0	0	0	0	0	0	1	1	1	1	0	0	1	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	1	0	1	0	0	0	1	1	0	0
0	1	1	1	1	0	0	1	1	0	1	1	0	0	0	0	1	1	0	0
0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0
0	0	1	1	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	0	1	0	1	1	0	1	0	0	0	1	1	0	0	1
1	1	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	0	1	0	1	1	1	1	1	0	0	1
1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	0	0	0	1	1	0	0	0	1	0	0	1	1	0
1	0	0	1	0	1	0	1	1	1	0	0	1	0	0	1	0	1	0	0
0	0	0	1	0	1	0	0	0	1	1	0	1	1	1	1	0	0	1	0
1	0	0	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0
0	0	0	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0
1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1
1	0	0	0	0	1	1	1	1	1	1	1	1	0	0	1	0	0	0	0
1	0	0	0	0	1	1	0	1	0	1	1	0	1	0	1	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
1	0	0	0	0	1	0	0	0	0	1	1	0	1	1	0	0	1	1	0
0	0	1	0	0	1	1	0	0	0	1	0	1	1	1	0	1	1	0	0
0	1	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	0	0	0	0	0	0	1	1	1	0	1
1	1	1	0	0	1	1	0	0	1	0	1	1	1	0	0	0	1	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	0	1
0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	0	1
1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	1	0	0	0
1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1
0	0	1	1	0	1	0	0	1	1	0	1	0	0	0	0	0	1	0	0
0	1	1	1	0	0	0	0	1	1	1	1	1	1	1	0	1	1	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	0	0	0	1	1	1	1	0	1	0	1	1	1	1	1	0	0	0
1	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
0	1	1	0	0	1	0	0	1	0	1	0	0	0	1	0	1	0	0	0
1	0	1	1	1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	1
0	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1
0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1
0	0	0	1	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	1
0	0	1	1	0	1	1	0	0	0	1	0	0	0	1	0	0	1	1	0
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0
1	1	0	1	0	1	0	0	1	1	0	1	1	0	1	1	1	0	1	1
0	1	0	1	0	1	1	0	0	0	1	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	0	0	0	0	0	1	1	0	0	1	1	1	0	1
1	1	0	1	1	0	0	0	0	1	0	0	0	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1	0	1	1
0	1	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	0	1	0	1	1	1	1	1	0	0	0	0	0	0	1	1	0	0
0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0
0	0	0	1	1	1	0	0	1	0	1	1	1	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0
0	0	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0
1	1	0	0	0	1	1	0	1	1	1	1	1	1	0	1	0	0	1	1
0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0
1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1
0	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	0
1	1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	1	0	0
0	0	1	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0
0	1	1	1	0	0	0	0	1	0	0	0	1	0	1	0	1	0	1	0
1	1	0	1	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1
0	1	0	1	0	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0
0	0	0	0	1	0	0	0	0	0	0	0	1	0	1	0	1	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
0	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	1	1	1	0	0	1	0	0	0	0	0
1	0	0	0	1	1	0	1	1	1	1	1	1	0	0	0	0	1	1	0
1	1	0	0	1	1	1	0	0	1	0	1	1	1	0	1	0	0	1	1
0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	0	1	0
0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0
1	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0
1	0	0	0	1	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1
0	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	0	1	0	0
1	1	1	1	0	1	1	0	0	0	0	0	0	1	0	1	1	1	1	1
0	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1
1	1	0	1	0	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0
1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1
0	0	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0
0	0	0	1	0	0	0	1	1	1	1	0	0	0	1	0	0	1	1	0
1	0	0	1	0	0	1	1	1	0	1	1	1	1	1	0	1	0	1	1
1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	1
1	0	0	1	1	1	1	1	0	1	0	0	0	1	1	0	0	0	1	1
1	0	0	1	1	0	0	0	1	0	0	1	1	0	0	1	1	1	0	1
0	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	1	0	1	1
1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1	1	0	0	1
1	1	1	1	1	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	0
1	1	1	1	0	1	1	0	1	1	1	0	0	1	0	1	1	0	0	1
0	0	1	0	0	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1
1	1	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0
0	0	1	0	1	1	0	1	1	1	1	1	0	0	0	0	0	1	0	0
0	1	0	0	1	0	1	1	0	0	1	1	1	1	0	1	1	0	1	1
0	1	0	1	1	0	0	0	1	0	0	0	1	0	0	1	0	1	1	1
0	1	1	1	1	1	1	1	1	0	0	1	0	0	0	0	1	1	0	1
0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0
1	1	1	1	1	0	1	1	0	0	1	0	1	1	0	1	1	1	0	0
0	1	0	0	0	1	0	0	0	1	0	1	1	0	0	1	1	1	0	0
1	1	1	0	1	1	0	0	0	0	1	1	0	0	0	0	1	1	1	0
1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	1	0	0	1	0	0	1	1	0	0	0	1	1	0
0	1	1	1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	0	0
1	1	0	0	1	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0
1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	1	0	0	1	0
1	1	1	0	0	1	0	1	1	1	1	1	0	0	1	1	0	1	1	1
0	0	0	1	1	1	1	0	0	0	1	1	1	0	1	0	0	1	1	1
1	1	1	0	0	0	1	1	1	1	0	0	0	0	1	0	0	1	1	0
1	1	1	1	0	0	1	1	1	1	0	0	1	1	0	1	0	0	1	1
1	1	1	0	1	0	0	1	1	1	0	0	1	0	0	0	1	0	0	0
0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0
1	1	0	1	0	1	1	0	1	0	0	1	1	0	0	1	1	1	1	0
0	1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	1	1	1
1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0
1	0	0	1	1	0	0	0	0	0	0	1	0	0	0	1	0	1	1	0
0	0	1	0	1	0	1	1	1	0	0	1	1	1	1	1	1	0	0	0
0	0	0	1	1	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	1
0	1	1	1	0	1	1	0	1	1	0	1	0	1	0	0	1	1	1	0
1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1
0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0
1	0	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	0	1
1	0	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	0
0	0	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0	0
1	0	1	0	1	0	0	0	1	1	1	0	0	1	1	1	1	1	0	1
1	1	0	1	0	0	0	0	1	0	1	0	0	1	0	1	0	0	1	1
0	1	0	1	0	1	1	0	1	0	0	0	1	0	0	0	0	1	0	0
0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	1	0	0	1	1	0	0	1	1	1	0	1	1	1
0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0
0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0
1	1	1	0	1	1	1	1	0	0	0	0	0	1	0	1	0	1	0	1
0	0	1	1	0	1	1	1	1	1	0	0	0	1	1	1	0	0	1	0
1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	1	1	1	1	1	1	0	1	1	1	0
1	1	1	0	1	0	1	0	1	0	1	1	1	1	1	0	0	1	1	0
0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	0	1	0	0	1	0	1	1	1	0	0	1	1
1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1
1	1	0	1	1	1	1	1	0	0	0	0	0	0	0	1	1	0	0	0
1	1	0	1	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	1
0	1	0	0	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0
0	0	1	0	0	1	1	0	0	0	1	0	0	1	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	0	1	1	1	1	0	0	0	1	0	1	1	1	1	1	0	0	1	1
1	0	0	0	1	1	0	1	0	1	1	0	1	1	0	1	0	0	1	1
1	1	0	1	0	1	0	1	1	1	0	0	1	1	0	1	1	1	1	0
1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1
1	1	0	0	0	1	1	0	0	1	0	0	0	0	1	1	0	0	1	1
1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	0	0	1	1	0	1	0	1	1	0	1	1	1
0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0
0	1	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1	1	0	0
0	0	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	1	1
1	1	1	1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	1	0
1	0	0	1	1	1	1	0	1	1	0	1	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	0	1
0	0	0	1	0	0	0	0	1	1	1	1	0	0	0	0	0	1	0	0
1	1	0	1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	1	0
1	1	1	1	1	0	0	1	1	1	1	0	0	0	0	1	1	1	1	0
1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	0	1	0	1
1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0
1	1	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1	1
0	1	0	1	0	1	0	0	0	1	1	0	0	0	0	1	1	0	1	0
0	0	1	0	1	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1
1	1	0	1	0	1	0	0	1	1	0	1	1	0	0	1	0	1	0	0
1	1	1	0	0	0	1	1	0	0	0	0	0	1	1	1	1	0	1	1
1	1	1	0	0	0	0	0	0	1	0	1	0	0	0	1	1	1	1	0
1	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	0	1	1
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0
1	1	1	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	1	0	0	0	1
0	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0
0	0	0	0	0	0	1	1	0	0	1	0	1	0	0	1	0	0	0	0
1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1
1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	0	0	1	1
0	1	0	1	0	1	1	0	0	0	0	0	1	1	0	1	1	1	1	1
0	1	1	0	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	0
1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1
0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	1	1
1	1	0	0	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0
0	1	0	0	0	0	0	1	0	0	1	0	0	0	1	1	1	1	1	1
1	1	0	0	0	0	0	1	0	1	1	0	0	0	0	1	1	1	0	0
1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	1	0	0	0	1
1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1
1	0	1	1	0	0	0	1	1	1	0	0	0	1	0	1	1	0	0	0
0	1	0	0	0	1	1	0	1	1	1	1	1	0	0	1	1	0	0	0
1	1	1	0	0	1	1	0	0	0	1	0	0	1	1	1	0	1	1	0
0	1	1	0	0	1	1	1	1	1	0	0	0	1	1	0	0	1	0	1
1	0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	0	1	1
1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	0	1	1	1
1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	1
0	0	1	1	0	0	0	0	0	0	1	1	1	1	1	1	0	1	1	1
1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0
0	0	1	0	0	1	0	1	0	1	1	0	1	1	1	1	1	0	1	1
1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1	0	1	1
1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	1	1	0	1	0	0	1	1	1	0	1	1	1	0	1	1	1	0	0
1	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1
1	1	0	1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1
0	0	0	0	0	0	1	1	1	1	0	1	1	0	1	0	1	1	0	1
1	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	1	1	1	1	0	1	1	0	0	0	1	1
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0
0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0
0	0	1	0	0	0	1	1	1	1	1	1	0	0	0	0	0	1	0	0
0	1	1	1	0	1	1	1	0	0	1	1	0	0	1	0	0	0	1	1
0	0	0	0	0	0	1	0	1	0	1	1	1	1	1	1	0	1	1	1
1	1	0	0	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	0
1	0	1	0	1	1	0	1	0	0	0	1	1	1	0	1	1	1	1	1
0	0	1	0	0	1	0	1	0	0	1	0	0	0	1	1	1	1	0	0
0	1	0	0	0	1	1	0	0	1	0	1	0	1	1	0	0	0	1	1
0	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	0	0	0
1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0
0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1	1	0	0
1	1	0	1	0	1	0	1	0	1	1	0	1	0	0	1	1	0	0	0
1	0	0	0	1	1	1	1	0	1	0	1	0	0	0	0	1	0	0	0
0	0	1	1	0	0	0	0	0	0	1	1	1	0	1	1	1	0	0	1
0	1	1	1	0	0	0	1	1	0	1	0	1	0	0	0	1	1	1	0
1	1	0	0	1	0	0	0	0	0	0	0	1	0	1	1	1	0	0	1
0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1
0	1	0	0	0	1	0	1	1	1	0	0	0	0	0	1	0	0	0	0
0	1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	0	1	1	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	1	0	1	1	0	1	0	1	0	1	0	0	0	0	0
0	1	0	1	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	1	0
0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	1
1	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	0	0	1	1	0	0	1	1	0	0	0	1	0	1	1	1	1	1	1
0	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	0	0	0	0
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
0	1	0	0	0	1	0	0	0	0	0	1	1	1	1	0	0	0	0	0
1	1	1	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0
0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	0	0
0	1	0	1	0	0	0	0	1	1	1	0	0	1	0	1	1	0	0	0
1	1	0	1	0	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1
0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1	0	0	1	0
1	1	1	1	1	0	1	0	0	1	1	1	1	1	1	0	1	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0
1	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1
1	0	0	1	1	1	0	1	0	0	1	0	1	0	0	1	0	0	0	0
1	1	0	0	0	0	1	0	1	0	1	1	0	1	1	1	0	0	0	1
0	0	1	1	0	1	1	1	1	0	0	0	0	1	1	0	0	1	1	1
0	0	1	0	0	1	1	1	0	1	0	0	0	0	1	0	0	0	1	1
1	1	1	1	0	0	1	1	1	1	0	0	0	1	1	0	1	1	1	1
1	1	1	0	0	1	1	0	1	0	1	1	1	1	0	0	0	1	1	0
1	1	0	0	1	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1
1	0	0	1	0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0
0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	0	0	1	0	0	0	0	0	0	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1	0	0	1
0	0	0	1	0	1	1	0	1	1	0	0	0	1	1	0	0	0	0	0
1	0	0	0	0	1	1	1	1	0	0	1	1	1	0	0	0	0	0	0
1	1	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0	0
0	1	1	0	1	1	0	1	0	0	0	0	1	0	0	1	1	1	0	0
1	1	0	0	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0
1	1	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1
1	1	0	0	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0
0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1
0	1	1	0	1	0	0	0	0	1	0	0	1	1	1	0	0	0	0	1
0	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1
1	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	1	0	0	0	1	1	1	1	0	1	1	0	1	1	0	1
1	1	0	1	0	1	1	1	1	0	1	1	1	0	1	1	1	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1
0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0
1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	1	1	1	0	1	1	1	1	0	1	0	0	0	1	0	1	0	1
1	1	0	0	0	0	1	1	0	1	1	1	1	1	0	1	1	0	0	0
0	0	1	1	0	1	0	1	1	1	0	0	1	0	0	0	1	1	0	0
0	0	0	0	0	0	1	0	0	1	1	1	0	0	1	0	0	0	1	0
1	1	1	1	1	1	0	0	1	1	0	0	0	0	1	1	1	1	1	1
0	0	0	0	1	1	0	1	0	0	1	1	1	1	1	1	0	1	1	1
1	1	1	0	0	1	0	0	0	1	0	0	0	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1
0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0	1
0	0	1	0	0	1	1	1	1	0	1	0	0	0	0	1	0	1	0	1
1	1	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	1	0	0
1	0	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1
0	0	1	1	0	1	1	0	0	1	0	0	1	0	0	1	1	0	0	0
0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	1	0	0	0	0
1	0	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0
0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	0	0	0	1	1	1	0	0	1	0	0	0	0	0	1	0	0	1	1
0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0
0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	1	0	1	0	0	1	1	1	1	0	0	1
1	1	1	0	1	0	0	1	1	1	0	1	0	1	1	1	1	1	0	1
1	0	1	0	0	1	1	1	0	0	1	1	0	1	1	1	0	0	0	0
0	0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	0	1
1	0	1	0	0	1	1	0	0	0	0	1	0	0	1	0	1	0	0	1
0	0	1	0	0	0	0	1	0	0	0	1	0	1	1	0	0	1	0	0
1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0
1	0	1	1	0	1	1	1	1	0	0	1	0	1	0	0	0	1	1	1
0	0	1	1	1	0	0	0	0	1	1	1	0	0	0	0	1	1	1	1
0	0	1	1	0	0	1	1	0	1	0	0	0	1	1	1	1	1	0	1
1	0	0	0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0
0	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0
1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	0
0	0	0	0	0	1	1	0	1	1	0	1	1	1	0	1	0	0	0	0
1	0	1	1	1	0	1	1	1	1	0	1	0	0	0	0	0	0	0	1
1	1	1	1	0	1	1	1	1	1	0	1	1	0	0	1	0	0	0	0
0	1	1	0	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1
0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	0	1	1
0	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	1	1	0	1
1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0
0	1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1
1	0	0	0	0	0	0	1	1	0	0	1	0	1	0	1	1	1	0	0
0	0	1	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1
0	1	1	0	0	1	0	1	0	1	1	0	0	0	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0
1	1	1	0	0	1	1	0	1	1	1	1	1	1	1	0	1	1	0	0
1	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	0	0	0	1	1	1	1	1	0	1	0	1	0	1	0	0	0	1
0	1	0	1	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	0	0	1	1	1	0	1	0	0	1	1	1	0	1	0	0	0
1	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1
1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0
0	1	1	1	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0
0	1	1	1	1	1	0	0	0	0	0	0	1	1	1	0	1	1	1	1
1	1	0	0	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1
0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1	0
1	0	0	0	0	0	1	0	1	1	0	1	1	0	0	1	1	1	0	0
0	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	0	0	1
1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0
1	0	0	0	0	0	1	0	0	1	1	1	0	0	1	0	0	0	0	1
1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0
1	1	1	0	0	1	1	1	1	1	0	0	1	1	0	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0
0	0	1	1	1	0	0	1	0	1	1	0	0	0	0	0	0	1	0	0
1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0
1	1	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	0	0	1
1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1
1	0	0	1	1	1	1	0	1	0	1	0	0	1	1	1	0	0	0	1
1	1	0	0	0	0	1	0	0	0	1	0	0	1	1	0	1	1	1	1
1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0
1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	0	1	0	0	1
1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	0	1	1	1	0
1	0	0	1	0	1	1	0	1	0	1	1	0	1	1	0	0	0	1	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0
0	1	0	1	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0	1
0	0	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	0	1	1
0	1	0	1	0	0	0	1	1	0	1	0	0	1	0	1	0	0	1	0
0	0	1	1	0	0	0	0	0	1	1	1	0	0	1	1	1	1	0	0
0	1	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	0	0	0	1	0	0	1	1	0	0	1	0	0	0	0	0
1	0	0	0	1	0	0	1	0	1	1	1	0	0	1	1	0	1	1	1
0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1
1	1	1	0	0	0	1	0	0	1	1	0	1	1	0	1	1	1	1	0
0	1	0	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0
1	0	1	1	1	0	0	0	0	0	1	0	1	0	0	1	1	1	0	1
1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	1	1	1	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	0
1	1	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	1	1
0	0	0	0	0	0	0	0	1	0	1	1	1	0	1	1	0	0	1	1
0	1	0	1	0	1	1	0	1	0	1	1	0	1	0	0	1	0	0	0
0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	1	1	0	1	1	1	0	1	1	1	0
1	1	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0
1	0	0	1	1	1	1	1	0	1	0	1	1	1	0	0	0	0	0	0
0	0	1	1	0	1	0	1	0	1	0	0	1	1	0	1	0	1	1	0
1	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0
0	1	0	0	0	0	0	0	0	1	1	1	1	0	0	0	0	0	0	1
0	0	0	1	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0
1	1	0	0	0	1	0	0	0	1	0	1	0	0	1	0	0	0	0	1
1	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	1	1
1	1	1	1	1	0	1	1	1	1	0	1	0	0	0	1	1	1	1	0
0	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1
1	0	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	1	0	1
0	0	1	0	0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	1
0	0	0	0	0	1	0	1	0	1	0	1	1	0	1	1	1	1	0	1
1	0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	1
1	0	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	0	0	1
0	1	1	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0
1	1	0	0	0	1	1	1	1	0	1	1	1	0	1	0	0	1	0	1
0	1	0	1	0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0
1	1	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	0	0
0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1
1	1	0	1	0	1	0	1	0	1	0	0	1	0	1	0	0	1	0	0
0	0	1	0	0	0	0	0	1	1	0	0	0	0	1	1	0	1	0	1
1	1	1	1	1	0	0	0	1	1	1	1	0	0	0	1	1	0	0	1
1	0	0	0	1	0	1	1	1	0	0	1	0	1	1	1	1	0	0	1
1	0	1	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1
0	0	0	1	1	1	0	1	1	1	1	0	1	0	0	1	0	1	1	0
0	0	1	0	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0
0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0
0	1	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1
1	0	0	0	1	0	0	0	0	0	0	1	0	1	1	0	0	0	1	0
0	0	1	1	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0
1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1
1	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1
0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1
0	0	1	1	1	1	1	1	0	1	0	0	0	0	0	1	1	1	1	1
0	0	0	0	1	0	1	1	1	0	1	1	1	1	0	1	0	0	0	0
1	0	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1	0
0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0
0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0
0	1	1	1	0	0	1	0	0	0	0	1	1	0	1	0	1	1	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	0	0	1	1	0	0	1	0	0	0	1	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	0
0	0	1	0	0	1	1	1	1	1	0	0	1	1	0	1	1	1	0	0
1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1
1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	0	0	1
0	0	0	1	0	1	0	0	0	0	1	0	0	0	1	0	0	0	1	0
0	0	1	0	0	1	1	1	1	1	0	1	1	1	0	1	1	0	0	0
0	0	1	1	1	0	0	0	0	1	0	0	0	1	0	1	1	1	1	1
1	1	0	1	0	1	0	1	0	1	1	0	0	0	0	1	1	0	0	0
1	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1
1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	1	0	1	1	1	0	1	0	1	1	1	0	1	1	1	1	0	1	1
1	1	0	1	0	1	0	1	1	1	0	0	1	1	0	1	0	0	0	0
1	1	0	1	1	0	0	1	1	1	0	0	0	0	0	1	1	0	1	0
1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1	1
0	1	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0
0	0	1	1	1	1	0	1	0	0	0	1	1	1	0	0	0	1	1	0
0	1	0	1	1	1	1	0	0	1	1	0	0	0	0	0	0	0	1	1
1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	1	0	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0
1	0	1	1	0	0	0	1	0	0	0	1	0	0	0	1	1	0	1	0
1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0
0	0	0	0	1	0	0	1	1	1	1	0	0	1	1	0	0	1	0	0
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	0	1	0	0	1	1	1	1	0	0	0	0	1	1	1	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1
0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1
1	1	0	1	0	0	1	0	1	0	1	1	0	1	0	1	1	0	0	0
1	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1
0	0	1	1	0	0	1	1	0	0	1	1	1	1	1	0	0	0	0	1
0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	0	1	1	1
0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	1
0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	0	0	1	0	0	0	0	0	1	1	1	0	0	1	1	0	1	1
0	0	0	0	0	1	0	1	1	1	1	0	0	0	1	0	0	0	0	0
0	0	0	0	0	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	1	0	1	0	1	0	0	0	1	1
0	1	1	1	0	0	0	1	0	0	0	0	1	0	1	1	1	1	0	1
0	0	0	1	0	0	1	1	1	0	0	1	1	1	1	1	0	0	1	1
0	0	1	1	1	0	1	1	1	0	0	0	0	0	1	1	0	1	1	1
1	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1
1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	1
1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	0	0	0	1	1
0	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1
0	0	0	0	0	0	0	1	0	0	0	1	1	1	1	1	0	0	1	1
1	1	0	1	1	0	1	0	1	1	0	0	1	0	0	1	1	1	0	0
1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1
1	1	1	1	1	1	0	0	0	1	0	0	1	0	0	0	0	1	1	0
1	1	0	0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1
0	1	0	0	0	1	0	0	0	1	1	1	1	1	1	0	1	0	0	0
0	0	0	1	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_4_kappa_0_400.txt <==
1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1
1	1	0	1	0	0	1	0	1	0	1	1	1	1	0	1	0	1	1	1
0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	1	1
1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0
1	0	1	0	1	1	1	1	0	1	0	1	0	0	1	1	1	1	0	1
0	0	0	0	1	0	0	1	1	1	0	0	0	1	1	1	1	0	0	1
1	1	1	1	1	0	1	1	0	0	1	0	1	1	0	1	1	1	1	1
0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1	1	0	0
0	1	0	1	0	0	0	0	0	0	0	0	1	0	0	1	1	0	1	0
1	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	1	0
1	1	1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	0	1	1
1	0	0	1	0	1	1	1	1	0	1	0	0	0	0	1	1	0	0	0
0	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1
1	1	1	1	1	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1
0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	1
0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	0	0	0	1	1	1	0	0	1	0	1	1	1	1	0	0	0	1
0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	0	0	1
0	0	0	1	1	0	0	0	0	1	0	0	1	0	1	1	0	0	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0
1	1	0	1	1	0	1	1	1	1	0	0	1	1	0	1	1	0	0	1
0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1
0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	0	1
0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	0	1	0	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0	0
1	1	0	0	1	1	1	0	0	0	1	0	1	0	0	1	1	1	1	1
0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0
1	1	1	0	1	0	0	0	0	0	1	1	1	1	1	1	1	1	0	1
0	0	1	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	0
1	1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	0	0	1	0
0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	1	0	0	1	0
1	1	1	1	1	0	0	0	0	0	0	1	0	0	1	1	1	1	0	1
0	0	1	0	0	1	1	1	1	1	0	1	1	0	0	1	1	1	1	0
1	1	1	1	0	1	1	0	0	1	1	0	0	0	0	0	1	1	0	0
0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1
0	0	1	0	1	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0
0	0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	1	0	0	1
1	1	0	0	0	1	1	0	0	0	1	0	0	1	1	0	0	0	0	1
1	0	1	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	0	1
1	0	0	1	0	0	1	0	1	1	1	1	1	0	1	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	0	0	0	0	0	1	0	0	0	1
0	1	1	1	0	1	1	1	0	0	1	1	0	1	0	1	0	1	1	1
1	1	0	0	1	1	1	0	1	1	0	1	1	1	1	0	1	0	1	1
1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	0	1	1	1	0	0	0	0	0	1	0	0	0	1	1
0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1
0	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	0	1	1
0	1	0	0	1	0	1	1	0	0	0	1	1	1	1	1	1	1	0	1
1	0	0	0	1	1	0	0	0	0	1	0	1	1	0	1	0	0	0	0
0	1	0	1	1	0	0	1	1	0	0	0	1	1	0	0	1	0	0	1
0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1
1	0	1	0	0	1	1	1	0	1	0	1	1	0	1	0	0	1	0	0
0	1	0	1	1	1	1	1	1	0	1	0	0	0	0	0	1	1	1	1
1	1	0	1	1	0	1	0	1	0	1	1	0	0	0	1	0	0	1	0
1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	1	1
0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0
1	0	0	1	1	1	1	1	1	1	1	0	0	0	0	1	0	0	1	0
0	0	1	1	0	0	0	0	0	1	0	1	1	0	1	1	1	1	0	1
1	1	0	0	0	1	1	0	0	1	0	0	1	1	0	1	1	0	1	1
0	1	0	0	1	0	0	1	0	1	0	0	0	1	1	1	1	0	1	1
1	0	1	0	1	0	0	0	0	1	0	1	1	1	1	1	1	1	0	1
0	1	0	0	0	0	0	0	1	0	1	0	0	0	0	1	1	0	0	1
0	0	1	1	0	0	1	1	0	0	0	0	0	1	0	1	0	1	1	1
0	0	0	0	0	1	0	1	0	0	1	0	1	1	1	1	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0	1	1
1	1	0	1	0	0	1	0	1	0	0	0	1	0	1	0	0	0	0	0
0	0	1	0	1	1	1	1	1	1	0	0	1	1	0	0	0	0	0	0
1	1	0	1	0	1	0	1	1	0	0	0	0	1	0	1	0	0	1	0
1	0	0	0	0	1	1	0	0	0	0	1	1	1	0	1	1	1	0	1
1	1	0	1	1	1	0	1	0	1	0	0	1	0	0	0	0	0	0	0
0	0	1	1	1	1	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	0	0	1	1	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0
1	0	1	1	1	1	1	1	0	0	0	0	1	1	0	0	1	1	0	0
1	0	1	0	1	1	0	1	1	0	0	1	1	0	0	0	0	1	0	0
1	0	0	1	1	0	1	0	0	0	1	1	0	0	1	0	1	0	0	0
0	0	1	1	0	0	1	1	1	1	0	0	1	0	0	0	1	1	1	0
1	1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	0	0	0	1
0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1
1	0	0	0	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	0
0	1	1	1	1	1	0	1	1	0	0	0	0	1	0	1	1	1	1	0
0	1	0	0	0	0	0	1	1	0	0	0	0	0	1	0	1	1	1	1
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0
1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	0
1	1	1	0	1	1	0	1	0	1	1	0	0	0	1	0	1	0	0	0
0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0
0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	1	1	0	1	1	0	0	1	1	1	0	0	0	0	0
0	1	0	1	1	0	1	0	1	1	0	0	0	0	0	0	0	1	1	0
0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0
0	0	0	1	0	0	1	0	1	1	1	1	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	1
0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	1	0	1	0	0
0	0	0	1	0	1	1	0	1	1	0	0	0	1	0	0	0	0	1	0
0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0
0	1	0	1	1	0	1	0	1	1	0	0	1	1	1	0	1	0	1	0
0	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0	1	1	1	1
0	0	0	1	1	0	1	0	0	0	1	1	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0	1	1
0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	0	0	0	1	0	0	1	1	0	0	0	1	0	1	1	0	0	0	1
0	1	1	1	1	0	1	0	1	1	0	1	0	0	0	0	0	1	0	1
0	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0
1	0	0	1	0	1	0	0	0	1	1	1	0	1	0	0	1	0	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	1	0	0	1	1	0	0	1	0	0	1	1	1
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1
0	0	1	0	1	0	1	0	1	0	0	0	1	0	0	0	0	1	0	0
0	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	0
0	1	0	1	1	1	0	0	0	0	1	0	1	1	1	1	1	0	0	1
1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	0
0	0	0	0	0	1	1	0	1	0	1	1	1	1	1	0	0	0	0	0
0	1	1	0	0	1	0	1	1	0	0	1	1	0	0	0	0	1	0	0
0	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0
1	1	1	0	0	1	1	0	1	1	1	0	0	1	1	0	0	0	0	0
0	1	1	0	0	0	0	0	0	0	1	0	1	1	1	1	0	0	1	1
1	0	0	0	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	1	0	1	0	0	0	0	1	0	1	1	0	0	0	0	0
0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	0	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0
0	0	0	0	0	1	1	1	1	0	1	0	0	0	0	1	1	0	0	0
0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	0	0	0	1
0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1
0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	0	1
0	1	1	1	1	1	0	0	1	0	1	1	1	0	1	1	0	0	1	1
0	0	1	1	1	0	0	1	0	1	0	0	1	0	0	0	0	1	0	1
1	0	1	0	1	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0
1	1	0	1	0	0	1	1	1	1	0	0	0	0	0	0	1	1	0	0
1	0	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1
0	1	1	1	0	1	1	1	1	1	0	1	0	1	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	0	1	0	1	0	1	1	1	1	0	1	1	0	1	0	1	1	0	1
0	1	1	1	0	0	1	0	0	0	0	0	1	0	1	0	0	0	0	0
1	0	1	1	1	1	1	1	0	1	0	0	0	0	1	1	0	0	1	1
1	1	1	1	1	1	0	0	1	1	0	1	0	1	1	1	0	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	1	0	1	0
0	0	0	0	0	0	1	1	0	0	1	0	1	1	1	0	0	1	0	1
0	1	1	0	0	1	1	1	1	0	1	1	0	1	1	0	0	1	1	0
1	0	0	1	0	1	1	0	0	0	0	1	0	0	1	0	0	1	1	0
0	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	1	0	1	0	0	1	1	0	1	0	1	1
1	0	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1
0	1	0	1	1	0	1	0	1	0	0	1	0	1	0	0	1	0	0	0
1	0	0	1	0	1	1	0	1	0	1	1	1	1	0	0	0	0	0	1
0	0	1	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	1	1	1	0	0	0	1	0	1	0	1	1	1	0
1	0	0	1	1	0	1	0	1	0	1	0	0	1	0	1	0	1	1	1
1	1	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1
1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1
1	1	1	1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0
0	1	0	1	1	0	1	0	1	0	0	0	1	1	0	1	0	1	0	1
0	0	1	1	1	0	0	1	0	1	0	1	1	0	0	0	0	1	1	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0
0	0	1	0	1	0	0	1	0	0	1	1	1	1	1	1	0	1	1	1
0	1	1	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1	1	0	0	0
0	1	0	0	0	0	1	0	1	0	1	1	1	1	1	0	1	1	1	0
1	0	0	0	1	0	0	0	0	0	1	1	0	1	1	0	0	1	1	0
1	0	0	1	0	0	1	0	0	1	0	0	1	1	1	0	0	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1
1	1	0	1	1	0	0	0	0	0	1	0	0	0	0	1	1	1	1	1
0	1	1	1	1	0	0	0	1	1	0	1	1	0	0	1	1	0	1	1
1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1
1	1	0	1	1	0	1	1	1	0	1	1	1	0	1	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	1	0	1	1	0	1	0	0	0	0	1	0	1	0	0	1
0	1	0	1	1	0	0	0	1	1	1	1	1	0	0	0	0	0	1	0
0	1	1	0	1	0	0	1	0	1	0	0	0	0	0	0	0	1	0	1
0	1	0	1	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0
0	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	0	0	0	0
1	0	0	1	0	1	0	0	1	1	1	0	1	1	0	0	0	1	0	0
0	1	1	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0
0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	1	0	1	0	0
1	1	1	0	0	1	0	0	1	0	0	0	1	1	0	1	1	0	0	0
1	0	0	0	0	0	1	1	0	0	0	1	1	1	1	1	0	1	0	1
1	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0
0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
1	1	1	0	0	0	0	1	0	1	0	0	0	0	1	1	1	1	0	1
0	0	0	1	0	0	1	1	1	0	0	0	0	0	1	0	0	0	1	1
1	1	1	1	1	1	0	0	0	1	1	0	0	0	0	0	1	0	0	1
0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	1
0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	0	1	1	1	1	0	1	1	0	0	1	0	0	0	0	0	0	0
0	1	1	1	0	0	0	1	1	0	1	0	1	1	1	1	1	0	1	1
0	0	1	1	0	0	0	1	0	1	1	0	1	0	1	0	0	0	0	0
1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1	0	1
1	1	1	1	1	0	0	1	0	1	0	1	1	1	1	1	0	0	1	1
0	0	0	0	0	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1
0	0	1	0	1	1	0	1	0	1	1	1	1	0	1	1	0	1	0	0
0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	1	0
0	1	0	1	1	0	1	0	1	1	1	1	1	1	0	0	0	1	1	0
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	0
0	0	0	0	1	1	1	1	1	1	1	0	1	0	1	0	1	1	1	1
1	1	1	1	1	0	1	1	1	0	1	1	1	0	1	0	1	1	1	0
0	0	0	0	0	1	0	0	1	0	1	0	1	1	0	0	0	1	0	0
1	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1
1	1	1	1	1	1	1	0	0	1	0	0	0	0	0	0	1	1	0	0
1	0	0	0	0	1	1	1	0	1	1	1	1	1	0	1	0	1	0	0
1	1	1	1	1	1	1	0	1	0	0	1	0	1	1	0	1	1	1	1
1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	1	1	0	0
0	1	1	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	0	0
1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	0	1	1	0	0	0	0	0
0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	1	0	1	1	0	0	0	0	1	1	1	1	1	0	1	0	0	1
1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1
0	0	0	0	1	0	0	1	0	0	0	0	0	1	0	1	1	0	0	0
1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	1
0	0	0	0	0	0	0	1	1	0	1	1	1	0	1	0	0	1	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	1	1	1	1	0	1	0	1	1	1	1	0	1	1
0	1	0	1	1	0	0	1	1	0	1	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1
0	1	0	0	0	1	1	0	1	0	0	0	0	0	1	1	1	0	1	1
1	1	0	0	1	1	1	1	1	1	1	0	0	0	0	1	1	0	1	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0
1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0
1	0	1	1	0	1	1	1	1	0	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	0	1	1	1	1	1	1	0	0	0	1	1	1	0	0
1	0	0	0	0	1	1	0	0	1	1	1	1	1	1	0	0	1	0	1
0	0	0	0	1	0	0	1	0	1	1	0	0	0	1	0	0	0	0	1
1	0	0	0	1	1	0	1	1	0	0	0	0	0	0	0	0	1	0	0
1	0	1	0	1	0	0	0	0	1	0	0	1	0	1	1	0	0	0	1
1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	1
1	0	0	1	0	1	1	1	1	1	0	0	0	1	1	1	1	1	0	0
1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	0	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	1	1	1	1	0	1	0	0	1	0	1	1	0	1	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	1	1	1	0	1	1	1	0	0	0	1	0	1	1
0	0	0	1	0	0	0	1	1	0	0	1	1	0	1	0	1	1	0	0
0	1	0	0	0	0	0	0	0	0	1	1	0	1	0	0	1	0	1	1
0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	0	0
1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0
1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1	1	0	0	1
1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	1	0	0
1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0
1	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	1	1	1	1	1	0	0	0	0	0	0	1	0	0	0
0	1	1	1	0	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0
0	0	1	1	1	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0
1	1	0	1	0	1	1	0	1	0	0	0	0	1	0	1	0	0	1	1
0	1	1	1	1	0	1	0	1	0	0	0	0	0	0	1	1	1	1	0
0	0	1	0	0	0	0	1	0	0	1	0	1	1	1	1	0	1	1	1
0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	1	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0
1	0	0	0	0	0	0	1	0	0	1	1	1	1	0	1	0	0	0	1
1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	1	1	0	0	0
0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0
1	1	1	0	1	1	0	1	0	1	1	1	1	1	1	0	0	0	1	1
0	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	0	0	1	0
0	0	0	1	0	1	1	1	1	0	0	0	0	0	1	0	0	0	0	1
1	1	0	0	0	1	1	0	0	0	1	0	0	1	1	1	0	0	0	1
1	1	1	1	1	0	1	1	1	0	1	1	0	0	0	1	1	1	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0
1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	1	0	1	1	0
0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
1	0	0	0	0	1	1	0	1	1	1	0	0	1	0	0	0	0	0	1
0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	1	0	1	0	1	0	0	0	0	1	1	1	1	1
0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	0	1	1	1	1
1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1
0	0	1	0	1	0	0	0	1	0	1	0	1	1	1	0	1	0	0	1
1	1	1	1	0	0	0	0	0	1	0	0	0	0	1	1	1	1	0	1
0	1	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	0
0	1	1	0	0	0	0	1	1	0	0	0	0	0	1	0	1	1	1	0
0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	1	0	0	0	0
1	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	1	0	0	0
1	1	1	0	1	1	0	1	0	0	1	0	0	0	0	1	0	1	0	0
1	0	0	1	1	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1
0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	0
0	0	0	1	1	0	0	0	0	0	1	0	1	0	0	1	0	0	1	0
1	1	1	1	1	1	1	1	1	1	0	1	0	1	0	0	0	1	0	0
0	1	1	0	0	0	1	1	0	1	0	1	1	1	0	0	1	0	0	0
0	0	0	1	0	1	0	1	0	1	1	0	0	0	0	1	1	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0
1	0	0	1	1	1	0	1	0	0	1	0	0	1	1	0	0	0	0	1
1	1	0	0	0	0	0	0	0	0	1	0	0	1	1	0	1	0	0	0
1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	1
0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0
1	0	0	1	1	0	1	0	0	0	1	1	0	0	0	0	0	1	1	1
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0
1	1	0	0	1	0	0	0	0	0	1	0	0	1	1	1	1	0	1	1
1	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1
1	1	0	0	1	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0
0	1	1	1	0	0	0	1	0	1	0	1	1	0	0	0	1	1	0	0
0	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1	0
1	1	0	1	1	1	1	0	0	1	0	1	0	1	0	1	1	1	1	1
1	1	0	1	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0
0	1	0	0	0	0	0	0	0	1	1	0	1	0	0	1	1	1	0	1
0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0	1	0	1	1
1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	1
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0
0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1
1	1	1	1	1	0	0	0	0	1	1	1	0	0	1	1	1	1	0	0
1	0	1	1	1	0	1	1	0	1	1	0	1	0	1	0	0	1	0	0
1	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0
0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	0	0	0	0	0
1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	1	0	0	1	0
0	1	0	0	0	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	1	0	0	1	0	1	0	1	0	0	1	0	0
0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	0	1	0	0	0
1	1	0	1	0	1	0	1	1	0	0	0	0	1	1	0	0	0	1	0
1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	0
1	0	1	1	1	1	0	0	0	1	1	1	0	1	0	1	0	0	1	0
0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0
1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	1	1	0
0	0	0	1	0	0	0	1	1	1	0	0	1	0	1	0	0	0	1	0
1	1	1	0	1	1	0	0	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
1	0	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1
1	1	1	0	1	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0
0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	1	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	0	0
0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0
1	1	0	0	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	1
0	0	0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1
1	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	0	1	0
1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1
0	1	1	1	0	1	1	1	0	0	0	0	0	0	1	1	1	0	1	1
0	0	1	1	1	0	1	1	0	1	1	1	1	0	1	0	0	1	0	0
0	1	0	0	1	0	0	1	1	0	0	0	0	0	0	1	1	0	0	1
0	0	1	1	1	1	1	1	0	0	1	1	0	0	1	0	1	0	1	0
0	1	0	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1
1	1	0	0	0	1	1	1	1	1	1	0	0	1	0	1	1	0	0	0
1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0	0	0
0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1
0	0	0	1	0	0	0	0	0	0	1	0	0	1	1	0	0	1	0	0
0	1	0	0	0	0	1	1	1	0	0	0	0	1	0	1	1	1	1	0
0	0	1	0	1	0	1	1	1	0	0	0	1	1	1	0	0	0	0	1
0	0	0	0	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0
0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	1	0
1	1	0	1	1	0	0	1	0	0	1	0	0	1	1	1	1	0	1	1
1	1	1	0	1	0	0	0	1	1	1	1	0	1	1	0	1	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	1	1	0	1
0	0	1	1	0	1	1	1	0	0	1	0	0	1	1	1	1	1	1	0
1	0	1	0	0	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0
1	1	0	1	0	0	1	0	0	0	1	0	0	0	1	1	1	1	1	1
0	1	1	0	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	0	1	0	1	0	1	0	1	1	1	1	1	1	1	0	0	0	0	1
0	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	0	0	0
0	1	1	0	0	0	0	1	0	0	1	0	1	1	1	1	1	1	0	0
0	1	1	1	1	0	0	0	0	0	0	1	1	1	1	0	1	1	1	1
0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1
0	0	0	1	0	1	1	1	0	1	0	1	1	0	0	0	0	0	0	0
1	0	1	0	1	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0
1	1	1	0	1	0	1	0	1	0	0	0	0	0	0	1	1	1	1	1
1	0	0	0	1	1	0	1	1	0	1	0	1	0	0	0	0	0	1	0
1	1	0	0	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1	1	0	1
1	1	1	1	1	0	1	1	1	0	1	0	0	1	0	1	1	1	1	1
0	1	1	1	1	1	0	0	0	0	0	1	1	0	0	0	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	1
1	0	0	1	0	1	0	0	0	0	0	1	1	1	0	0	0	0	0	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	0	0	0	1	0	1	0	0	1	0	1	0	0	0	1	0
1	0	0	0	1	0	1	0	1	0	1	0	0	1	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	1	0	1	0	1
1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0
0	0	0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	0	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	0
1	1	0	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1
0	1	1	0	0	1	1	1	1	1	0	0	1	1	0	0	1	1	1	0
0	0	0	0	1	0	1	0	1	1	1	1	0	1	1	0	0	0	0	1
0	1	1	1	1	0	0	1	1	0	1	0	0	0	0	0	1	1	1	0
0	0	1	0	1	1	1	1	0	1	0	0	1	1	1	1	1	1	1	1
0	1	1	0	0	1	1	1	0	1	0	1	1	0	1	0	1	1	1	0
0	1	1	1	0	1	1	1	1	1	1	0	1	0	0	1	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	0	0	0	1	0
1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1
0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1
0	1	1	1	0	0	1	1	1	0	1	1	0	0	0	0	0	0	0	0
1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	1	0	0	1	0
1	1	1	0	1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0
1	0	1	1	1	1	0	0	1	0	0	0	0	0	0	1	1	1	1	1
0	0	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0
1	1	1	0	1	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0
1	1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	0	1	1
0	1	0	1	1	0	1	1	1	1	0	0	0	0	1	1	1	1	1	1
0	1	1	1	1	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0
1	0	1	0	1	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1
1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1
1	0	1	1	0	0	0	0	0	0	1	0	1	1	1	1	0	1	0	1
0	1	1	0	0	0	1	0	0	0	1	0	1	0	0	0	0	0	0	0
0	0	1	0	0	1	0	1	0	0	1	0	1	0	0	1	0	0	1	0
0	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	1	0	0	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	0
0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	0	1	0	1	0	0	1	1	0	0	1	1	1	1	0	1	1
0	0	0	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0
1	1	0	1	1	1	1	1	0	0	0	1	1	0	0	1	0	1	1	0
1	1	0	1	1	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0
1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	1	1	1	1	1
1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0
0	0	0	1	0	0	1	1	0	0	1	1	0	1	1	0	0	0	1	1
1	1	1	1	0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	1
1	0	0	0	0	1	1	1	1	1	1	1	0	0	0	0	0	0	0	0
1	0	0	1	0	0	1	0	0	0	1	1	1	1	1	0	0	0	1	0
0	1	0	1	1	0	0	0	1	0	1	1	0	0	1	0	1	1	1	0
1	1	1	1	1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	1
0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0	0	0	1	0
0	0	0	0	0	1	1	1	1	0	1	1	1	0	1	0	1	0	0	0
0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1
1	0	1	0	1	1	0	1	1	1	1	1	1	0	1	1	0	1	0	1
1	1	1	1	1	1	1	1	1	0	1	0	0	0	1	0	1	1	1	0
1	0	1	1	0	1	1	0	0	1	1	1	0	1	1	0	1	0	0	1
1	0	0	1	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1
0	1	0	0	0	0	0	0	0	0	1	1	1	1	0	0	0	0	0	0
0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0
0	1	0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	0	1	1
0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	1	0	0	0
0	0	0	0	0	1	1	1	1	1	0	1	0	0	0	1	1	0	1	0
0	0	1	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0
0	0	0	1	1	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0
1	0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	0	1	0	0	1	1	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	1
0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1
0	1	0	1	0	1	1	0	1	1	0	1	0	1	1	0	0	0	0	0
0	1	1	1	1	1	1	0	1	1	1	1	1	0	1	0	0	1	1	1
0	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1
0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0
0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0
1	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0
1	0	0	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	0	1	1	1
0	0	0	0	0	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1
1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1
1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	0	0	1	1
0	0	0	1	1	0	0	1	1	1	0	0	0	0	0	1	1	0	0	0
1	0	0	0	0	1	0	0	0	0	0	0	1	1	1	1	0	1	1	0
0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1
0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1	1
1	1	1	0	1	0	0	1	0	1	0	0	0	1	1	0	0	1	0	0
0	1	1	1	1	1	1	1	0	1	1	0	0	1	0	1	1	1	0	0
1	1	1	1	1	1	0	0	1	1	0	0	1	0	0	0	1	1	1	0
1	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0
0	0	1	0	0	0	0	1	0	0	1	0	1	0	0	1	0	1	1	0
0	0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	1	0	1
1	0	1	1	1	0	1	1	1	1	0	1	0	1	1	1	0	0	1	1
0	1	1	1	1	0	1	1	1	1	0	1	0	0	1	0	1	0	0	0
1	1	1	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0
1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1
1	0	1	0	0	1	0	1	0	0	1	1	1	1	0	1	0	0	0	0
0	1	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1	0	0
0	0	1	1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	1	1
0	0	0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	1	1	1
0	0	0	0	0	1	1	0	1	0	0	0	1	0	1	0	0	0	1	0
1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
0	1	1	1	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0	1
0	0	0	0	0	0	1	0	0	1	1	1	0	1	1	0	1	0	0	1
1	1	0	1	0	1	1	0	0	0	0	1	1	0	0	1	0	0	0	0
0	0	1	1	0	1	0	0	1	0	1	0	0	1	1	0	0	0	0	1
1	1	1	1	0	1	1	0	1	1	1	1	0	0	0	0	0	1	0	0
0	1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0
0	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1
0	1	1	0	1	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1
0	1	1	0	0	1	0	1	0	0	1	0	1	1	1	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0
1	1	1	0	0	1	1	0	1	1	0	0	0	0	0	0	1	1	0	0
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	0	1	0	0	1	1	0	1	0	0	1	0	0	0	0	1	1	0
1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	1	0	1	0
1	0	0	1	1	0	0	0	1	1	0	1	1	0	0	0	1	0	0	1
0	1	0	0	1	0	1	0	1	0	0	0	0	0	0	0	0	1	1	1
1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0
0	1	0	1	1	1	1	1	1	1	1	0	0	1	1	0	1	0	1	1
1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	1
0	0	0	1	1	0	1	1	1	1	0	1	0	1	0	1	1	0	1	1
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	0	1	0	0	0	0	1	0	1	0	0	0	1	1	0	0	0	0	0
1	1	1	1	1	1	0	0	1	0	0	1	0	0	0	0	0	1	0	1
0	0	0	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0	1
1	0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	1	1	1
0	0	1	1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1
0	1	0	0	0	0	0	0	0	0	1	1	0	1	0	1	1	0	1	1
0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	1
0	1	1	1	1	0	1	0	1	1	1	1	0	1	1	0	1	1	0	1
0	0	1	1	1	1	0	1	1	0	1	0	0	1	1	0	0	1	1	0
1	0	0	0	0	0	0	1	1	1	0	1	1	1	1	1	1	0	0	0
1	1	0	1	0	1	0	1	0	1	1	0	1	0	0	1	0	1	0	1
1	1	0	0	0	1	1	0	1	1	0	1	0	1	0	0	0	0	0	0
0	1	1	0	0	1	0	1	0	0	1	0	0	0	1	1	1	0	0	1
0	0	0	1	0	1	1	0	1	0	1	0	0	1	1	0	0	0	0	0
0	1	1	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1	0	0
0	0	1	0	0	1	0	1	0	0	1	0	0	1	1	0	0	0	1	1
0	0	1	1	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	1
1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0
1	1	1	0	0	1	1	1	0	0	0	0	1	1	0	1	0	0	0	1
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	0	0	0	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1	0
1	0	1	0	1	1	0	1	1	1	0	0	0	0	1	0	0	1	0	1
0	1	0	0	1	1	0	0	1	1	0	1	1	0	0	0	0	0	0	1
0	0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	1	0	0	1
1	1	1	0	0	1	0	1	1	0	0	0	1	0	0	0	1	1	1	0
0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	1	1	1
1	1	0	1	1	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	1	0	1	0	0	0	1	1	0	1	0	1	1	1	1	1	0
1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	1	0	1	0	0
0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	0	0	0	0	1	1	0	1	1	0	0	1	1	1
0	0	0	1	1	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	0	0
1	1	1	1	1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1
1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	1	1
0	0	0	1	0	1	0	1	0	0	1	0	0	0	1	1	0	0	1	1
0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	0
1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0
0	0	1	1	0	0	0	1	0	0	1	1	1	1	0	1	1	0	0	0
1	0	0	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	0
0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1	1	0	1	1
1	1	0	1	1	0	0	0	0	1	1	0	1	1	0	1	0	0	1	1
0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	0
1	1	0	0	1	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0
0	0	1	0	0	1	0	1	0	0	1	1	1	0	1	0	0	1	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	1	1	1	0
1	1	1	1	1	0	1	0	0	1	1	1	1	0	0	0	1	1	1	1
0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	1	0	0	1
1	0	0	1	1	1	0	0	1	1	1	1	1	0	1	0	1	1	0	1
0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	0	0	0	0	0	0	0	1	1	1	1	0	1	1	1
0	1	1	1	1	1	0	1	1	0	0	1	1	0	0	0	1	1	1	0
0	1	0	0	0	1	1	1	1	0	1	1	1	1	1	0	1	0	0	0
1	1	0	1	1	0	1	0	1	1	1	1	0	0	1	0	0	0	1	0
0	0	1	0	0	1	1	0	0	0	1	0	1	1	0	1	0	1	1	1
0	1	0	0	1	0	0	0	1	0	0	1	0	0	1	0	1	0	0	0
0	0	0	0	0	1	0	1	0	0	1	1	1	1	0	1	0	0	0	0
0	0	0	0	0	1	1	1	0	1	1	1	0	0	1	0	1	0	1	1
0	0	1	0	0	0	0	0	0	1	0	0	1	0	1	1	0	1	1	0
0	0	0	0	0	1	0	0	0	1	1	0	1	0	1	0	1	0	0	0
0	0	0	1	0	0	1	0	0	0	1	1	0	1	1	1	1	1	1	1
0	1	1	1	1	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	0	0	1	0	1	0	1	1	0	1	0	1	1	0	0	0	0	1
1	1	0	1	0	1	1	0	0	0	1	1	0	1	0	1	1	0	1	1
0	0	0	0	0	1	1	1	1	0	1	1	1	0	1	1	0	0	0	0
0	1	1	1	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0
0	1	1	0	1	0	1	1	1	1	0	1	1	0	1	0	1	1	1	1
0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0
0	0	1	0	1	1	0	1	0	0	1	1	1	0	1	0	0	1	0	1
1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	1
1	1	1	0	1	1	1	1	0	0	0	0	1	1	0	0	0	0	1	1
0	0	0	0	0	1	0	0	0	0	1	1	1	1	0	1	1	1	1	0
0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1
0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	1	0	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1
0	0	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0
0	1	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
0	1	1	1	0	0	0	0	1	0	0	1	0	1	1	1	1	1	1	1
1	1	1	1	1	0	0	0	0	0	0	1	1	0	1	0	1	1	0	1
0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1
0	1	0	0	0	0	1	0	1	1	0	1	0	0	0	0	1	0	0	0
1	0	0	1	1	0	0	0	1	0	1	0	1	0	0	0	0	0	0	0
0	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	1	0	0	1
0	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1
1	1	1	1	1	0	0	0	0	0	0	1	0	0	1	1	1	1	1	1
1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1
1	1	0	0	0	1	0	1	1	1	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	0	1	1	1
1	1	0	0	1	1	1	1	1	1	0	1	1	0	0	1	0	1	0	0
0	1	0	0	0	0	1	0	0	0	0	1	0	1	1	0	0	0	1	1
0	0	1	0	0	0	0	1	0	0	1	1	0	0	1	1	1	0	0	0
1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1
0	0	0	1	1	0	1	0	1	1	0	0	0	0	0	1	0	0	0	0
0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	1	1	0	1	1
1	0	1	1	0	1	0	0	1	0	1	1	0	1	1	1	0	1	1	1
1	0	1	1	1	1	0	1	1	1	0	1	0	0	0	0	0	0	0	0
1	0	0	0	1	0	1	1	1	0	1	1	1	1	1	0	0	0	0	0
0	1	0	1	0	1	1	1	0	0	0	1	0	0	1	0	0	0	1	0
1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	1	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	1	1
0	1	1	1	0	0	0	1	0	1	1	0	1	1	1	0	0	1	0	0
1	1	1	1	0	1	0	1	1	1	0	0	0	0	0	1	1	1	0	1
1	0	1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	1	1	1	1	0	0	0	0	0	0	1	0	0	0	1	1	0
1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1
1	0	1	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1
0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0
1	0	0	0	1	0	1	0	1	0	1	0	0	0	0	1	0	1	0	0
1	0	0	0	0	1	1	1	1	0	0	1	1	0	0	1	0	0	1	0
0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	1	0	1	1
1	1	0	1	0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	1
0	1	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0
1	0	1	1	1	0	0	0	0	0	1	0	1	0	0	1	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1
1	0	1	1	1	1	0	0	0	1	1	1	1	1	1	0	0	0	1	0
1	1	1	1	1	0	0	0	0	1	0	1	0	0	1	0	0	0	0	0
0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1
0	0	0	0	1	0	1	1	0	0	1	1	0	0	0	0	1	1	0	1
0	1	1	1	0	0	0	0	0	0	1	1	0	1	1	1	1	1	0	1
1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	0	0	1	1	1
1	1	0	1	1	0	1	0	0	0	0	1	0	0	1	1	1	1	1	1
1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1	1
0	1	0	1	0	1	1	1	1	0	0	1	0	1	0	1	1	0	1	1
1	0	0	0	0	0	1	0	0	0	1	1	1	1	0	1	1	0	1	0
1	1	0	1	0	1	1	0	0	0	0	1	0	0	0	1	1	0	1	1
1	0	0	1	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0	0
1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1
1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	1
1	1	1	1	1	1	0	0	0	0	0	1	1	0	1	1	1	1	0	1
1	1	1	1	1	1	0	0	1	0	0	1	1	1	0	1	1	0	1	1
1	0	0	1	1	1	1	0	0	0	1	1	1	1	0	1	0	0	0	0
1	1	0	1	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	1	1	1	1	0	0	1	0	0	0	1	1	1	0	1
1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1
0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	0	0	0	0
0	0	0	0	0	1	1	1	1	1	0	0	1	1	0	0	0	0	0	0
1	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0
1	0	1	0	1	1	1	1	1	1	1	0	0	1	1	0	0	1	0	0
1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1
0	0	0	1	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	1
1	1	1	1	1	0	0	0	0	1	1	0	1	1	0	1	0	0	0	1
0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	1	0	1	0	0	0	0	1	0	1	1	0	1	0	1	1	0	0
1	0	0	1	1	0	0	0	1	1	1	1	0	0	0	1	0	0	0	0
1	1	1	1	0	1	0	1	1	1	0	1	0	0	1	0	1	1	0	1
1	0	0	0	1	0	0	0	0	0	0	0	1	1	1	1	0	0	0	1
1	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	0	1	0	0
1	1	1	1	1	1	0	1	0	1	0	0	1	0	0	0	0	1	1	0
0	0	1	0	0	0	0	1	0	1	0	0	1	0	1	0	0	1	0	1
1	0	0	0	1	0	1	0	0	1	0	0	0	0	0	1	0	1	0	1
0	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0
0	1	1	1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	1	0	1	1
1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0
1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0
0	1	0	0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	0	0
0	1	1	0	0	1	0	1	1	1	0	1	0	0	0	0	1	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1
1	0	0	0	0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0
1	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0
0	0	1	0	1	1	1	1	0	1	0	1	1	0	0	0	1	1	0	0
1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	1	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1
1	0	0	0	0	0	1	0	1	1	0	0	0	0	1	1	1	1	0	1
0	1	1	1	1	0	1	1	0	0	1	1	0	1	1	0	1	1	0	0
0	0	1	1	0	1	0	0	1	1	1	1	1	1	0	1	1	1	0	0
0	0	0	0	1	1	1	1	0	0	0	1	1	1	0	0	0	1	1	1
1	1	0	0	1	0	0	1	0	1	1	0	1	0	0	1	0	0	0	0
0	1	1	1	0	0	0	0	0	0	1	1	0	1	1	1	0	0	1	0
1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	0
1	1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	0	1	0
0	0	1	0	1	0	0	0	0	0	1	1	1	1	1	0	0	1	0	0
1	1	1	1	0	1	1	0	1	1	0	1	1	1	1	0	0	1	1	0
1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	1	0	1
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1
1	1	1	0	1	0	0	0	0	0	1	1	1	0	0	1	1	0	0	1
0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	0	1	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	1	0	1	1
0	0	0	0	0	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1
1	1	0	0	0	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1
1	0	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	1	0
0	0	0	0	1	0	1	0	1	0	0	0	0	1	0	1	0	0	1	1
1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1
1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1
1	1	1	1	1	1	1	0	0	0	0	0	1	0	0	0	0	0	1	0
0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	0	1	1	1	1
0	1	0	0	1	0	0	0	0	1	0	0	0	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0
1	0	1	1	1	0	1	1	1	1	1	1	1	0	1	0	0	1	1	1
0	1	0	0	0	1	0	1	0	1	1	1	1	0	1	1	0	1	0	0
0	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0	0	1	1
1	1	0	0	1	0	0	0	1	0	1	0	0	1	1	1	1	1	1	1
1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	0	0	1	0	0
0	0	1	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0
0	1	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1
1	1	1	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1
1	0	0	0	0	1	0	0	1	1	0	1	0	1	0	1	1	1	1	1
1	1	0	0	1	0	1	0	0	0	1	1	1	0	1	1	0	0	1	0
1	1	1	1	1	0	0	0	0	1	0	0	1	1	0	1	1	1	1	1
1	1	0	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
0	1	0	1	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0
1	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	1	1	0	1
1	0	0	0	1	1	0	1	0	0	0	0	1	0	1	1	0	1	1	1
0	0	0	1	0	1	0	0	1	0	0	0	0	0	1	1	0	0	0	0
0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0	1
1	1	1	1	1	0	0	1	0	1	1	1	1	0	1	0	1	1	0	1
0	0	1	1	0	1	0	1	1	1	0	0	1	1	1	1	1	0	1	1
1	1	1	0	1	1	0	1	1	0	0	1	1	1	1	0	0	1	1	0
1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1
1	0	0	0	0	1	1	0	1	0	0	0	1	1	0	1	1	0	1	1
1	1	1	0	0	0	1	1	0	0	0	0	1	1	1	0	1	0	0	0
0	0	0	1	1	1	0	1	0	1	1	0	1	0	0	1	0	0	0	0
1	1	1	1	0	0	0	0	1	1	1	1	0	1	1	0	0	0	1	0
1	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1
0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0
0	0	1	1	1	0	0	1	0	0	1	0	1	1	1	1	0	1	1	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0
1	1	0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	0	0	1
1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1
0	0	0	1	1	0	1	0	1	0	0	0	0	0	1	0	0	0	0	1
1	0	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	1	0	0	0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	1	1
1	1	1	0	1	0	1	1	1	1	0	0	0	0	1	0	0	0	0	1
1	0	0	0	1	0	1	1	1	1	1	1	1	0	1	0	0	1	1	1
1	1	0	0	1	1	1	0	1	1	1	0	0	0	0	0	0	1	1	1
0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0	1	1	1	1
0	0	1	1	0	1	0	1	0	0	1	0	1	0	0	1	0	0	0	1
1	1	0	1	1	1	0	0	1	0	0	0	0	0	1	1	1	0	1	1
0	0	1	1	1	0	1	1	0	0	0	0	1	0	1	0	0	0	0	0
0	1	1	0	0	0	0	1	1	1	1	1	1	1	1	0	0	1	0	0
1	1	0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	1	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0
0	1	1	1	0	1	0	1	0	1	1	1	1	0	1	0	1	1	1	0
1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	1	0	1
1	1	0	0	1	1	1	0	0	1	0	0	1	0	1	1	1	1	1	0
0	1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
0	0	1	0	0	0	0	0	0	1	1	1	1	1	1	1	1	0	0	0
1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	0	1	1	0	1
1	1	1	1	0	0	1	0	0	0	1	1	1	0	1	0	0	1	0	0
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1
1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0	0	0
0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
0	1	1	0	0	1	0	0	0	1	0	0	1	0	1	1	1	0	1	1
0	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	1	0	0	0
1	1	1	1	1	0	1	0	1	1	0	0	1	1	0	0	0	1	1	1
0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1	1
1	1	1	1	1	1	1	0	1	0	0	0	0	1	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	1	1	1
0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	1	0	0	1
1	0	0	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	1	0
0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0
1	0	1	1	0	1	0	1	1	0	0	0	0	1	0	1	1	0	1	0
0	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	1	1
1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	1	1
0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1
1	0	0	0	1	1	0	1	1	1	0	0	0	0	0	0	0	0	1	1
1	1	1	1	0	0	0	0	0	1	1	0	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	0	0	0	1
0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	1
1	1	1	1	1	1	1	0	1	1	0	0	0	0	0	1	1	1	1	1
0	1	1	1	0	0	0	1	0	0	1	0	1	0	1	1	0	0	1	1
1	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
1	1	0	1	1	0	0	0	0	0	0	1	1	1	1	0	1	1	0	0
0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0
0	0	1	1	0	0	0	0	0	0	1	0	0	0	1	1	1	1	0	1
1	1	0	0	1	1	1	0	1	0	0	1	0	0	0	0	0	1	0	0
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1
0	1	0	0	1	0	0	0	0	1	0	1	1	1	1	1	1	1	0	1
1	1	1	0	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	0
0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	0
1	1	1	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0
0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	1	0	0	0	0	0	0	1	1	1	0	1	1	0	1	0	1	0
1	1	1	1	0	0	0	1	1	1	0	0	0	0	0	0	0	1	1	0
1	0	1	0	1	0	0	1	0	0	0	0	1	0	0	1	0	1	0	0
0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1
1	1	1	0	0	1	1	0	0	1	0	1	0	0	1	1	1	1	1	0
1	0	0	1	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0
1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0
1	0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	0	0	0	1
0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	0	0	0	1	0
0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	0	0	1	0	1
1	0	0	0	1	1	1	0	0	1	0	0	1	0	0	1	0	0	1	1
0	1	1	1	1	0	0	0	1	0	1	0	0	0	0	0	0	1	1	0
1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	0	1	1	1	0
1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	1	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0
1	0	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	0	0	1
0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1
1	0	1	1	1	1	0	0	0	1	1	0	1	0	1	0	0	1	1	1
0	0	1	0	0	0	0	0	0	1	0	0	1	0	1	0	1	1	1	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
1	0	0	1	0	1	0	1	1	1	0	0	1	1	0	1	1	0	0	1
0	0	0	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0
1	0	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	1	0	0	0	0	1	1	0	1	0	1	1	1	0	0	1	1
1	0	0	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	1
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	1	0
0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	1	1
0	1	0	0	0	0	0	0	0	0	1	1	0	1	0	1	1	0	0	0
1	1	0	0	1	0	0	0	0	0	1	1	0	1	1	1	0	0	1	0
1	0	1	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1
0	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1
1	1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	1
0	0	0	0	0	0	1	1	1	0	1	1	1	0	1	1	1	1	0	0
0	0	1	1	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	1	0	0	1	1	1	1	1	0	1	1	1	1	1	0	1	0	0	0
0	1	0	1	0	1	1	0	0	1	1	1	1	1	1	0	0	0	0	0
1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	0	0	0
1	0	0	1	1	0	0	0	0	0	1	0	1	0	0	1	1	1	0	0
0	1	0	0	0	1	1	1	1	0	0	0	0	0	0	1	1	0	1	0
1	1	1	1	1	0	1	1	1	1	1	0	0	0	0	1	1	1	0	1
1	0	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0
1	0	0	0	0	0	0	1	0	1	1	1	0	0	0	1	1	1	0	0
1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1
0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	0	0	1	1
1	1	1	1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0
1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	1
1	1	0	0	0	1	1	1	1	1	1	1	0	0	0	1	1	1	1	0
1	1	1	1	1	0	1	0	1	1	0	0	0	0	1	1	0	0	1	1
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0
1	0	0	1	0	1	0	1	0	0	1	0	0	0	0	1	1	1	1	0
0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0
0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0
1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	1	0
1	1	0	0	1	1	1	0	1	1	1	0	0	0	0	1	0	0	0	1
1	1	0	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0
1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1
0	1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1	0	1
0	0	1	0	0	1	1	1	1	1	0	0	0	0	1	0	0	1	0	0
1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0	0
0	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	1	0	1
0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0
1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0
1	0	0	0	0	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1
1	0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	0	1	0	0	1	1	1	1	1	1	1
1	1	1	0	1	1	0	0	0	0	1	1	0	0	1	1	1	1	0	1
0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	1
1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	0	1	0	1	1
1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	1	0	1	1	1
1	1	1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0	1	1
1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	1
1	0	0	0	1	1	1	1	0	0	0	0	1	0	0	1	1	1	1	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0
0	0	1	0	1	1	0	1	1	1	1	0	0	0	0	1	1	1	1	0
0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	1	0	1	0
0	0	1	0	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0
0	1	0	0	1	1	0	0	0	1	0	0	1	0	1	0	1	1	0	1
1	0	1	0	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	1
0	1	0	0	1	0	0	0	0	1	1	0	0	1	1	0	1	1	0	0
0	0	0	1	0	0	1	0	1	0	0	1	0	1	0	1	1	1	0	0
0	1	1	0	1	0	1	1	0	0	1	1	1	0	1	1	1	1	1	0
1	0	1	0	0	1	1	1	0	1	0	0	0	0	0	1	1	0	1	0
1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0	1	1	0
0	1	1	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	0	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	1
0	1	0	1	1	1	0	0	0	1	1	1	0	0	1	0	0	1	0	1
0	0	1	0	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1
0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0
1	0	0	1	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	0


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_4_kappa_0_475.txt <==
0	1	0	1	0	1	1	1	0	1	1	1	1	1	0	0	0	0	1	0
0	0	1	1	1	0	0	1	0	0	0	0	1	1	1	1	1	0	1	0
1	0	0	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0
1	1	0	0	1	1	0	0	0	1	0	0	0	1	0	0	0	0	0	1
0	0	0	0	0	0	0	1	1	1	1	1	1	0	0	0	1	1	0	0
1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	1
1	1	1	1	0	1	0	1	1	1	1	0	0	0	0	1	1	1	0	0
0	0	1	1	0	1	0	1	0	1	0	0	1	0	0	0	0	0	0	0
1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	1	0
0	0	0	1	0	1	0	0	1	1	1	1	0	0	0	1	0	1	1	0
0	0	1	1	0	1	0	0	1	1	0	1	1	0	0	1	0	1	0	0
1	1	0	0	1	0	1	0	1	1	0	0	1	1	1	1	1	1	0	1
1	0	0	1	1	1	1	0	0	0	1	0	0	1	0	1	0	0	0	0
1	0	1	1	1	1	1	0	0	1	0	1	0	0	0	0	0	0	0	1
1	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0
0	1	1	1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	1	0
1	1	1	1	0	0	1	1	0	1	0	0	1	1	0	1	1	0	0	1
1	1	1	0	0	1	0	1	0	1	1	0	1	1	1	1	0	1	0	1
0	0	1	0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	1	1
1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	0	0	1
1	1	0	1	1	1	1	0	0	0	1	1	1	0	1	0	0	0	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	0
1	0	0	0	0	0	1	1	0	1	1	0	0	0	0	0	0	0	1	0
0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	0	0
1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	0	1	0	0	1
0	1	0	1	0	1	1	1	1	0	0	0	0	0	0	0	1	1	1	1
1	1	1	0	1	0	0	1	0	1	1	0	1	1	1	0	1	1	0	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0
0	0	1	1	0	0	0	0	1	0	1	0	0	1	1	0	1	1	0	0
1	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0
1	0	1	1	0	1	0	1	1	0	0	1	0	1	0	0	0	0	0	0
0	1	1	0	0	0	0	1	0	1	1	0	0	0	1	0	0	1	1	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1	1
0	1	1	1	1	0	0	0	1	0	1	0	0	0	1	0	0	1	0	0
0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1
0	1	0	0	0	0	1	0	1	0	1	1	0	0	0	1	0	0	1	1
0	0	0	0	1	0	0	0	0	1	1	1	0	1	0	1	0	0	0	0
1	0	0	1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0
0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0
0	1	1	0	0	1	0	1	0	0	0	0	0	1	0	1	0	1	0	1
1	1	1	0	0	0	1	1	0	0	0	0	0	1	1	0	1	0	0	0
0	0	0	0	0	1	0	1	0	1	1	0	0	0	1	0	0	0	1	0
1	0	0	1	0	0	0	1	0	0	1	1	1	0	0	1	1	0	1	0
0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0
0	0	0	1	0	0	0	0	1	1	1	0	1	1	1	0	1	0	1	1
1	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0
0	0	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1
1	0	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	1	1	1
1	0	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	0	1	1
1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	0
0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0
1	0	0	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	0
1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1
0	1	1	1	1	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1
0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1
0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1
1	1	1	1	0	0	0	1	0	1	0	0	1	0	1	1	1	0	0	0
0	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	1	0	1	1
0	1	1	1	1	0	1	1	1	0	1	0	0	0	1	1	1	0	1	1
0	1	0	1	0	1	1	1	0	0	0	1	0	1	0	1	1	0	1	0
0	0	1	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0	1	0
0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	1
1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	0	0	1	0	1
1	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0
1	0	1	1	0	1	0	0	1	0	1	0	1	1	0	0	0	1	1	0
0	1	1	0	1	0	1	1	0	0	0	0	1	1	1	0	0	1	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1
1	0	0	0	0	0	0	1	1	0	1	1	1	1	1	1	0	0	0	1
1	1	0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1
1	1	0	0	0	0	1	1	1	0	1	1	0	1	0	0	1	1	0	1
0	1	1	1	0	0	0	1	1	1	0	0	0	1	1	1	1	0	0	1
0	0	0	0	0	1	0	1	1	0	1	0	1	1	0	0	1	1	0	0
1	0	1	1	1	0	1	1	1	0	0	1	0	1	0	0	0	1	1	1
0	0	1	0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0	1
1	1	0	1	0	1	0	0	0	1	1	1	1	0	0	0	1	0	0	0
1	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	0	1	0	0
1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	0	1	1	1	1
0	0	1	0	1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1
0	1	0	0	0	0	0	0	1	0	1	1	1	1	1	0	0	0	1	1
1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0
1	1	0	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	1
1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	0	0	0	1	1	1	1	0	1	1	1	0	1	1	1	0	1
1	0	0	0	1	1	1	1	0	0	1	0	1	0	1	1	0	0	0	1
1	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	1	0	0	1
0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	1	1	1	0	1	1	1	1	1	0	0	0
1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	0	0	1	0	1	0	1	0	1	1	0	0	1	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	0
0	0	0	0	1	1	1	1	1	1	1	1	0	1	0	0	1	1	1	0
0	1	1	0	0	1	0	0	1	1	0	1	0	0	1	0	1	1	0	0
0	0	1	0	1	0	0	1	1	1	1	1	1	0	0	1	1	1	0	1
0	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	0
1	1	1	1	0	1	0	0	1	1	0	0	0	0	1	0	1	0	0	0
1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1
0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1
0	1	0	0	0	0	1	1	1	0	1	0	0	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1	1
0	0	0	0	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0
0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	0	0	1	0
0	1	0	1	0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	1
1	0	1	0	0	1	0	1	0	0	1	1	1	0	1	1	0	0	0	0
1	0	0	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1
0	1	1	1	0	0	1	0	0	0	1	1	0	0	0	0	1	0	1	1
1	1	0	1	1	0	1	1	1	0	1	1	1	1	0	0	1	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
1	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	0	0	0	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	1	1	0	1	1	1	0	0	1	1	0	1	0	0	1
1	1	0	0	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0
0	1	1	1	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1	0
0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	1
1	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	0
1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	0	0	1	1	1
0	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	0	0
0	1	1	1	1	0	0	0	1	1	1	1	1	1	0	0	1	1	1	0
1	0	1	0	1	1	1	0	1	1	0	1	1	1	1	0	0	1	0	1
0	1	1	1	0	1	1	0	0	0	1	1	0	1	0	0	1	1	1	0
1	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0
1	0	1	1	1	0	1	1	0	0	1	1	1	1	0	0	1	1	0	1
1	1	0	1	0	1	1	1	0	1	1	1	1	0	0	1	1	0	1	0
1	1	1	0	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	1	0	0	1	0	1	1	0	0	0	0	0	0	1	0	1
1	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0
1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	0	0	1	0	1
1	1	0	0	0	1	1	1	1	1	0	1	0	0	0	0	0	0	0	0
1	1	1	1	0	0	1	1	1	0	0	1	0	1	0	1	0	0	0	0
0	0	1	1	0	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1
1	1	1	1	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1	0
0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0
1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0	1	0	1	0
1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0
1	0	1	0	1	1	0	0	0	1	0	0	0	1	0	0	1	1	1	1
1	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1
1	1	1	1	1	1	1	0	0	0	0	0	1	0	0	1	1	1	0	1
1	1	0	0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0
0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1
0	0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	0	0
1	0	0	0	1	0	0	1	0	1	0	1	0	0	0	0	1	1	1	0
0	0	1	0	1	0	0	0	1	0	1	1	1	1	1	0	0	0	1	1
0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	0	0	1	0
0	1	0	0	0	0	0	0	1	0	1	0	0	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
1	0	0	0	1	1	0	1	0	0	0	1	1	0	0	1	0	1	1	1
0	1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1	0	0
0	0	0	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	1	1
0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1
1	0	1	0	1	1	0	1	1	0	1	0	1	0	0	1	0	1	0	0
1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1
0	0	0	0	0	1	0	1	1	0	1	1	1	1	1	0	1	1	1	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	1
0	1	1	1	0	1	0	0	1	0	1	1	0	0	1	1	0	1	1	0
0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	0
1	1	1	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0	1
1	1	0	1	1	1	0	0	1	0	1	0	0	1	1	1	1	1	0	1
0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1	1	1
0	0	1	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1	0	0
0	0	1	1	0	1	0	0	0	1	1	0	0	0	1	0	0	0	1	0
0	1	1	0	0	0	1	0	1	0	1	1	1	0	0	1	1	1	1	0
0	1	0	0	0	0	1	1	1	0	0	1	1	0	1	0	0	1	0	0
1	1	0	0	0	0	1	1	0	1	0	0	0	0	1	0	1	1	0	0
0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	1	1	1
0	1	1	1	1	1	1	1	1	0	1	0	0	0	0	1	0	0	1	1
1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0	0	1	1
1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0
1	1	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0
0	0	1	1	1	1	1	1	0	0	1	1	1	1	0	0	0	1	1	1
0	0	1	0	0	1	0	1	1	1	0	1	1	0	1	1	1	0	0	1
1	0	0	1	1	1	0	1	1	1	0	0	1	1	0	1	0	0	1	1
0	0	0	1	0	1	0	0	0	0	1	0	0	0	1	0	1	1	1	1
0	0	0	1	1	0	1	1	0	1	0	1	1	1	0	0	0	1	1	0
0	0	1	1	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	0
1	0	1	0	1	1	0	0	0	1	0	0	1	1	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	0
0	1	0	0	1	1	1	0	1	0	1	1	0	0	1	0	1	0	1	1
1	1	1	1	1	0	1	1	1	0	0	0	0	1	0	1	1	1	1	1
1	1	0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	0	0	1
0	1	1	0	0	0	0	0	0	0	0	1	1	1	0	1	0	1	1	1
1	0	0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1
0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	0	0	0
0	0	1	1	0	0	0	0	1	0	0	1	0	1	1	1	0	1	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	1	0	0	1	1
1	1	1	0	1	1	0	0	0	0	0	0	1	1	1	0	0	0	0	1
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0
0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0	0	0
1	1	0	1	1	1	0	0	1	1	0	0	1	0	0	0	1	1	1	0
1	1	1	1	1	1	1	1	0	0	0	1	0	0	1	0	1	1	1	1
1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	0
0	1	0	1	0	0	1	1	1	0	0	1	0	1	0	0	1	0	1	1
1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0
0	1	0	0	0	1	0	1	1	1	1	1	1	1	0	0	1	0	0	0
0	0	0	0	0	1	0	0	0	0	1	1	1	1	1	0	0	0	0	1
1	1	1	1	0	1	1	0	1	1	1	1	0	1	1	0	0	0	0	0
0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	0	1
0	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	0	0	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1
1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	1	0	0	0	1
1	1	1	1	0	1	1	0	1	1	1	1	0	0	0	0	1	0	1	0
1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1
0	1	1	0	0	0	0	1	1	0	1	0	1	1	1	0	0	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	0	0	1	0	1
1	0	1	1	0	0	0	1	1	0	0	0	0	0	1	0	1	1	0	1
1	1	0	0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1
1	0	0	0	0	1	1	1	1	1	0	1	1	1	0	1	1	0	0	1
0	0	0	1	0	1	0	1	1	1	1	0	1	0	1	0	0	0	0	0
0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1
1	1	0	1	0	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	0	0	0	0	1	0	1	1	0	1	1	0	0	0
0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	1	1	1	0	0
0	1	1	1	0	1	1	0	1	1	1	1	0	0	0	0	1	1	1	1
0	0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	0
1	1	1	1	0	1	0	1	1	0	1	0	1	0	0	0	1	1	1	0
0	0	1	1	0	0	0	1	1	0	1	0	0	1	0	0	0	1	1	0
1	1	1	1	1	1	1	1	0	0	1	0	0	1	1	0	0	1	1	1
0	1	1	1	1	0	0	1	1	1	1	0	0	1	0	0	0	0	1	1
0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1
1	1	0	1	1	1	0	0	0	1	1	1	0	0	0	0	1	0	1	1
1	0	1	0	1	1	0	1	0	0	1	0	0	0	1	0	1	1	1	1
1	0	1	1	0	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0
0	1	1	0	0	1	1	0	1	0	0	0	0	1	0	1	0	0	0	1
0	0	1	0	1	0	1	1	0	0	0	1	1	0	1	0	0	1	0	0
0	0	1	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0	1	0
0	1	0	0	1	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0
1	0	1	0	0	0	0	1	1	0	0	0	0	1	0	1	0	0	0	1
0	0	0	0	0	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1
0	0	0	1	1	0	0	0	1	1	0	1	0	0	0	0	1	1	1	0
1	1	0	0	0	0	1	0	0	0	0	0	1	1	0	1	1	1	1	0
0	1	1	1	0	0	1	1	0	1	0	1	0	1	0	1	1	1	1	0
0	0	0	1	1	0	0	0	1	1	1	0	1	1	0	0	1	1	0	0
1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1
1	0	0	0	0	1	0	0	1	1	1	1	0	0	0	1	1	0	0	1
1	1	0	0	1	0	0	0	0	1	0	0	1	1	1	1	1	0	0	0
1	0	1	1	0	0	1	0	1	1	0	0	0	1	1	0	1	1	0	0
1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	0
0	1	1	1	0	1	1	0	0	0	0	1	1	1	1	1	1	1	0	1
0	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1
1	1	1	1	1	1	1	1	0	1	0	0	1	0	1	0	1	1	1	1
1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1
1	1	0	1	1	1	1	0	0	0	0	0	1	1	1	1	1	0	1	0
0	1	1	1	0	1	1	0	1	0	0	0	0	1	0	0	0	1	1	0
0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	0	0	1	1	0
0	0	0	1	0	1	0	1	1	1	1	0	1	0	1	1	0	0	0	1
1	1	0	1	1	1	0	0	0	0	1	0	0	1	0	0	0	0	1	1
1	1	1	0	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0
1	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0
0	1	0	1	1	0	0	0	1	1	0	0	0	1	0	1	1	0	0	1
0	1	0	0	0	1	0	0	0	0	0	1	1	0	1	1	0	0	1	1
0	0	1	1	1	0	0	1	0	0	1	0	0	0	0	1	1	0	1	0
0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1	0
0	1	0	0	0	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1
1	1	0	1	1	0	1	1	1	1	1	0	1	0	1	0	0	0	1	0
0	0	1	1	1	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0
1	0	0	0	0	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	0	0
0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	1	1
1	0	1	1	0	1	0	1	0	0	1	1	1	1	0	1	1	0	1	0
1	1	1	0	1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1
0	1	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	0
1	0	1	1	0	0	0	0	1	1	1	0	1	1	1	0	0	1	1	0
0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	1	1	1	0	1
0	0	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0
1	0	1	0	1	0	1	1	1	1	0	0	1	0	0	1	0	0	0	1
0	0	0	1	0	0	0	0	1	1	0	1	1	1	1	0	0	0	1	1
1	0	0	1	0	0	0	1	1	1	1	0	0	0	1	1	0	0	0	1
0	0	1	0	0	1	0	0	0	0	1	1	0	1	1	1	1	1	0	0
0	0	0	0	0	1	0	1	1	1	0	0	0	0	1	0	0	1	0	0
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0
0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	1
0	0	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	1
1	0	0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0	1
0	0	1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	0
1	1	1	1	1	0	0	1	0	1	1	0	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	0	0	1	1	1	1	1	1	0
0	1	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	1	1
0	1	0	1	1	1	0	0	1	1	1	0	0	0	0	0	1	0	1	1
0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	1	1	1	0
1	0	0	0	0	0	1	0	0	1	0	1	0	0	0	1	0	0	0	1
1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0
1	0	0	1	1	0	0	0	1	1	1	1	0	0	1	0	0	0	0	0
1	1	0	0	1	0	1	1	1	1	0	1	1	1	0	1	1	1	0	1
0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	1	1
1	1	0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0
1	1	0	0	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0	0
1	0	1	0	0	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0
0	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	0	0	1	1
0	0	1	1	1	0	0	0	0	0	1	1	1	0	1	1	1	0	0	0
0	1	1	1	0	1	0	1	1	0	1	0	0	1	0	0	0	1	1	0
1	1	0	0	1	1	0	1	1	1	0	0	1	1	1	1	1	0	0	1
0	0	0	1	0	0	1	0	0	0	0	0	1	0	0	0	0	0	1	1
0	1	0	1	0	1	1	0	1	0	1	1	1	1	0	0	0	1	0	0
1	0	1	1	1	1	0	0	0	1	0	1	1	1	0	0	1	1	0	0
1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0
0	1	0	1	1	1	1	0	0	0	1	1	0	1	0	1	0	0	0	1
0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1	0	0
0	0	0	1	1	1	1	0	1	0	0	0	0	1	0	1	1	0	1	1
0	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1
1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1
1	1	0	0	0	1	1	0	0	1	0	0	0	0	1	1	1	1	1	0
1	1	0	1	1	1	0	0	1	1	0	1	1	1	0	1	0	0	1	0
1	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0
1	0	1	1	0	1	0	0	1	1	0	0	0	0	0	0	0	1	0	1
1	1	0	1	0	0	1	1	1	1	1	1	0	1	0	1	0	0	0	0
0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	0	1
1	1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	1	1	1	1
0	0	1	0	1	0	0	1	1	1	1	0	0	0	1	0	0	0	1	0
0	0	1	1	0	0	0	0	0	0	1	1	0	1	1	1	0	0	0	0
1	0	0	0	1	0	1	1	0	0	0	0	1	1	0	1	1	0	0	0
1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	0	0	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0	1	0	1	1
1	1	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	1
0	1	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1	1	0	0
0	1	1	1	0	1	1	0	1	1	0	0	1	0	0	0	1	1	1	1
1	1	1	0	1	1	0	1	1	1	1	0	1	0	1	1	0	1	0	1
1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1	0
0	0	1	0	1	0	1	1	1	1	0	1	1	1	1	0	0	0	0	0
0	1	1	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	0	1	0	0	0	1	1	0	1	0	1	1	1	0	0	0	1	0
0	1	0	0	1	1	1	0	1	1	1	0	0	0	0	0	0	0	1	1
1	0	0	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	0	0
1	0	0	0	0	1	1	1	0	0	0	0	1	0	0	1	1	0	0	1
0	1	0	0	0	0	0	1	0	0	0	0	0	0	1	1	1	0	1	1
0	1	1	1	0	0	0	0	1	1	1	1	0	1	1	0	1	0	1	0
0	1	0	0	0	0	0	1	1	1	1	1	1	1	0	0	1	1	0	0
0	0	1	0	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	0
1	1	0	1	0	0	1	1	1	0	1	0	1	1	1	0	0	0	1	0
1	1	0	0	0	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0
0	1	1	1	1	0	0	0	1	1	1	1	0	1	1	0	0	0	0	0
1	0	0	0	0	1	1	1	1	0	1	0	0	0	1	0	0	0	0	1
0	1	0	1	0	0	0	0	1	1	1	1	1	1	1	1	1	0	1	1
1	0	0	1	1	0	0	1	0	0	0	0	1	1	1	1	1	1	1	0
1	0	0	0	1	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1
0	0	1	0	1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	1
1	0	0	0	0	0	0	0	1	1	0	0	1	1	0	1	1	0	0	0
0	0	0	1	1	1	1	0	1	1	0	1	1	0	0	0	1	1	1	0
1	1	0	0	1	0	0	0	0	1	1	0	1	0	1	0	1	0	0	1
1	1	0	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0
0	1	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1	0	1	1
0	1	1	0	0	0	0	0	0	0	1	0	0	0	1	0	1	1	0	1
0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1
0	1	1	0	0	1	1	0	0	1	0	1	0	1	1	0	0	0	1	0
1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	0	1	1
0	0	0	0	1	1	0	0	0	1	0	0	1	0	0	1	0	1	1	0
1	0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0
0	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1
0	0	0	1	1	0	0	0	0	1	0	1	0	0	1	1	1	1	1	1
0	1	1	1	0	1	1	0	0	1	1	0	0	1	1	0	0	0	1	0
1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1	1
1	1	1	1	0	0	1	1	0	0	0	0	1	1	1	1	1	1	1	0
0	0	0	0	1	0	1	1	1	0	1	1	0	0	0	0	1	0	1	1
0	0	1	0	0	0	1	0	0	0	0	1	0	1	1	0	1	1	0	1
0	0	0	0	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0
0	0	1	1	1	0	1	1	0	1	0	0	1	1	0	0	0	1	1	1
1	0	1	1	1	1	0	0	0	1	0	0	1	0	1	1	1	1	0	0
0	0	0	1	1	0	0	0	0	1	1	1	0	0	0	1	0	1	1	1
0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	1	1	1	1	0
1	0	1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0
0	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	0	0	0
1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1
0	0	1	1	0	0	0	1	1	0	1	0	1	1	1	1	0	0	0	0
0	1	1	1	0	0	1	0	1	1	1	1	1	1	1	0	0	0	0	0
1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0
1	1	1	0	1	0	1	0	1	0	1	1	0	1	1	1	1	1	1	1
1	1	1	0	0	1	0	1	1	1	0	0	1	1	0	0	1	1	0	0
1	1	0	0	1	0	1	1	0	0	0	1	1	1	1	0	0	0	0	1
1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	0	0	1	0	1	1	0	0	0	1	1	0	1
1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	0	0	1	0	1
1	1	1	1	1	1	0	1	0	1	1	1	0	0	1	1	0	0	0	0
1	1	0	1	0	1	1	0	0	1	1	1	0	1	0	1	0	0	0	1
0	0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	1	0	0	0
1	0	0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	0	0	1	1	0	1	1	1	0	0	0	1	1	0	1	0	1
0	0	0	0	0	1	0	1	1	0	0	0	0	1	0	0	1	0	0	0
1	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	0	0	0	0	1	1	1	0	0	1
1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	0	0	1	1
0	0	0	1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	0	1
0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1
0	1	1	0	0	1	0	1	1	1	0	0	0	1	0	0	0	0	1	0
0	0	0	1	0	1	1	0	1	1	0	0	1	1	0	0	0	0	1	0
0	1	1	0	0	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1
0	1	0	0	1	0	1	0	0	0	0	0	1	1	1	0	1	1	1	1
1	0	0	0	0	0	0	1	0	0	1	1	1	0	0	1	0	1	1	0
1	0	1	1	0	1	0	1	1	1	1	1	1	0	0	1	1	0	1	1
1	1	0	0	0	0	1	1	1	1	1	1	0	1	1	1	1	0	1	0
0	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	0	0	0	0
0	0	1	1	0	1	0	1	1	1	0	0	0	1	1	1	1	0	1	1
0	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	1
0	1	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	0
1	0	0	1	1	1	0	1	0	0	0	1	0	0	0	1	1	0	1	0
1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	1	1	0
0	0	1	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	1	1
1	1	0	0	1	1	1	0	1	1	0	1	0	0	0	1	1	1	0	1
0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0
1	1	1	0	1	0	1	0	0	0	1	0	0	1	1	1	1	1	1	1
1	0	1	0	0	1	1	1	0	0	0	0	0	0	0	1	0	1	0	1
1	0	1	0	0	1	1	0	0	1	1	1	1	0	0	0	1	1	1	0
0	1	1	0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0
0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	1	0	0	1	1
1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
0	0	1	1	0	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1
0	1	0	0	0	0	1	1	1	0	0	0	1	1	1	1	1	1	0	1
0	0	1	1	0	0	0	0	0	0	1	0	1	1	0	1	0	0	0	1
0	1	0	0	0	1	0	1	0	1	0	0	0	0	0	0	1	0	0	0
0	0	0	1	1	1	1	0	1	1	1	1	0	0	0	1	0	1	1	1
1	1	1	0	0	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	1
0	0	1	0	0	0	1	1	1	1	1	1	1	1	1	0	0	1	0	0
1	0	0	0	1	0	0	0	0	1	1	1	1	0	1	1	1	0	0	0
1	0	0	0	0	0	0	0	1	1	0	0	1	0	1	0	1	1	1	0
1	1	0	1	0	0	0	1	1	0	0	0	1	0	0	1	0	0	1	1
0	1	1	0	0	1	0	0	1	1	1	0	0	0	1	0	0	1	1	1
1	1	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	0
1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	1	1
0	1	1	1	1	0	0	0	0	1	1	0	0	0	1	0	1	1	1	1
1	0	1	1	0	1	0	1	1	1	0	0	0	0	0	1	1	0	0	1
0	1	1	0	0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	1
0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0	0	0	0
1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0
0	0	1	1	0	1	1	1	1	0	1	0	0	1	0	0	0	0	1	1
1	1	1	1	0	1	0	1	1	1	0	0	1	1	0	1	1	1	0	0
0	0	1	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	1	1	0	1	0	1	1	0	0	1	1	1	1	0	0	1	1	0	0
0	1	0	0	1	0	0	0	1	1	1	1	0	1	0	1	1	0	0	0
0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0
1	0	1	1	1	0	1	0	0	1	1	1	1	1	1	1	1	0	1	0
0	1	0	1	1	1	1	0	1	1	0	1	1	1	0	0	0	0	0	0
1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1
0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0
1	0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	1
1	1	0	0	1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	0
1	1	0	0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0
1	0	0	0	0	0	1	0	1	1	0	1	1	0	0	0	1	1	0	0
1	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	1
0	0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	0
0	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1
0	1	1	1	1	0	1	0	1	0	1	1	1	0	0	1	1	1	1	0
0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0	0	1
0	0	1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	1
0	0	0	0	0	1	0	1	1	1	1	1	0	1	1	0	1	0	1	1
1	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	0	1	1
1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1
1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	1	1	1
1	1	1	1	1	0	0	1	1	1	0	1	0	1	0	0	0	1	0	0
1	1	1	1	0	0	1	0	1	0	0	0	0	0	0	0	1	1	0	0
1	1	1	1	1	1	0	0	0	1	0	0	1	1	1	1	1	0	1	1
1	1	0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	0
0	1	1	0	0	0	0	1	1	1	1	0	0	1	1	0	0	1	0	1
0	1	0	0	0	0	1	0	0	0	1	1	1	0	1	1	0	0	0	0
1	0	0	1	1	0	0	1	1	1	1	0	1	0	0	1	0	1	1	1
1	0	0	0	0	1	0	1	1	1	1	1	0	0	1	1	1	0	0	0
0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0
1	1	0	0	0	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0
1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	0
1	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	0
0	1	0	0	0	0	0	0	1	0	1	1	1	1	1	1	0	1	1	1
1	0	0	0	1	0	0	0	0	1	0	0	1	1	0	1	0	0	1	0
0	1	1	1	1	0	1	1	1	0	1	0	0	1	0	1	0	0	1	0
1	1	0	0	0	1	0	1	0	0	0	0	0	1	0	1	1	0	0	0
0	1	0	0	1	1	0	0	0	0	1	0	1	0	1	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	0	1	1
0	0	0	1	0	0	1	0	1	0	1	1	0	1	0	0	0	0	0	0
1	1	1	0	0	0	0	1	1	1	0	1	0	1	0	0	1	1	1	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1
1	0	1	1	0	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1
1	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1
1	1	1	0	0	0	1	0	0	0	0	1	0	1	0	1	1	1	1	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1
0	1	0	0	1	1	0	1	0	1	0	1	1	0	0	0	1	0	1	1
0	0	0	0	1	1	1	0	0	1	1	1	1	0	0	0	0	0	0	1
1	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0	1	0	1	1
1	1	1	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0	1	0
0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	1	0	1	1
1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	0	0	1	0	1
0	1	1	1	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	0
0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0
1	0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1
0	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	1	0
0	0	1	1	1	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0
0	1	1	0	0	0	0	0	1	0	1	1	0	0	1	0	1	1	0	1
0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	1	1	0	0	1
1	1	0	0	1	0	1	1	1	0	1	0	0	1	0	0	1	1	1	0
0	0	0	0	1	1	0	1	0	0	0	0	0	1	1	0	1	0	0	1
0	1	0	0	1	1	1	1	0	1	0	1	1	0	0	0	0	0	1	1
0	0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	1	0	0	1
1	1	0	1	0	1	1	1	0	0	0	1	0	0	0	1	1	1	1	0
0	0	1	1	0	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1
0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	0
1	1	0	1	0	0	0	0	0	0	1	1	0	1	1	1	1	0	1	1
1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1
1	0	0	0	0	1	0	0	1	1	1	1	1	0	1	1	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	0	0	1
0	1	1	0	0	0	0	1	0	0	1	1	1	0	1	0	1	1	0	1
1	1	1	1	0	1	0	0	1	1	1	0	1	1	1	0	1	0	1	0
1	0	0	0	1	1	1	0	1	1	0	1	1	0	0	0	0	0	0	1
0	0	0	0	0	0	0	1	1	0	1	1	0	0	0	1	1	1	0	0
0	1	1	0	0	0	0	1	1	0	0	0	0	0	1	0	1	0	0	0
0	1	1	0	1	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0
0	0	0	0	0	1	0	1	0	1	1	0	1	0	0	1	1	0	1	0
0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0
0	0	1	0	0	1	1	1	1	0	0	0	1	1	0	0	1	1	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	1	1
0	0	0	1	1	1	0	0	0	0	0	1	0	0	1	0	1	1	1	1
0	0	1	1	0	1	1	1	1	1	1	1	0	0	0	1	0	0	1	0
1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	0	0
1	0	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	1
1	0	0	1	1	1	1	1	1	1	1	1	0	0	1	0	0	0	1	1
0	1	1	0	0	0	1	0	0	0	1	0	1	1	1	0	0	1	0	0
0	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1
1	0	0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	0	0	0
0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0
1	1	0	1	0	1	0	1	0	0	1	0	0	0	0	0	0	0	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1
0	1	1	1	0	1	1	0	1	0	1	1	0	0	1	1	1	1	0	1
0	0	1	1	1	1	0	0	0	0	1	1	0	1	1	0	0	0	1	1
1	0	0	0	1	0	0	0	0	0	1	1	1	0	0	1	0	0	0	1
1	1	0	0	0	0	0	1	1	0	0	0	0	0	1	1	1	0	0	1
0	1	1	1	0	1	0	1	1	1	0	1	0	1	1	1	1	0	1	1
1	1	1	1	0	0	0	0	1	0	1	0	1	0	1	1	1	1	0	0
1	1	1	0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	0
0	1	0	0	0	0	1	0	0	0	0	1	1	1	0	1	1	0	0	0
0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1	0	0	1
1	1	1	1	1	0	0	1	1	0	1	1	0	0	1	0	0	1	1	1
1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	0	1	0	0
0	1	1	0	0	1	0	0	0	1	0	0	0	0	1	1	1	0	0	0
1	1	0	1	1	0	1	1	0	1	1	1	0	0	0	1	1	1	0	0
0	0	0	1	1	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1
1	1	0	1	0	1	0	0	1	0	1	0	1	0	0	1	0	1	1	0
0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	1	1
0	0	0	1	1	0	0	1	0	0	0	0	0	1	0	1	1	0	0	1
0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1
1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1
1	1	1	0	0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0
1	0	0	0	1	0	0	0	0	0	1	0	1	1	1	1	1	1	0	0
0	0	1	0	1	0	1	1	0	0	1	0	1	0	1	0	0	1	1	0
0	0	1	0	1	0	0	0	0	0	1	0	1	1	0	1	1	1	1	0
0	1	1	1	0	1	1	0	0	1	1	1	0	0	0	0	0	1	1	0
1	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1
0	1	1	1	0	0	1	0	0	1	0	0	0	0	1	1	0	0	0	1
0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	1	0
0	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0
0	1	1	0	0	0	0	1	1	1	1	0	0	0	1	1	1	1	1	0
0	1	1	0	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0	0	1
1	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	0	0	1	0
0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
1	0	1	0	1	0	0	1	0	0	1	0	0	0	0	1	1	0	0	1
1	1	1	0	0	0	0	1	0	0	1	1	1	1	1	0	1	0	1	0
1	1	1	1	1	0	1	0	0	0	0	0	0	0	0	1	0	1	1	1
1	0	0	0	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1	1
0	1	0	1	1	1	1	1	0	0	0	1	0	0	0	0	1	1	1	1
0	0	0	1	1	0	1	0	0	0	0	1	1	1	0	1	1	1	1	1
1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0
0	1	1	1	0	1	0	1	1	0	1	0	0	0	1	1	1	1	1	0
1	0	0	0	1	0	0	1	0	0	1	0	1	0	0	1	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	1	1	0	1	0	0	1	0	0
0	0	1	1	1	1	0	0	1	1	0	1	0	0	0	1	0	0	1	1
0	0	1	0	0	1	0	1	0	1	1	1	0	0	0	0	0	0	1	0
1	1	1	1	1	0	0	0	0	1	0	1	0	0	0	1	0	0	0	1
1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0	0	0
1	0	0	0	1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	1
0	1	0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	0	1	1
1	1	0	0	1	0	0	1	1	0	0	0	1	1	1	1	1	0	0	0
0	1	0	1	0	1	0	0	0	0	1	1	1	0	0	0	0	0	1	1
1	1	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	0	1
0	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	1	0	1	0
0	0	1	0	0	1	0	1	1	1	1	1	1	0	1	1	0	1	1	0
0	1	1	0	0	1	0	0	0	0	0	0	1	1	1	0	1	0	0	1
0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	1	1	1	0	0
1	0	0	1	1	1	0	0	0	1	0	1	1	0	0	0	0	0	0	0
0	0	0	1	1	1	0	0	0	0	1	0	0	1	1	0	0	0	0	1
1	1	0	0	1	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0
1	1	0	0	0	1	1	0	0	0	1	0	0	1	0	0	1	0	0	0
1	1	0	1	0	1	1	0	0	1	0	0	1	0	0	0	1	0	1	0
1	1	1	1	1	0	1	1	0	1	0	1	1	1	0	0	1	0	1	0
0	1	0	1	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0
0	1	0	0	1	0	0	0	1	0	1	0	0	0	1	1	1	1	1	1
0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0
1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0
1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0
1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	0	1	1	1	0
1	1	1	1	1	0	0	1	1	1	0	1	0	0	1	1	1	1	0	0
1	0	0	0	1	1	0	1	0	1	1	0	1	0	1	1	0	1	1	1
1	0	1	0	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1
1	1	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1
0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	1	0	0	0	0	0	0	0	1	1	1	1	1	0	1	1	0	1
0	0	1	1	0	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1
0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	1	0	1	1	0
0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	1	0	0	0	1
1	1	1	0	1	1	1	0	1	0	1	1	0	1	0	1	1	1	1	0
1	1	0	0	0	1	1	1	0	0	1	0	1	0	0	1	0	0	0	0
0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0
1	0	0	0	1	1	1	0	0	0	0	1	1	0	0	1	0	0	0	1
0	1	0	0	0	0	0	1	1	0	1	1	0	1	0	1	0	0	0	0
0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	0	1
1	1	1	0	0	0	0	1	1	0	1	1	0	0	1	1	1	0	0	0
0	0	0	0	0	1	0	0	1	0	1	1	1	1	0	1	0	0	0	1
0	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	1
0	0	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0	0	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	0	0	0
1	1	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0
1	0	1	1	0	0	0	1	1	0	0	0	1	0	1	1	0	0	0	1
0	1	0	1	1	1	0	1	1	0	1	0	1	1	1	0	0	1	1	0
0	1	1	1	0	0	1	1	1	0	1	1	0	1	1	1	1	1	0	1
0	1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0
1	1	1	0	0	0	1	1	0	1	0	1	0	0	1	0	1	1	0	0
0	1	1	1	1	1	1	1	0	1	0	0	0	0	0	1	0	0	1	1
1	0	0	1	1	0	0	1	1	0	1	1	1	0	0	1	0	0	1	1
1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	1
1	1	0	0	1	0	1	0	0	0	1	0	0	0	1	0	1	1	0	1
1	0	0	0	1	0	0	1	1	1	0	1	1	0	1	1	1	1	0	1
1	1	1	0	0	1	0	0	1	0	1	0	0	0	1	1	1	1	1	1
0	1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	0
1	1	1	0	1	1	0	1	0	0	1	0	0	0	1	1	0	0	1	1
0	0	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	1	1	1
0	0	1	1	1	0	1	1	1	0	0	1	1	0	1	1	1	1	0	1
1	1	0	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1	1	1
0	0	1	0	1	0	1	1	1	0	0	1	0	1	1	1	1	1	0	1
0	0	0	1	1	1	0	0	0	0	1	1	1	1	0	0	1	1	1	0
0	1	1	0	0	1	0	0	0	0	0	1	1	1	1	0	1	1	1	1
0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1
0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1
1	0	0	0	1	1	0	0	0	1	0	1	0	0	1	0	1	1	1	1
0	1	1	1	0	1	0	0	1	1	1	0	1	1	1	0	0	0	0	1
0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0	1	1
1	1	1	1	1	1	0	0	0	1	0	1	0	0	0	0	1	0	0	1
0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	0	1	1	1
0	1	1	1	1	0	0	1	1	0	0	0	1	0	1	1	1	0	0	1
1	1	0	1	1	1	0	0	1	0	0	1	1	1	0	1	0	0	1	1
1	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1
0	0	1	1	1	1	0	0	1	1	1	1	1	0	0	1	0	0	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1
1	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	1	0	1	0
1	1	1	0	1	0	1	1	1	1	1	0	0	0	0	1	1	1	0	1
0	0	0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	1	0	0
0	0	1	1	1	1	0	0	1	1	0	0	0	0	1	1	1	1	1	1
1	0	0	0	0	1	1	1	0	0	1	1	0	1	0	0	0	0	0	0
1	1	0	0	0	0	1	1	1	1	0	1	1	0	1	0	1	1	1	0
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0
1	1	0	0	1	1	0	0	0	1	0	1	0	1	1	0	1	1	0	1
1	1	1	0	1	0	0	0	1	0	0	0	0	1	0	1	1	1	1	0
0	0	1	1	0	1	1	1	1	0	0	0	1	0	0	1	1	0	0	0
1	1	0	1	0	0	1	1	1	0	0	0	0	0	1	1	1	0	0	1
0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0
0	1	1	1	1	0	1	0	1	0	1	0	0	1	1	1	0	1	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	0	0	1
1	0	0	0	1	0	1	1	1	1	1	0	0	0	0	1	0	0	1	1
1	0	0	0	1	1	0	0	1	1	0	1	0	0	0	1	1	1	0	0
0	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0
0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	0	1	0	1	1
0	1	0	0	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	1
0	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	0	1
1	0	1	1	1	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0
0	0	1	0	0	0	1	0	0	0	1	0	0	0	1	1	1	0	1	0
1	0	0	1	1	1	1	1	0	0	0	1	0	0	0	1	1	0	1	1
1	1	1	0	1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	1	1	0	0	0	1	0	0	0
1	1	0	0	0	0	0	0	1	1	1	0	1	1	1	0	0	0	0	0
1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0
1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	0	0	1	1	1
1	0	0	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	0
0	0	0	1	0	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1
0	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	1
1	1	1	0	0	1	1	1	0	1	0	1	0	0	0	1	1	1	1	0
1	1	1	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0
0	0	1	0	0	0	1	1	1	0	0	1	0	1	0	1	1	0	0	1
0	0	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0
1	0	1	1	0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	0
0	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0	1
1	1	0	0	0	0	0	0	0	1	1	1	1	0	0	0	0	1	0	1
1	1	1	0	1	0	1	1	0	0	0	1	1	1	1	1	0	1	1	1
0	1	1	1	0	1	0	0	0	0	1	1	1	1	0	1	1	1	1	1
1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	0	1	1	1
0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
1	1	1	1	1	0	1	1	0	0	0	0	0	1	1	0	1	1	1	1
0	0	1	0	0	0	0	1	0	0	1	0	1	1	0	0	0	0	1	0
0	1	0	0	1	0	0	1	1	0	0	0	0	1	1	0	1	1	0	0
0	0	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0	1	0	1
1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	0	0	1	0
0	1	1	0	1	0	1	1	1	1	0	1	1	0	1	1	1	1	0	0
1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0
0	0	0	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1
1	0	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0	0	0	1
1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1
0	0	1	1	1	0	0	0	1	0	0	1	1	0	0	0	0	1	0	0
1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0
1	1	1	0	0	1	0	1	1	1	1	1	1	1	0	0	1	1	1	0
1	0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	0
1	1	0	1	1	0	0	1	0	1	0	1	1	1	0	1	1	0	1	1
1	1	0	0	1	0	0	0	0	0	0	0	1	1	1	1	1	1	0	1
0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0
0	1	1	0	0	0	0	1	0	1	1	0	1	0	1	0	0	1	0	1
0	0	1	0	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1
0	1	1	0	0	0	0	0	1	1	1	0	0	1	1	1	1	1	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0
0	1	1	1	0	0	0	0	1	0	1	1	0	0	1	0	0	0	0	1
0	0	0	1	1	0	1	0	1	1	1	0	0	0	1	0	0	0	0	1
1	0	0	0	1	1	0	0	0	1	0	0	1	1	1	0	1	1	0	1
1	0	1	0	0	0	1	0	0	0	0	1	1	1	0	1	0	1	0	0
1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	0	1	1
1	1	0	0	1	0	1	1	0	0	0	1	0	0	1	1	1	0	0	0
0	1	1	1	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	1
0	1	0	0	0	0	0	1	1	0	1	0	1	1	0	1	0	1	0	1
1	1	0	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0
1	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	1	0	1
0	0	1	1	0	1	1	0	0	1	1	1	0	0	1	1	0	0	1	0
1	0	1	0	1	1	0	0	1	1	0	1	0	0	0	1	0	0	0	1
1	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	0	0	0	1
0	1	0	0	1	1	1	1	0	1	0	0	0	0	1	1	1	0	1	1
0	0	1	0	1	0	1	1	1	0	1	0	0	1	1	0	0	0	0	1
1	1	0	1	1	1	0	0	1	0	0	0	0	1	1	0	1	1	1	1
1	1	1	1	1	0	1	0	0	1	0	1	1	0	1	0	0	1	1	1
1	0	0	1	1	1	0	0	1	1	1	1	0	0	0	0	0	1	1	1
0	0	1	1	1	1	1	1	1	1	0	0	1	0	0	0	1	1	1	0
0	1	1	0	1	1	0	0	0	1	0	0	1	0	1	0	1	1	1	1
1	0	0	1	1	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1
1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1
1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	1
1	0	0	0	1	0	0	0	1	1	0	0	1	1	0	1	0	0	0	0
1	1	0	0	1	1	1	0	0	1	0	0	1	1	1	1	1	1	0	1
1	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0	1	1	0	1
0	1	0	0	1	0	0	0	0	0	0	0	1	1	0	0	1	1	1	1
0	1	1	0	1	0	1	1	0	1	0	0	0	0	0	1	1	1	0	0
0	0	0	0	1	1	0	1	1	1	1	1	1	1	1	0	0	0	0	1
0	1	0	1	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0
1	1	1	0	0	1	0	1	0	1	1	1	0	0	0	1	0	0	0	1
1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1
1	1	1	0	1	1	1	1	0	0	0	0	1	1	1	1	1	0	1	0
0	0	0	0	0	0	1	1	0	0	1	0	0	1	1	1	0	1	1	1
1	0	0	1	1	1	1	0	0	0	1	1	0	0	0	0	0	0	1	0
1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	0	1	0	1	0	0	0	1	1	1	0	0	0	0	1	0	0	0
0	0	1	0	0	0	0	1	0	0	1	1	1	1	0	1	1	0	1	0
1	0	1	1	1	1	0	1	1	0	1	0	1	1	1	0	0	1	0	0
0	0	1	0	0	0	1	1	1	1	0	1	1	0	0	1	1	1	1	0
0	0	1	1	1	0	0	1	1	0	1	0	1	1	1	1	0	1	1	1
0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	1	1	1	1	0
0	0	1	0	0	1	0	0	0	1	0	1	1	0	1	0	1	1	0	0
1	0	1	0	1	1	0	0	1	1	0	0	0	0	0	1	0	0	1	0
0	1	1	1	0	1	1	0	1	1	0	0	0	0	1	1	1	1	1	1
0	0	1	1	0	0	0	1	0	0	1	1	0	0	0	0	1	0	0	0
0	0	1	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1
1	0	1	0	0	1	0	0	0	0	0	0	0	0	1	1	0	1	0	1
1	1	0	0	1	0	0	0	0	0	0	1	0	1	1	0	0	1	1	0
1	1	1	0	0	1	0	0	0	0	0	0	1	1	1	0	1	1	1	1
1	0	1	1	1	1	1	0	0	0	0	1	1	1	1	1	0	1	1	1
0	1	0	0	1	0	1	1	1	0	0	0	0	0	1	1	0	1	0	0
1	0	0	0	0	1	0	1	1	0	0	1	0	0	0	0	0	0	0	0
0	1	1	0	0	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1
1	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0	1	0	0	1
0	0	0	0	1	0	1	0	1	0	1	1	1	1	0	0	1	1	1	0
0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	0
0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	1
0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0
0	0	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0
1	1	1	0	1	0	1	1	0	1	1	1	0	0	1	0	1	1	0	0
1	1	0	0	1	1	1	0	0	0	0	0	0	1	1	1	0	0	0	0
1	0	0	0	0	0	0	0	0	1	0	1	0	0	0	1	0	0	0	0
0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	1	0	1
0	0	1	1	0	1	0	0	1	1	1	0	1	1	0	1	0	0	1	0
0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	1	0	0	0
0	0	0	0	0	1	1	0	1	0	1	1	0	1	0	0	0	1	0	0
1	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	0	0
0	1	0	1	0	0	1	1	1	1	0	0	0	1	1	0	1	1	0	0
0	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0
0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1
0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0
0	0	1	1	1	1	1	0	1	1	0	1	1	1	0	1	0	0	1	1
1	1	1	1	0	0	1	0	0	0	1	0	0	1	0	1	0	0	0	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	0	1	1	1	0
1	1	1	1	0	1	0	1	1	1	0	1	0	0	0	1	1	0	1	1
1	0	0	1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	1	0
1	1	1	0	0	1	1	0	0	1	1	0	1	0	0	0	0	1	1	0
1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1	0
0	0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1
1	1	1	1	0	1	1	1	0	1	0	0	1	1	1	1	0	0	0	1
1	1	0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0
1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	0
1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	0	0	0	1
1	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	1	0
0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0
1	1	1	0	1	1	0	1	1	1	1	1	0	0	0	0	1	1	1	0
1	0	1	1	0	1	0	1	1	1	0	0	0	0	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	0	0	0
0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0	0
0	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
0	0	0	1	0	1	1	1	0	1	1	0	0	0	1	0	0	1	1	1
1	1	0	0	1	1	0	0	0	1	1	0	1	0	1	0	1	1	0	0
1	0	1	0	0	1	0	1	1	0	0	1	1	1	1	1	0	0	1	0
0	0	0	1	1	0	0	1	1	1	0	0	1	0	1	1	1	0	1	1
0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	0	0	0	1	0	0	1	1	0	0	0	0	1
1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	1	0
0	0	1	0	0	0	0	0	1	1	0	0	1	0	0	0	1	0	0	0
0	1	1	1	0	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1
1	1	1	1	1	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0
1	1	1	0	1	1	0	1	1	0	0	0	0	1	1	0	0	0	1	0
0	1	1	1	1	0	0	1	0	0	0	0	1	0	1	1	1	1	0	0
1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	1	0	0	1
1	0	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	0
0	1	1	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1
1	1	1	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	1	0
0	0	1	1	1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	1
0	1	0	1	1	1	1	0	0	1	1	1	0	1	1	0	1	0	0	1
1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	0	0	1	0
1	1	0	1	0	0	1	1	1	0	0	1	0	0	0	1	1	1	1	1
0	0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	1	1	1
1	1	1	0	1	1	1	0	0	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	1	1	0	0	0	1	0	1	1	1	0	0	0	0	0	1
0	0	0	1	1	0	0	1	1	0	0	1	1	0	0	0	1	0	1	1
1	1	0	1	0	1	1	1	0	1	0	0	0	0	1	0	0	0	0	0
1	0	1	1	0	0	0	1	1	0	1	1	1	0	0	1	0	1	1	0
0	1	0	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0
1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	0	1	0	0	1
1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	0	0	0	1	1	0	1	0	1	1	0	0	0	0	1
1	0	0	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0	0
0	0	0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	1	1
0	1	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1
0	0	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	0
1	0	1	1	1	1	1	0	1	0	0	0	0	0	1	1	0	1	0	0
1	1	1	0	0	0	0	0	1	1	1	0	1	0	0	1	0	0	0	0
0	0	1	1	1	1	0	1	1	0	1	0	0	0	0	1	0	0	1	1
0	0	0	0	0	1	1	0	1	0	1	1	1	1	1	0	1	1	0	1
1	0	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1
1	0	0	0	1	0	0	0	0	0	0	0	1	1	1	1	0	1	1	1
0	1	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1
0	0	1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	0	0
1	0	1	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0
0	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0
1	1	0	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	0	0
0	0	0	0	0	0	1	1	1	0	0	1	0	1	1	0	0	1	1	1
0	0	0	1	0	0	1	0	1	1	1	0	0	1	1	0	0	0	1	1
1	0	0	0	0	1	1	0	1	1	0	0	0	1	1	0	1	1	1	0
1	0	1	1	0	1	1	1	0	0	0	0	1	0	0	1	1	1	1	0
0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	0	1	0
1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	0	0	1	0
0	0	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0
1	1	0	1	1	1	0	0	0	0	0	0	1	0	1	0	0	0	0	1
1	1	0	1	0	1	0	0	1	1	1	1	0	0	0	0	0	1	1	0
0	0	1	1	0	0	0	1	1	1	1	1	0	1	1	0	0	1	1	0
0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	0	0	0	1	0
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0
0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	0	0	0	0
0	0	0	1	1	0	1	0	0	0	1	1	0	1	1	1	0	0	0	0
1	1	0	1	1	0	1	0	1	0	0	0	0	0	0	1	0	1	1	1
0	0	1	0	1	0	0	0	1	1	1	0	1	0	1	0	0	1	1	1
0	0	1	1	1	0	0	1	0	0	1	1	0	0	1	1	1	1	1	0
0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1
1	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1	1	1
0	0	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	0	0	1
0	1	1	1	1	1	1	1	0	1	1	0	0	0	0	1	1	1	1	0
1	0	1	1	1	1	0	1	1	1	1	0	0	1	0	1	0	1	1	1
1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1
1	1	1	0	0	0	0	0	1	0	1	1	0	1	1	0	0	0	0	1
0	0	0	1	0	0	0	0	1	1	0	1	1	0	0	0	0	0	1	0
0	0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	1
1	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1	1	0	0	0
1	1	1	1	0	1	1	1	0	1	0	1	0	0	1	0	1	1	1	0
0	0	0	1	0	0	0	1	1	0	1	1	1	1	1	0	0	0	0	1
1	1	1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1
0	1	1	0	0	1	0	0	0	0	0	0	1	1	0	1	0	1	0	0
1	1	1	0	1	0	1	1	1	1	1	1	0	0	0	1	1	1	1	0


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_6_kappa_0_250.txt <==
0	0	0	1	1	0	1	1	1	1	1	1	1	0	1	0	1	0	1	0
0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	0	1
1	1	1	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0
1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0
0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	1	1	1	1	1
0	1	1	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1	0
1	1	0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	0	1
0	1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1
1	0	0	0	1	1	0	0	0	0	1	0	1	1	1	0	0	0	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1
0	1	0	0	0	0	0	0	1	0	1	0	0	0	0	1	1	0	0	0
0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0
1	0	0	1	1	1	0	0	0	1	0	0	0	1	0	1	0	0	1	1
0	1	1	1	0	0	0	1	1	0	0	0	1	0	1	0	1	1	0	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0	0
0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0
0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	0	1	1	1	0
1	1	0	0	0	1	0	1	1	0	1	0	0	1	1	0	1	0	0	0
0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	0	1	1	1	0
0	1	1	0	0	1	1	1	0	1	0	0	1	1	1	0	0	0	0	0
1	1	1	1	1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	1
1	1	0	0	0	1	1	1	0	1	1	0	0	1	1	1	0	1	1	1
1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	0	0	1	1	1	0	0	0	1	0	1	1	1	0	0	0	0	1	0
0	1	0	0	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1	0
1	0	0	0	1	0	1	1	0	0	1	1	0	0	0	1	0	0	1	0
0	0	1	1	1	1	1	1	0	0	0	0	1	0	0	0	0	1	1	0
1	0	1	0	0	1	0	1	1	1	0	0	1	0	1	1	0	0	0	1
1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1
0	1	1	0	0	0	1	0	1	0	1	1	0	1	0	1	1	1	1	0
0	1	0	0	1	0	0	1	0	0	1	1	1	0	0	0	1	0	1	1
0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0
0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	1	1
0	0	0	0	0	1	0	1	0	0	1	1	0	0	0	0	0	0	1	0
0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1
1	1	1	1	0	0	1	0	1	0	1	1	0	0	1	1	1	1	1	0
1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	0
0	1	1	0	0	1	1	1	1	1	1	0	1	0	0	0	0	1	0	0
1	1	0	1	1	1	0	0	1	1	1	0	1	1	0	0	1	1	1	1
1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1
1	0	1	0	0	1	0	1	1	0	1	0	0	1	1	0	1	0	0	1
0	0	1	0	0	0	1	1	1	1	1	1	0	1	1	0	0	1	1	1
0	0	1	0	1	0	1	1	0	1	0	1	1	0	0	1	1	1	0	0
1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	0	0	1
1	0	0	1	1	0	1	0	1	0	1	0	0	1	1	1	0	0	1	1
0	1	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	1	0	0	1	0	0	0	0	0	1	0	1	0	0	1	0
0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	1	1	0	0	1
0	1	0	1	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	0	0	1	0
1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	1	1
0	1	1	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1
0	1	1	1	0	1	1	0	1	1	1	0	0	1	1	0	1	1	1	0
1	0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	0	1	1	1
0	1	1	1	1	1	0	0	0	1	0	1	0	0	0	0	0	1	1	0
1	1	0	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1
1	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1
1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	0	0	1	0	1	1	1	0	1	1	1	0	0	0	1	1	0
1	0	1	0	1	1	0	1	1	1	1	1	0	0	1	0	1	1	0	0
0	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	1	0	0	0
1	0	1	0	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1
1	0	1	1	1	1	0	1	1	1	0	0	0	0	1	1	0	1	1	1
1	1	0	0	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1
1	1	0	1	0	1	1	0	1	1	0	0	1	1	1	0	0	1	0	0
1	0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	0
0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0	1	1	0	0
1	1	0	1	1	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0
0	1	0	1	0	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0
1	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1
0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1
1	1	0	0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	1	0
1	1	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1	1
1	1	0	0	0	1	0	0	0	0	1	1	1	1	1	0	1	1	0	0
0	0	1	1	0	1	1	1	0	1	0	0	0	1	1	0	1	1	1	0
0	0	1	1	0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	1	1	1	1	0	1	1	1	1	0	0	0	0
1	1	0	1	0	0	1	0	0	1	1	0	1	1	1	0	1	1	1	0
1	1	0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	1	1	1
0	0	0	1	0	0	1	1	1	1	0	1	0	0	1	1	1	0	0	0
0	0	1	0	1	0	1	0	1	1	0	0	0	0	0	0	0	1	0	0
1	0	0	1	1	1	1	1	0	0	1	1	1	1	1	0	0	0	1	1
0	1	1	1	0	1	1	0	0	1	0	1	0	0	1	1	1	0	0	0
1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1
0	0	0	1	1	0	1	1	0	0	1	1	1	1	0	1	0	0	1	1
0	0	1	1	1	0	0	1	1	1	1	1	1	0	1	0	1	1	0	0
1	1	0	0	1	1	1	1	0	1	0	1	1	1	0	0	1	1	1	0
1	0	0	1	1	0	1	0	0	0	0	0	0	0	1	1	0	0	1	1
0	1	0	1	0	0	0	0	1	0	0	0	0	0	1	1	1	1	0	0
0	0	0	0	0	0	0	0	0	1	1	1	1	0	1	1	1	0	0	0
1	0	0	1	1	1	1	1	0	0	0	1	1	1	0	1	0	0	1	0
0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0	0	0
1	1	0	1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	0
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	0
1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1
1	1	0	0	0	0	1	1	0	0	1	1	1	0	1	1	0	1	1	1
1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1
0	1	0	1	0	0	1	1	0	0	0	1	0	0	1	1	0	0	1	0
1	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0
1	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0
1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1
1	0	0	1	0	1	1	1	0	0	1	0	0	1	1	1	0	1	1	1
0	1	1	1	1	0	1	1	1	1	1	0	0	1	0	1	0	0	1	0
1	1	0	1	0	1	1	1	0	0	1	0	1	0	1	1	1	0	0	0
0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	1	1
1	0	0	1	0	0	0	1	1	0	0	1	1	0	1	1	1	1	0	1
0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	0	0	0	0	0
0	1	1	0	1	0	0	1	0	1	1	1	1	1	1	0	1	0	1	0
0	0	1	1	0	1	0	0	0	0	0	1	0	0	1	1	1	1	0	0
0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1
1	1	0	1	1	1	0	1	1	1	0	0	0	1	0	1	0	1	1	1
1	1	1	0	1	1	1	0	0	0	1	1	0	1	1	0	1	1	1	1
1	1	1	1	1	0	1	1	1	0	1	1	0	0	0	0	1	1	0	0
1	0	0	1	1	1	1	0	1	0	0	0	0	1	1	0	0	0	0	1
1	0	0	1	0	0	0	0	1	1	0	1	1	1	0	0	0	1	0	0
0	1	0	1	1	1	1	0	0	1	1	0	1	1	1	0	0	1	1	1
1	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	1	1	0	0	1	0	1	0	1	1	0	1	1	0	1	0	1	1	1
0	0	1	0	0	0	1	1	0	0	1	0	0	1	1	1	1	0	0	0
0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	0	0	1	0
1	0	1	1	1	1	1	0	0	0	0	1	1	1	0	1	1	1	1	1
1	1	0	0	1	0	0	0	0	1	0	0	1	1	0	1	0	0	1	1
1	1	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0
0	0	1	1	0	0	0	1	1	1	0	1	0	1	0	0	0	0	0	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	0	1	0	0	0	1	1	0	0	1	1	0	1	1
1	0	1	0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1
1	1	0	0	0	1	1	0	0	1	0	0	1	1	1	0	0	0	1	1
0	1	0	0	0	1	0	0	1	1	0	0	1	1	1	1	0	0	1	0
1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	0	0	0	0	0	0	0	0	0	0	1	1	1	0	1	1	1	0
1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1
0	1	1	0	0	1	0	1	1	0	0	0	0	1	1	0	1	1	0	1
1	0	0	0	0	0	1	0	1	1	1	1	1	1	1	1	0	0	1	0
0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0
0	1	1	0	1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	0
0	0	1	0	0	0	0	0	1	0	0	1	1	1	0	1	0	0	1	1
0	1	0	0	1	0	1	0	0	0	1	1	1	1	1	1	0	0	1	1
0	0	0	0	0	0	1	1	1	0	1	0	1	1	0	0	1	1	1	0
0	1	1	0	0	0	1	1	1	1	1	1	0	1	0	0	0	1	1	0
1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0
0	1	1	1	0	0	1	0	0	1	1	1	0	0	0	1	0	0	1	1
1	1	0	1	0	0	0	1	0	0	1	0	1	1	1	0	1	1	0	0
0	1	0	0	0	0	1	0	1	0	0	1	1	1	1	0	0	1	1	1
0	1	1	0	0	0	1	1	1	0	1	1	0	0	1	1	1	0	0	0
1	1	1	0	0	0	1	1	1	1	1	0	0	0	0	1	0	1	0	1
1	0	0	0	0	1	1	1	1	1	1	1	0	0	0	0	0	1	0	1
0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	0	0	1	1	1	0	1	0	1	0	1	1	1	1
0	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1
0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0
0	0	1	1	0	0	0	0	1	0	1	0	0	0	1	1	0	1	1	0
0	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1
0	0	0	1	1	0	0	1	1	1	1	1	0	0	1	0	0	0	1	1
0	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
0	1	0	0	0	1	1	0	0	1	0	1	0	1	0	0	1	1	0	0
0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0
0	1	1	1	0	0	0	0	1	1	1	0	0	0	1	0	0	1	1	1
0	1	0	1	1	1	1	1	0	1	1	0	1	1	1	1	1	0	0	0
1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	0	0
0	0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	0	0	0	0	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	1	0	1	1	1	1	0	0	0	1	1	0
1	1	0	0	0	0	1	1	1	1	0	1	1	0	1	1	1	0	0	0
1	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0	1	0	0
0	0	1	0	0	1	0	1	0	1	1	1	0	0	1	0	1	1	0	1
0	0	0	0	0	0	1	1	1	0	1	0	1	1	0	0	0	1	1	0
0	1	1	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0
0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1
0	0	0	1	1	1	0	1	1	0	1	0	1	1	0	1	0	0	1	1
0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	1
1	1	0	1	1	0	0	0	1	0	1	0	0	0	1	1	0	1	1	1
1	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	1	1
1	0	0	0	0	1	0	1	1	0	0	0	1	0	0	0	1	0	0	0
0	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0
1	1	1	1	0	1	1	0	0	1	1	0	1	0	1	1	1	0	1	0
0	1	0	1	0	0	0	0	1	1	1	1	1	0	1	0	0	1	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1
0	0	0	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	0	1
1	0	1	1	1	1	1	1	0	1	1	1	0	0	0	1	0	1	1	0
0	1	0	1	1	0	0	0	1	0	1	1	1	0	1	0	0	1	1	1
0	0	1	1	1	1	0	1	0	0	1	0	1	0	0	1	1	1	1	0
1	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	1	1	0	0	0	1	1	1	0	0	1	0	0	0	0	1	1	1
0	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	1	0	0	0
1	0	0	0	1	1	0	1	0	1	0	1	1	0	0	0	1	0	1	0
1	0	0	1	1	0	1	0	0	0	0	1	0	1	0	1	0	0	1	1
0	1	1	1	0	1	1	0	0	1	1	0	1	1	1	0	0	1	0	0
1	0	0	1	1	1	0	0	1	1	0	1	1	0	0	0	1	0	0	0
1	0	1	1	0	1	1	1	1	0	0	0	0	1	1	0	0	0	0	1
1	1	0	0	0	0	1	0	1	1	0	1	1	0	0	1	1	0	1	0
1	1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	0	0	1
1	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	0
0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1	0
0	1	0	0	1	1	0	1	0	1	0	0	1	0	1	0	1	1	1	0
0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1
1	1	1	1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	1
1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1
1	1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	1
1	1	1	0	0	1	1	1	0	1	1	0	0	1	1	1	0	1	1	1
0	0	0	1	1	0	0	0	1	0	1	0	0	0	1	0	0	1	1	0
1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0
0	0	1	1	0	0	0	1	1	1	1	1	1	0	0	0	1	1	1	0
1	0	0	0	1	1	1	0	0	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	0	1	1	0	0	0	0	1	1	1	1	0	0	0	1	1
0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	0	0	1	1	1
1	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0
1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	0	0	0	1	1
0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	1	1	0	0
0	1	1	1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1
0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	1	0	0	0	1
1	1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1	1	0	0
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0
1	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1
0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1
1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	0	1	1	1
0	1	1	0	0	1	1	0	0	0	1	0	1	1	0	1	1	1	1	0
1	1	0	0	0	0	1	1	0	0	0	0	0	1	0	1	0	0	1	0
1	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	1	1	0	0
1	0	0	0	1	1	1	0	1	1	0	0	0	0	1	0	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	1	1	1	0
0	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	1	1	1	0
0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	0
1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1
0	0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1
1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1
0	1	0	1	1	0	0	0	1	0	0	0	0	0	0	1	1	1	0	1
0	0	1	0	1	0	0	0	0	0	1	0	1	1	1	0	0	1	0	0
1	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0
1	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	0	0
0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1	1
0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1
0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0
1	0	0	1	1	1	0	1	1	1	0	1	1	1	0	0	1	0	1	1
0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0
0	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	0	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	0
1	0	1	1	1	0	1	1	0	0	1	1	1	0	1	1	0	1	1	1
0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	1	1
0	1	0	0	0	1	0	0	1	0	1	0	1	1	1	1	0	1	0	1
1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	1	0	1	1
1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0
0	1	0	0	1	1	1	0	1	1	0	1	1	1	0	0	1	0	0	0
0	1	1	0	0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	0
0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0
0	1	1	0	0	1	1	0	1	1	1	1	0	0	0	0	0	1	0	0
0	0	0	0	0	1	1	1	1	1	1	1	1	0	1	0	0	1	1	0
1	1	1	0	1	0	1	1	1	1	1	0	0	0	0	0	0	1	1	0
0	0	0	1	1	0	0	0	1	1	0	0	1	0	1	0	1	0	0	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1
1	0	1	0	1	0	0	1	0	1	0	1	1	1	0	0	1	0	1	0
0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	0
1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	1	0
0	0	1	1	0	0	0	0	0	1	1	1	1	1	0	1	1	1	1	0
0	0	1	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0
1	1	0	0	1	0	0	0	0	1	0	0	1	0	1	0	1	1	1	1
1	1	1	0	0	0	1	1	1	1	1	1	1	0	0	1	1	1	0	0
0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	0	1	0
1	1	1	1	0	1	0	0	1	1	0	1	1	0	0	0	1	1	1	0
0	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
0	0	0	0	1	0	0	1	0	0	0	1	1	1	0	1	1	1	1	0
1	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1
0	1	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
1	1	0	1	1	0	1	1	0	0	0	0	1	0	0	1	0	1	1	1
1	0	1	0	0	0	0	0	1	0	0	1	1	0	1	0	0	1	1	0
1	1	0	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0
1	0	0	0	0	1	0	1	1	1	1	0	0	0	0	0	1	0	1	0
1	0	0	0	0	0	1	1	0	0	0	1	0	0	1	1	1	0	0	1
0	1	0	1	0	0	1	0	0	0	0	1	1	1	0	1	1	0	1	1
0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	0	1	1	0	0	0	1	0	1	0	1	1	0	0	0	1
1	0	0	0	1	1	1	0	0	0	0	1	1	0	0	0	0	0	0	0
0	1	1	0	0	1	0	1	0	1	1	1	1	1	0	1	1	0	0	0
0	1	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	0	1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0
0	1	1	1	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	0
1	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
0	1	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
0	0	0	0	1	1	0	0	0	0	1	0	0	1	1	0	0	0	0	1
1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0
1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0
1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	0	1	0	0
1	1	0	0	0	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1
1	0	1	1	1	0	0	1	1	0	1	1	1	0	1	0	1	1	0	0
0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
1	1	1	1	0	0	0	0	1	0	1	1	0	1	1	1	0	0	0	1
1	0	0	0	1	1	1	1	0	1	0	0	0	1	1	1	1	0	0	1
0	1	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0
0	0	0	1	0	0	1	0	1	0	1	1	1	1	0	1	0	0	0	0
0	0	1	0	0	0	1	0	0	1	0	0	0	1	1	1	0	0	0	1
1	0	0	1	0	1	1	1	0	0	0	1	1	0	0	1	0	0	0	0
1	1	0	1	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1
0	1	0	1	0	0	0	0	1	0	1	1	1	0	0	1	0	0	1	1
1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	0	1	1	0	0	1	1	0	0	1	1	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	0	0	0	0
1	1	1	1	0	0	1	1	1	0	1	0	1	0	0	1	1	1	1	0
0	0	1	0	0	0	0	0	0	1	0	0	0	1	1	1	1	1	0	0
0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	0
0	0	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	1	1	1
0	1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1
1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1
1	1	1	1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	0	1
0	0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	0	0	1	1
0	0	0	1	1	0	1	0	1	1	1	1	0	0	1	0	0	0	0	1
0	0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1
0	1	1	1	1	0	1	0	1	0	0	1	1	1	1	1	0	1	1	1
1	1	0	1	0	0	0	0	1	0	0	1	0	0	1	0	1	0	0	0
0	1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	0	1	0	0
0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	0	0	1	1	0	0	0	1	0	0	1	1	0	0	0	1	1	1
1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	0	0	1	1	0
0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	1	0	1	1
1	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0
0	1	1	1	0	1	0	0	0	1	0	0	1	1	0	0	1	0	1	1
0	1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0
1	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0
1	1	1	0	1	1	0	1	1	0	1	1	0	1	0	1	1	1	1	1
1	1	1	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	1	0
1	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1	1	0	0	1
0	0	1	1	0	1	0	1	1	0	0	0	0	0	1	1	1	1	0	0
1	0	0	0	0	0	1	0	0	0	1	1	1	1	1	0	0	1	0	0
0	0	1	0	0	0	0	0	0	1	0	1	0	1	1	0	1	1	0	0
0	0	0	1	0	0	0	1	1	0	1	1	0	1	1	0	0	1	1	1
0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0	1
0	0	1	1	0	0	0	0	0	1	0	1	0	1	1	1	0	0	1	0
0	0	0	1	0	0	1	0	1	0	1	1	0	0	1	0	0	0	1	1
1	1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1	0	0	1
1	1	1	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1
0	1	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	1
0	0	0	0	1	0	1	0	0	0	0	1	0	0	1	1	0	0	0	1
1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1
1	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1	0	0	0	0
1	0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1
0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	0	0	0
1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	0	1	0	1	1
1	0	0	0	1	1	0	1	1	1	1	1	1	0	0	0	0	1	0	0
1	0	0	0	1	1	1	1	0	1	1	1	1	0	0	0	0	1	1	1
1	0	0	0	1	1	1	0	1	1	0	1	0	1	0	0	1	1	0	0
0	1	0	0	0	1	1	1	1	0	0	1	1	1	1	1	1	0	1	0
0	1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	0	1
1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0
0	1	1	1	0	1	0	1	1	0	1	0	1	1	1	1	1	0	0	1
0	0	1	0	1	0	1	1	0	1	1	1	1	1	1	1	0	0	1	1
0	0	1	1	0	1	1	1	0	0	0	1	1	1	0	0	0	1	0	0
1	0	0	1	0	0	0	1	0	0	1	1	1	0	0	1	0	1	1	1
0	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1
0	1	1	1	0	0	0	1	1	1	1	0	0	0	1	0	1	0	0	0
0	1	1	1	0	1	1	0	0	1	0	1	0	0	0	0	1	1	1	0
1	1	0	0	1	0	1	0	0	0	1	0	0	0	1	1	1	1	0	1
0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	1	1	0	0	0	0	1	1	0	0	0	1	0	0	1	1	1	1	0
0	0	1	1	0	0	1	1	0	1	0	1	0	0	1	0	0	1	1	0
0	0	0	0	1	1	1	1	0	0	0	0	1	1	1	0	1	1	1	1
1	1	0	1	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0	0
0	1	1	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1
1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1
1	0	0	0	1	1	1	1	0	0	1	0	1	1	1	0	0	1	1	1
1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	1	1	0
0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1
0	1	0	0	1	0	0	1	1	0	1	1	0	0	0	1	1	0	0	0
0	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0
0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	0	1	1	1	1
0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1
1	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0
1	1	0	1	1	1	1	0	0	0	0	1	0	1	1	0	1	1	1	1
0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0
0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1
1	1	0	0	0	1	1	1	0	0	0	0	1	1	1	0	0	0	1	1
1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	0
1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0
1	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1
0	1	1	0	0	0	1	1	0	0	1	0	0	1	1	0	1	0	0	0
1	1	1	0	0	1	0	0	1	1	0	0	0	1	1	1	0	1	0	0
0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0
0	1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1
0	0	1	0	0	0	1	0	0	0	0	1	0	1	1	0	1	0	1	1
0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	1	1	0	0
1	0	0	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1	0	1
0	0	1	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0	1	1
1	1	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	1	1	0
1	1	1	1	1	0	1	1	0	0	0	1	0	1	0	1	1	1	1	1
0	0	0	1	0	1	1	0	0	1	1	1	0	0	1	0	0	1	1	1
1	0	0	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0
0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	0	0	0
1	1	1	0	1	0	0	1	1	0	1	0	0	0	0	1	1	0	0	1
1	1	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	0	1	1
1	0	0	0	1	0	0	1	1	1	1	1	1	0	0	1	1	1	0	0
1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	1	1	0	0
0	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1
0	1	1	1	0	1	0	0	0	1	1	0	0	0	0	0	0	1	0	0
1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
1	1	0	1	1	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0
1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	1	0	1	1
0	0	0	0	0	1	1	0	0	0	1	1	0	1	1	0	0	1	0	1
0	0	0	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1	0	1
0	0	1	1	0	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	1	1	1	0	0	1	1	0	0
1	1	1	1	1	1	1	0	1	1	0	1	0	0	0	1	1	0	0	1
0	1	1	0	0	0	1	1	0	1	1	1	0	0	1	1	1	0	0	0
0	0	0	1	1	0	0	1	0	1	1	1	1	1	1	1	1	0	1	0
1	0	0	0	1	1	0	1	0	0	1	1	1	1	1	1	0	0	0	1
0	1	1	1	0	1	0	0	0	0	1	1	1	0	0	1	0	1	0	0
0	1	1	1	0	1	0	0	0	1	1	0	0	1	1	0	1	1	1	0
1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0	0	1
0	0	0	1	0	0	0	1	0	1	1	0	1	0	0	0	0	1	1	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	1	0	1	0	0	0	0	1	1	0	0	0	1	0	1	1	1	0
0	0	0	0	1	1	0	1	0	0	1	1	1	0	0	0	1	0	0	0
1	0	0	1	1	1	1	1	0	0	0	0	0	1	1	0	0	0	1	1
1	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1
0	0	0	1	1	1	0	0	0	0	1	0	1	1	1	0	1	1	0	1
0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	1
0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	1	0	0
0	0	1	1	0	1	1	1	1	1	1	0	1	1	0	0	0	0	0	1
0	0	0	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1
0	1	1	1	0	1	1	0	0	1	1	1	0	0	1	0	0	1	0	0
1	1	1	0	0	0	0	0	1	1	1	0	0	0	1	1	1	1	1	1
0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0
0	1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0
0	0	1	1	0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	1
0	1	1	1	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1	1	1
0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	1	0
1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	1	1	0	0
1	1	1	1	1	0	0	0	0	1	0	0	1	0	0	1	1	1	0	0
0	1	1	1	0	0	0	0	0	1	0	0	1	1	1	0	0	1	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	1	0	0
1	1	1	1	1	0	0	1	1	1	0	1	0	0	1	0	0	0	0	0
1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	1	1	0	0	1
1	1	0	0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	1	0
1	1	0	0	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	1	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1
0	0	0	0	0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1
1	0	1	1	0	1	1	1	1	1	0	1	1	0	1	1	0	0	1	1
1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	0	0	0	1	1	1	0	1	1	0	1	1	1	1	1	1	1	1
0	1	0	0	0	0	0	0	0	0	1	1	1	1	0	1	1	1	1	1
1	1	0	0	0	0	0	0	0	1	0	1	1	1	0	1	1	0	1	0
0	0	0	1	0	1	1	0	0	0	0	0	1	0	0	0	0	1	0	0
0	0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	0	0	0
0	1	0	0	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1	0
1	1	0	1	0	1	1	0	0	0	0	0	1	0	1	1	1	0	0	1
1	0	0	1	1	0	0	0	1	1	0	1	0	0	1	0	0	0	0	1
0	1	1	1	1	0	0	1	1	0	1	1	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	0	1	1	1	0	1	1	0	0	0	0	1	1
1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	0	0	0	1
0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	1	1	1
1	1	1	1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	1	1
1	1	0	0	0	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	1
0	0	0	1	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1
0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	1	1	0	1
0	0	0	0	1	1	0	1	1	0	1	0	0	1	0	0	0	0	0	0
1	0	1	0	1	1	1	0	0	1	0	1	0	0	0	0	0	1	1	1
1	1	0	1	0	1	1	0	0	0	0	0	1	1	0	0	0	0	1	1
0	0	0	1	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	1
0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	1	1
1	0	1	1	1	0	1	1	0	1	0	1	1	0	1	0	1	1	1	1
1	0	0	0	1	0	1	1	0	0	0	0	0	0	1	1	1	1	1	1
1	1	0	0	0	0	1	1	1	0	0	0	1	0	1	1	0	0	0	1
1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	0	0	0	1
1	0	1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	1	0
1	1	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	1	0	0
0	1	0	0	0	1	1	1	1	1	1	0	0	0	0	0	0	1	0	0
0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
0	1	0	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	1	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0
0	0	1	1	1	1	0	0	0	1	1	0	0	0	0	0	1	0	1	0
0	1	1	1	1	0	0	1	0	0	1	1	0	1	1	0	0	0	1	1
1	1	0	1	1	1	0	1	1	1	0	1	1	0	0	1	1	0	0	0
0	0	0	1	0	1	1	0	1	0	1	1	0	0	1	0	0	0	0	1
1	1	1	0	1	0	1	1	0	1	1	1	0	0	1	1	1	0	0	1
0	1	0	0	1	0	1	0	0	0	1	0	0	0	1	1	0	0	0	1
1	0	0	1	1	0	0	1	1	0	0	1	0	0	0	1	1	1	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	1	1	1	0	0	0	0	1	0	0	0	0	1	0	1	0	1	1	1
0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	0	0	0	1	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1
1	1	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	0	1	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0
1	1	1	1	0	1	1	0	0	0	0	0	1	1	0	1	1	1	1	0
0	0	1	0	0	1	0	0	0	1	1	0	0	0	0	0	0	1	0	1
1	0	0	0	1	1	1	1	0	1	0	1	0	1	0	1	0	0	0	1
0	0	0	1	0	1	0	0	1	0	1	1	1	1	0	0	0	0	1	0
0	0	0	0	1	0	1	0	0	1	1	0	1	0	0	0	1	0	0	0
0	0	0	0	0	1	0	1	0	0	1	0	1	1	1	0	0	0	1	1
0	1	0	0	0	1	0	0	1	1	1	1	1	0	0	1	1	0	0	0
1	1	0	0	0	1	1	1	1	0	1	0	1	1	0	1	0	1	1	1
1	1	1	1	0	1	1	1	1	1	0	1	0	1	1	0	1	1	1	0
1	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	0
0	1	1	0	1	0	0	1	0	0	0	0	0	1	0	0	0	1	0	1
1	0	1	1	0	0	0	1	1	1	1	1	1	0	0	0	0	0	1	1
1	0	0	0	1	1	1	0	0	1	0	1	1	0	1	0	1	0	0	0
0	1	0	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1
1	1	1	0	0	1	1	0	1	1	1	1	1	0	1	0	1	0	0	0
0	0	1	0	1	0	0	0	0	1	0	0	1	0	1	0	1	1	1	0
0	1	1	1	1	0	1	1	0	0	0	0	1	0	0	1	0	0	0	1
0	1	0	0	1	1	0	1	1	0	1	0	0	0	1	1	0	0	0	1
0	0	0	1	1	1	1	0	0	0	1	1	0	0	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0
1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	0
0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0
1	1	0	0	0	0	0	0	1	0	1	1	0	0	1	0	1	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	1	0	1	0
0	1	1	1	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0
1	1	0	1	0	1	1	0	0	1	0	1	1	0	1	0	0	1	1	0
0	0	1	1	0	0	0	0	1	1	0	1	1	1	1	0	0	1	0	1
1	1	0	0	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	1
1	0	1	0	0	1	0	0	0	1	0	1	0	1	1	0	1	1	1	1
1	0	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0	0	0
1	0	1	1	0	1	0	0	0	1	0	1	1	0	1	0	1	1	0	0
0	0	0	0	1	0	1	1	0	1	0	1	1	0	0	1	0	0	0	0
0	0	1	1	1	0	1	1	1	0	0	0	1	1	1	0	0	1	1	0
1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	0
1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0	1	1	1	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1
0	1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1
0	1	0	0	0	1	1	1	0	0	0	0	1	1	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
0	0	1	1	1	0	0	1	0	0	1	1	1	0	1	1	1	0	1	1
1	1	1	0	1	0	0	1	0	0	0	1	1	1	0	1	1	1	1	1
0	0	1	1	1	0	0	1	0	1	1	1	1	0	0	0	1	0	0	0
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1
0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1
0	1	1	0	1	0	1	1	0	0	0	0	0	1	0	1	0	0	1	0
0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	1	1	0
0	1	1	1	1	0	0	1	0	1	0	1	1	1	0	0	1	1	1	0
0	1	0	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1
1	0	0	0	1	0	0	1	1	0	0	1	1	0	1	1	1	1	0	1
0	0	0	1	0	1	0	0	1	0	0	0	0	0	1	1	1	0	0	1
1	1	1	0	0	1	0	0	1	0	0	0	0	0	0	1	0	1	1	1
0	0	0	1	0	1	1	1	1	0	1	0	0	0	0	1	1	1	1	0
0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0
0	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	0	1	0	1	0	0	0	1	0	1	1	0	0	0	1	0	1	0
0	1	0	0	0	0	0	0	1	1	1	1	1	0	0	0	1	1	0	1
0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1
1	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	1	1	0	0
1	1	1	1	0	1	1	0	1	1	0	0	0	0	0	0	0	1	0	0
0	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0
0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	0	0	1	1	0
1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0
0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	0	1	0	0	1	1	1	1	1	0	0	0	0	1	0	0	0	0	1
0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0
1	0	1	0	1	1	0	1	0	1	1	1	1	0	1	1	0	0	1	1
0	0	1	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	1	1
0	0	1	1	0	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1
1	1	1	0	1	1	1	1	1	1	0	0	1	0	1	1	1	0	1	0
1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	0	0	0	0	0
0	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1
0	0	0	1	1	1	0	0	0	1	0	0	1	0	1	1	0	0	0	1
0	0	0	0	1	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1
1	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	1	0	0	0
0	1	1	0	0	1	1	0	1	1	0	0	0	1	1	0	0	1	0	0
1	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	1
1	0	0	0	0	1	1	1	0	0	1	1	0	1	0	0	0	0	0	0
1	0	0	0	0	1	1	1	0	0	0	0	1	0	0	1	0	0	0	1
1	0	1	0	0	1	0	1	1	1	0	0	1	1	1	1	1	1	0	0
0	1	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0
1	0	0	1	0	0	1	0	0	1	1	1	1	1	1	1	1	0	0	0
0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0
1	0	0	0	1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0
1	1	1	1	1	1	1	0	0	0	1	1	1	0	1	0	0	1	1	0
1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	1	1	0	1	1	0	0	0	1	1	1	1	1	0	1	1	0	0
0	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	1	1	1	1
0	0	1	0	0	1	1	1	0	0	1	0	1	0	0	0	0	1	1	0
1	1	1	1	1	1	1	0	0	1	0	0	0	0	0	0	0	1	0	1
1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	0
1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	1	0	1
1	0	1	0	0	1	1	0	0	0	0	0	0	1	1	0	0	1	1	1
0	0	0	1	0	0	1	0	0	0	1	1	0	0	1	0	0	0	0	1
0	1	0	0	0	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1
1	1	1	0	1	1	1	0	0	0	0	0	0	1	0	1	1	1	0	0
1	0	1	1	1	0	1	0	0	0	0	0	0	1	0	0	0	0	0	1
1	0	0	0	0	1	1	0	1	1	0	0	0	1	0	1	0	1	1	1
1	1	0	1	1	1	1	0	0	0	0	1	0	0	0	1	1	1	1	1
0	0	1	0	0	1	0	0	0	1	0	0	1	0	0	1	1	1	0	1
1	1	0	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	1
0	0	1	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	0	0
0	1	0	1	1	1	1	1	1	1	1	0	1	0	0	0	1	0	1	1
0	0	1	0	0	1	0	0	1	1	1	1	0	0	0	0	0	0	0	0
1	0	1	1	1	1	0	0	1	1	1	0	1	0	0	0	0	1	1	1
1	1	1	0	0	0	0	1	0	0	0	1	1	1	0	1	0	1	1	0
1	1	1	0	0	0	0	1	1	1	1	1	0	0	0	1	1	0	0	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	0	1	0	1	0	0	0	0	0	1	1	0	0	0	0	1	1	0
1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1
1	0	0	1	1	1	0	1	0	1	1	0	0	0	0	0	1	0	1	0
1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	1	1	0	1	1
1	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1
0	1	1	1	0	1	0	1	0	0	0	0	1	0	0	1	1	1	0	1
1	1	0	1	1	0	1	0	1	0	0	1	1	0	0	1	0	1	1	1
0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	1	0	0	1	1	0	0	1	0	0	1	1	1	1	0	1	1	1
1	1	0	0	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	1
1	1	1	0	1	1	0	0	0	1	0	0	0	0	0	1	1	1	1	0
0	0	0	0	0	1	1	0	0	1	1	1	0	1	1	0	0	0	0	0
0	1	1	0	0	0	0	1	1	1	1	0	1	1	1	0	0	1	0	0
1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	0	0	0	0	0	0	1	1	0	0	1	0	1	0	0	1	0	0	0
0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1
0	0	0	0	1	1	0	0	0	1	0	1	0	0	0	0	1	0	0	0
1	0	1	1	1	0	0	1	0	1	0	0	1	1	1	1	0	1	0	1
1	1	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	0
1	0	0	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1	1	1
0	0	1	1	1	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0
0	0	1	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1
1	0	0	1	0	1	1	0	0	0	0	1	0	0	1	0	1	0	1	0
0	0	0	1	1	0	1	0	1	0	1	1	1	0	0	1	0	0	1	1
1	1	0	0	0	1	0	1	0	0	1	0	0	0	0	1	1	0	0	0
0	0	0	1	0	1	0	1	1	1	0	1	1	0	1	0	0	0	1	1
0	1	0	0	1	0	1	1	1	1	1	1	0	0	0	1	1	0	0	1
0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1	1
0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	1	1	1	0
0	1	1	1	0	1	0	0	1	1	1	0	0	0	1	1	1	1	0	1
1	0	1	1	1	0	0	0	1	1	0	0	1	1	0	1	0	0	0	1
0	1	1	1	0	0	1	1	1	0	1	0	1	1	1	1	1	0	1	1
1	0	0	0	0	1	1	1	1	1	1	1	1	0	0	0	0	0	0	1
0	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	1
1	1	1	0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	0	0
1	1	1	0	1	0	1	1	1	0	0	1	1	1	1	1	0	0	0	1
0	0	1	1	1	1	0	1	0	1	1	1	0	0	0	1	1	0	1	1
0	0	1	0	0	1	0	0	0	1	0	0	1	0	1	1	0	0	0	0
0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	1	1	0
1	1	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	0	0
0	1	1	1	1	1	1	1	0	1	1	1	0	0	1	0	1	1	0	1
0	1	1	1	0	1	1	1	0	1	0	1	1	0	1	0	0	1	1	0
0	1	0	0	1	0	1	1	0	1	1	0	1	1	0	1	1	1	1	0
1	1	1	1	0	0	1	0	0	1	0	0	0	0	1	0	1	1	0	0
0	1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0
0	1	0	0	0	0	0	1	1	0	0	0	0	1	1	1	1	0	0	1
0	1	1	0	0	1	0	0	0	0	0	0	0	1	0	0	1	1	1	1
1	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	1	0	0
1	0	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0
0	1	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	1	0
1	0	0	1	1	0	0	1	0	1	0	0	1	0	0	0	1	0	1	0
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1
1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	0	0	1	1	1	1	0	0	0	0	1	1	0	0
1	0	1	0	1	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0	0
0	0	1	1	0	0	0	1	1	0	1	1	0	0	1	1	1	1	1	1
1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1
1	0	1	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	1
0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0	0
0	0	0	1	0	1	0	0	1	1	0	1	0	1	0	0	1	1	0	0
0	1	1	0	1	0	1	1	0	0	0	0	0	1	1	0	0	1	1	1
1	0	1	0	1	1	1	1	0	1	1	1	1	1	0	1	0	1	1	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
0	1	1	1	0	1	0	0	1	1	1	1	0	0	0	1	0	0	0	0
0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0
1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0	1
1	1	1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	1	0
1	0	0	0	0	0	1	1	1	0	1	0	1	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	0	0	1	0	1	0	0	1	1	1	1	1
0	1	1	1	0	1	0	1	1	0	1	0	1	1	1	1	0	0	1	1
1	1	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0
0	1	0	0	1	1	1	1	1	1	0	0	1	1	0	0	1	0	0	1
0	0	1	1	0	1	0	1	0	1	1	1	0	1	1	0	1	0	0	0
1	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1
1	1	1	0	0	0	0	1	0	1	1	0	1	0	1	1	1	1	1	0
0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0	1	0
1	0	0	1	1	0	0	1	1	1	0	0	0	0	0	0	0	0	0	1
1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	0	1	1	1
0	0	0	1	0	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1
0	0	1	1	0	0	0	0	1	1	1	0	0	0	1	0	1	1	1	0
0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0
1	1	0	1	1	1	0	1	0	0	0	0	1	1	1	0	0	0	0	1
0	0	0	0	0	1	1	1	1	0	0	0	1	1	1	0	0	0	0	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	0	0	1	1
1	1	1	0	1	1	0	0	0	1	0	0	1	1	0	0	1	1	0	0
0	1	1	1	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	1
0	0	0	1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	0	0
1	0	1	1	1	1	0	1	1	0	1	0	0	0	0	1	0	0	0	1
0	1	1	1	0	1	1	0	0	1	1	0	0	0	1	0	0	1	1	1
1	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0	1	0	0
0	1	1	1	1	1	1	0	1	0	0	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0
1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1	0	0	1	1
1	1	1	0	1	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0
1	0	0	1	1	0	1	0	0	1	1	1	1	0	1	0	1	1	1	0
1	0	0	1	1	0	0	0	1	0	1	0	1	1	1	1	1	0	1	1
1	1	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1	0	1	0
1	0	1	0	0	1	0	0	1	0	1	1	0	1	1	1	1	1	0	1
1	1	1	0	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1
1	1	0	1	0	1	0	0	0	0	0	0	0	1	0	0	1	1	0	0
0	1	1	1	0	0	1	1	1	1	1	1	1	0	1	0	0	1	1	0
0	0	0	1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0
1	1	0	1	1	1	1	1	0	1	1	0	1	1	1	0	0	0	0	0
0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1
0	0	0	1	0	1	1	1	0	0	0	0	1	0	1	0	0	0	0	0
0	0	1	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	1	1
0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	1
0	0	0	0	1	0	0	0	1	1	1	0	1	0	1	1	1	1	0	1
0	0	1	0	1	0	1	1	1	1	1	0	1	1	1	0	0	1	1	0
0	1	1	1	0	1	1	0	1	1	1	0	0	0	1	0	0	1	1	0
1	1	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0
0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	1
0	0	1	1	0	0	1	1	1	0	0	1	1	0	1	1	0	0	0	1
1	1	1	0	0	0	1	1	1	1	0	1	1	1	0	1	1	0	1	0
1	0	1	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0
1	1	0	0	0	1	0	0	0	1	0	0	0	1	1	1	1	1	1	1
1	1	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1
0	0	0	1	1	0	1	1	0	1	1	0	1	0	1	1	0	1	0	1
1	0	0	0	1	1	0	1	1	1	1	1	0	0	1	1	0	0	0	0
1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	0	1
0	1	1	1	0	0	0	1	1	0	0	1	0	0	1	1	0	1	1	1
0	1	1	0	0	0	0	1	1	1	0	0	1	1	1	1	1	0	1	1
0	0	1	1	1	0	0	0	1	1	1	1	0	1	0	0	1	1	0	0
0	1	1	1	0	1	0	1	1	0	0	0	1	1	0	1	1	1	1	0
1	1	1	0	0	1	0	0	1	1	1	1	1	1	1	0	1	1	0	0
1	1	1	0	1	1	1	1	1	0	1	0	0	1	1	0	1	1	1	1
1	0	0	0	1	0	1	1	0	0	0	1	1	1	0	1	0	0	1	0
0	0	1	0	0	1	1	0	1	0	1	0	0	1	1	0	0	1	1	1
1	0	0	0	1	1	1	0	0	0	0	0	1	0	0	0	0	1	1	1
1	1	1	1	0	0	0	0	0	1	1	1	1	0	1	1	1	1	0	1
1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1
0	0	1	1	1	0	0	1	1	0	0	0	0	1	1	1	1	1	0	1
1	1	0	0	0	1	1	1	1	1	1	1	1	0	0	1	1	0	1	1
1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	0
0	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	1	1	0	0
1	0	0	1	0	1	1	0	0	0	0	0	1	0	0	1	1	1	0	0
1	1	1	1	0	0	0	0	0	1	1	1	1	0	0	1	0	1	0	0
0	1	1	1	0	1	0	0	1	1	0	0	0	1	1	1	0	1	1	1
1	0	0	1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	1	1	1	1	0	0	1	1	1	0	1	0	0	0	1	0
1	0	0	0	1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1
1	1	1	0	1	0	1	1	1	1	0	0	0	0	0	0	0	1	0	1
1	1	1	0	0	0	0	0	1	1	0	1	1	1	0	1	0	1	1	1
1	1	0	1	1	1	0	1	1	0	0	0	1	0	0	0	0	0	1	1
0	1	0	0	0	0	0	0	1	0	0	1	1	1	1	1	1	0	1	0
1	0	0	1	1	0	0	0	1	0	1	1	1	0	0	1	0	1	1	0
0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	1	0	0
1	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1	0	0	0	0
0	0	0	0	1	0	0	0	1	1	0	1	0	0	0	0	1	0	0	0
0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	0	1	1	1	1	0	0	0	0	0	0	0	0	1	1	0	0
1	0	0	0	1	1	0	0	1	1	0	1	0	0	1	1	0	0	0	1
1	1	0	1	1	0	1	0	1	0	1	1	0	0	0	1	1	0	0	1
1	1	1	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1
0	0	0	1	0	0	1	1	0	0	1	1	0	1	1	0	1	0	0	0
1	1	0	1	1	0	1	0	0	0	0	0	0	1	0	1	0	0	0	1
1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0	1	1	1
0	1	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0
1	1	0	1	1	0	0	0	0	1	0	0	0	1	0	1	0	0	1	1
1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	1
1	0	1	1	1	1	0	1	0	0	0	0	1	0	0	0	1	1	1	1
0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	1
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	1	1	1
0	0	0	0	1	1	1	1	1	0	1	0	0	1	1	1	0	0	0	1
0	1	0	0	1	0	1	1	0	0	1	0	1	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	1	1	0	1	1	0	0	0	1	1	0	1
1	0	0	1	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1	1
1	0	1	0	1	1	1	1	0	1	0	0	0	0	1	0	1	0	0	0
1	1	0	0	1	1	1	0	0	1	0	0	0	1	0	1	1	0	0	1
0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1
0	0	1	1	0	1	1	1	0	0	1	0	1	0	0	0	0	1	1	0
1	0	0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1	1
0	1	1	1	1	1	1	1	0	0	0	0	1	1	0	1	1	1	1	1
0	0	0	1	1	0	1	0	1	0	1	0	0	0	0	0	1	1	0	0
1	0	0	1	1	0	0	1	1	1	0	0	0	0	0	1	0	0	1	0
0	0	1	0	0	1	0	0	0	1	0	1	1	0	0	1	1	1	0	0
1	1	0	0	1	0	1	1	0	0	1	0	0	0	1	1	0	0	0	1
1	1	0	0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	1	1
1	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	0
0	0	1	1	1	1	1	0	1	1	0	1	1	0	1	0	1	1	1	1
1	1	0	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
1	1	0	1	1	0	0	1	0	1	0	0	1	0	0	0	0	0	0	0
0	0	0	1	0	0	0	0	0	0	1	1	1	0	1	1	1	1	0	0
0	0	0	1	1	0	1	1	1	0	0	1	1	0	0	0	0	0	0	0
1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1
0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0
1	1	1	0	0	0	1	0	1	0	0	0	1	0	0	1	0	0	0	1
1	1	1	0	0	0	0	0	0	1	1	1	1	0	0	1	1	0	1	0
1	0	1	1	1	1	0	1	1	1	1	0	0	0	1	0	0	0	0	1
0	0	0	0	0	0	1	1	1	1	0	1	1	1	0	1	0	1	1	0
0	1	1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
1	0	0	0	0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0
1	1	0	1	0	0	1	1	1	1	0	0	1	1	0	1	1	0	0	0
1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	1	1	1	1
0	1	1	1	0	1	0	0	1	1	0	0	0	0	0	1	1	1	0	0
0	0	1	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1
0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1
0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	0	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0
0	1	1	1	1	1	1	0	1	0	0	1	1	0	0	0	0	1	1	0
0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
1	0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	1	1	0	1	1	1	0	0	1	0	0	0	0
1	0	0	0	0	0	0	1	0	0	1	0	1	1	0	1	0	0	1	1
1	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0
1	1	0	0	1	0	1	1	0	1	1	1	1	1	0	1	1	0	1	0
0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1
1	1	0	0	0	1	0	1	1	0	1	0	1	1	1	1	1	1	0	1
0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	0	1	0	0
1	1	1	1	0	0	1	1	0	1	1	0	0	1	1	1	1	1	1	0
0	1	1	0	0	0	0	0	0	1	0	1	1	1	0	0	1	1	0	0
0	0	0	0	0	1	0	0	0	1	1	0	1	1	1	0	1	0	1	1
1	1	0	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0	1	0
1	1	0	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1
1	1	0	0	1	1	0	1	0	1	1	1	1	0	0	1	1	1	1	0
1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0
0	1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1
0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	1	1	0	0
1	0	1	1	1	1	0	1	0	1	1	0	0	1	1	0	0	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0
0	1	1	0	1	0	1	1	0	1	1	0	1	1	1	1	0	0	1	1
0	0	1	1	1	0	0	0	1	1	0	1	1	1	0	0	0	1	1	0
0	0	0	1	1	1	1	1	1	0	1	1	1	0	1	1	0	0	0	1
1	1	0	1	0	0	0	0	0	1	1	1	1	0	0	1	1	0	1	0
0	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0
1	1	1	1	1	0	0	0	1	0	1	1	1	1	1	1	1	1	1	1
1	1	0	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	1
0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0	0	1	1	1
0	0	0	0	1	0	1	1	0	1	1	0	1	1	1	1	0	0	1	1
1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1
0	1	1	0	0	1	1	1	0	1	1	0	0	1	1	1	0	0	0	1
1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1
0	1	1	0	1	0	0	0	1	1	0	1	1	0	0	1	1	1	0	1
0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	0	0	1	1	1
0	0	0	0	1	0	0	1	0	1	0	0	1	0	0	1	1	1	0	0
1	0	0	1	1	1	0	0	0	1	0	1	1	1	1	0	1	1	1	1
0	0	1	0	1	0	0	0	0	0	1	1	0	0	0	1	0	0	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	0	0	1	1	1
1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1
0	1	0	1	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	1
0	0	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	0	0	0
1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0
1	1	0	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	0
0	0	1	0	0	0	0	1	0	1	1	0	1	1	1	1	0	1	0	1
1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1
1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0
0	0	0	1	1	1	0	1	1	1	1	0	0	0	1	1	1	0	0	0
1	1	0	1	1	0	1	0	1	1	0	1	1	0	1	0	1	0	1	0
1	1	1	1	0	0	1	1	1	0	1	0	0	0	0	0	0	0	1	0
1	0	1	1	0	0	1	1	0	1	0	1	0	0	0	0	0	1	1	1
0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	1	0	0	1
0	1	1	1	0	1	1	0	0	1	1	1	0	0	0	0	1	1	1	1
1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	1	1
0	0	0	0	1	1	0	0	0	1	1	1	1	0	1	0	1	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	0	0	1	1	0
0	1	0	1	1	0	1	0	0	1	1	1	1	0	0	1	1	0	0	1
1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	0	0
1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	0	1	0	1
0	0	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	0
0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0	1	1
0	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	0	0	1
0	0	0	0	0	1	0	1	0	0	1	0	1	1	1	0	1	0	1	1
1	1	1	1	1	0	1	0	1	0	0	1	0	0	0	0	0	0	1	1
0	1	0	0	0	0	1	0	0	1	0	0	1	1	0	0	0	0	0	0
1	1	1	1	1	1	1	1	0	1	0	0	1	1	0	1	0	1	1	1
0	1	1	1	0	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1
1	0	1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	0	0
1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	1	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0
0	1	0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0
0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1
0	1	1	0	0	1	1	0	0	1	0	0	0	1	0	0	0	1	0	0
0	1	0	1	1	1	0	0	0	1	1	1	0	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	1	1	0	1	0	1	1	0	1	1	0	1
0	1	1	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	1	0
0	1	0	1	1	1	1	0	0	1	0	1	1	1	0	0	0	0	1	0
0	0	1	1	0	0	1	1	0	1	0	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0	1	0
1	0	1	0	0	1	0	0	1	1	1	0	1	1	1	0	1	0	1	1
1	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	1
0	1	1	0	0	1	1	1	0	1	0	0	0	0	1	0	0	0	1	1
1	1	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	0	0	1


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_6_kappa_0_325.txt <==
1	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1
0	0	1	1	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	1
1	1	1	1	0	1	0	0	0	0	0	0	1	1	1	1	1	1	0	1
0	0	0	0	1	0	0	1	0	0	0	1	1	1	0	0	0	0	1	0
0	0	0	1	1	0	0	0	0	0	0	1	1	1	1	0	0	1	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	0	0	1	0	1	1	1	0	1	1	1	0	0	1	1	1
1	1	1	0	1	0	0	1	1	1	1	0	0	0	0	0	1	1	0	0
0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	0	1	0	1	1	1	0	0	1	0	0	1	1	0	0	0
0	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	0
0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	1	1
1	1	1	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1	0	0
1	1	1	1	1	0	1	1	1	1	0	0	0	1	0	0	1	1	1	0
1	1	1	0	0	1	0	1	0	0	1	1	1	1	1	0	0	1	1	0
1	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1
1	1	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0
0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	1	1
0	0	1	0	0	1	0	0	0	0	1	1	1	0	0	0	0	1	0	0
1	1	0	0	0	1	1	1	0	0	0	1	1	1	1	0	1	0	1	0
0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1
0	0	1	0	1	0	0	1	0	0	1	1	1	1	1	0	0	1	1	1
0	0	0	1	0	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1
0	0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	0	0	0
1	1	0	1	0	0	1	1	1	1	0	0	0	0	1	1	0	0	0	0
0	1	0	0	1	0	1	1	0	0	1	1	1	0	1	1	1	0	0	1
0	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	0	0	0	0	0	0	1	1	0	1	0	0	1	1	1	1	1	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0
1	1	1	1	0	0	1	1	0	0	0	0	1	1	0	1	0	1	0	1
1	1	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1	0	0	0
1	1	0	0	0	0	1	1	0	1	1	1	1	1	1	1	0	0	1	1
1	0	1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	1
0	0	1	1	0	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1
0	1	0	1	1	1	1	0	0	0	1	1	1	1	0	0	1	1	0	0
1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0
1	1	1	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1
0	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1
1	0	0	0	1	1	1	1	0	0	1	1	0	0	0	0	0	0	0	1
0	0	0	0	1	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0
0	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	0	0	1
1	0	1	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	0	1
0	0	0	1	0	0	0	1	0	0	1	1	0	0	0	0	0	0	1	0
1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0
0	0	1	0	1	1	0	0	0	0	1	0	1	0	0	0	1	1	1	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	0	1	0	0
1	0	1	0	1	1	1	1	1	1	1	1	0	0	1	0	1	0	0	1
0	0	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0	1	1	1
1	0	1	1	1	1	1	0	0	1	0	0	1	0	1	0	0	1	1	1
1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	0	0	1	0	0	1	1	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	1	1	1	1
0	1	1	0	1	0	1	1	0	1	0	1	1	1	1	1	0	0	1	1
0	1	0	0	1	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0
0	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	0	1	1	1
0	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0
0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	0
0	1	1	1	0	1	1	0	1	1	0	0	0	1	1	0	0	1	1	0
0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	1	0	1
0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0
1	1	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1
1	1	1	1	1	0	0	0	1	1	0	1	1	0	0	1	0	1	1	1
1	1	1	0	0	1	0	1	1	0	1	1	0	0	0	1	1	1	0	0
0	0	1	1	0	1	0	1	1	1	1	1	0	0	0	1	1	0	0	0
0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0
1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0	1
0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	1	1
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0
0	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1
0	1	1	1	1	0	1	1	0	0	0	0	1	0	1	0	0	0	0	0
1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0
1	0	0	1	1	0	1	1	1	0	1	0	0	0	1	1	0	1	1	1
1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	1	0	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1
1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	1	1	0	1	0	0	1	1	1	1	0	1	0	0	1	1	1
1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
0	0	0	1	1	0	1	1	1	1	0	1	1	0	1	0	1	0	0	1
1	0	1	0	0	1	1	1	0	0	0	1	0	0	1	0	0	0	0	1
1	1	1	1	0	1	1	0	0	0	1	1	1	1	1	1	0	1	0	1
0	1	0	1	1	1	1	0	0	1	1	0	1	0	1	0	0	0	1	0
0	0	0	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1	0	0
1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	1	0	0
0	0	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0
0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1	0	0
0	1	1	1	0	0	0	1	0	0	0	1	1	1	0	0	1	0	0	0
1	1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1
0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	0	1
0	0	0	1	0	0	0	0	1	1	0	1	0	0	0	0	0	0	0	0
1	1	0	1	0	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1
0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	1	0
0	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	0	1	0
0	1	1	0	0	1	0	1	1	1	1	0	0	1	1	0	1	0	1	1
0	1	1	1	0	1	1	0	1	0	1	1	0	1	1	0	0	0	1	0
1	0	1	1	1	0	0	0	0	1	1	1	0	0	1	0	0	1	0	0
0	1	1	1	1	1	0	1	0	0	0	0	1	1	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	0	1	0
0	1	1	0	0	0	1	0	1	1	1	1	0	0	1	1	1	1	1	1
1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	1	1	0	0	0	1	1	1	1	1	1	0	1	1
1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	0	0	0	0	0
0	0	0	0	0	0	1	0	1	1	0	1	0	0	0	0	0	0	0	0
1	0	1	0	1	1	0	1	0	0	0	0	0	0	0	0	1	1	1	0
1	0	0	1	1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0
1	1	0	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1	0	1
1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	0	0	1	1	0
0	0	1	1	0	1	0	0	1	0	1	1	1	1	0	0	0	1	1	0
1	0	1	0	0	1	0	0	1	0	0	0	0	1	0	0	1	1	0	0
1	1	0	0	1	0	1	0	0	1	1	1	1	0	0	1	1	1	0	1
0	0	0	1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1	0
1	1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	1	1	0	0	0	0	1	1	0	1	1	1	1	1	0	0	0	1
1	1	1	0	1	0	0	0	0	0	1	1	1	0	0	1	1	1	0	0
0	0	1	1	1	1	0	1	1	0	1	1	1	1	1	0	0	1	1	1
1	1	0	1	1	0	1	1	0	1	0	0	1	1	1	0	0	0	0	1
0	0	1	1	0	1	1	1	0	0	0	0	1	1	0	0	0	1	1	0
0	0	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0
1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1
0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0
1	1	0	0	0	1	0	0	1	0	1	1	1	0	1	0	1	0	0	1
1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	1	0	0	1
1	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0	1	1	1	1
0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	1	1	0	1
1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1
0	1	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	0	0	1
0	0	0	1	0	1	1	0	0	0	1	0	0	0	1	0	0	0	1	0
0	1	0	1	0	1	0	0	1	1	1	1	0	0	1	0	1	1	1	1
0	1	0	1	1	1	1	1	0	0	0	1	1	1	0	0	0	0	0	0
0	1	0	1	1	0	1	0	0	1	0	1	0	0	1	0	0	1	0	0
0	0	1	1	0	1	0	1	0	0	1	1	1	1	1	0	1	1	1	1
0	0	1	1	0	0	0	0	0	0	1	0	1	0	1	1	1	1	1	0
1	1	0	0	0	0	0	0	0	0	0	1	1	0	1	0	1	0	0	0
1	0	0	1	1	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1
0	0	0	0	1	0	1	1	0	0	0	1	1	1	1	0	0	0	0	1
0	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	1	1
1	0	0	1	1	0	1	0	1	1	1	1	0	0	1	0	0	0	0	0
0	1	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1
1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	1	0	0
1	1	0	1	1	0	1	1	1	1	1	1	0	0	0	1	1	0	0	1
1	0	1	1	1	0	0	0	1	1	1	1	0	1	0	1	0	1	1	1
1	1	0	0	0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	0
1	0	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1
1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	0	0	1	1	1
1	1	1	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0
1	0	0	1	1	0	0	0	0	0	1	1	1	0	0	0	0	0	0	1
1	0	0	1	1	1	0	0	1	1	0	0	0	0	0	1	0	0	0	1
1	0	1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	0	0	0
0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	0	0	0	1	0	1	1	1	1	0	1	1	0	0	1	1	1	0	0
1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0
1	0	0	1	1	0	0	0	1	0	1	1	0	0	1	1	1	1	0	0
1	0	1	1	1	0	1	1	1	0	1	1	1	1	0	0	0	0	1	1
0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1	1
0	1	0	1	1	0	1	1	1	1	0	0	0	1	1	1	0	1	1	0
0	0	0	0	1	0	1	1	0	0	0	0	1	1	1	0	0	0	0	0
1	1	0	0	0	0	1	1	1	1	1	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	0	1	1	0	1	0	1	1	0	1	1	1	1
1	0	1	1	0	1	0	1	1	1	0	0	1	1	0	1	0	0	1	1
0	0	0	1	1	0	1	1	0	1	1	1	1	1	1	0	0	0	0	1
1	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1
0	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1
0	0	1	1	0	0	1	1	0	1	1	1	0	0	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	0	0	0	1	0	0	1	0	0	0	1	1	1	0	1	1	0	0	1
1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0
1	0	1	0	0	1	1	1	0	0	0	1	0	0	0	1	1	1	1	1
0	0	1	1	0	1	0	0	0	0	0	1	1	1	0	1	1	1	0	0
1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	1	0	0	0	1	0	1	1	0	1	1	1	0
0	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
1	1	0	1	1	1	0	0	0	1	0	1	0	0	0	1	1	0	0	0
1	0	1	0	0	1	0	1	1	1	0	1	0	1	1	0	0	0	1	0
0	0	1	1	0	0	1	1	1	0	1	0	1	1	1	1	0	1	1	1
1	1	0	0	1	1	0	0	0	1	0	0	1	1	1	0	0	0	0	0
1	1	0	0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	0
1	0	0	1	0	0	0	0	1	0	1	1	1	0	0	1	1	1	1	0
1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1
1	1	1	0	1	1	1	0	0	0	1	1	1	1	1	0	1	1	0	0
0	0	0	1	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1
0	1	0	0	1	0	0	0	0	1	1	1	0	0	0	0	1	1	0	0
1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0	1	0	1
0	0	1	0	1	0	0	1	0	1	1	0	1	1	1	1	1	1	0	0
1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	1	0
0	1	1	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1	0	1
0	1	0	0	1	0	1	1	1	0	0	1	1	0	0	0	0	0	0	1
1	1	0	0	0	0	0	1	1	0	0	1	1	1	0	1	1	0	0	0
1	1	0	0	1	0	1	0	0	0	0	1	1	0	1	1	1	0	0	1
1	0	0	1	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	0
0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	1	0	0	0
0	0	0	1	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	1	0	1	0	1	1	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1
1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1
0	0	1	1	1	0	1	1	1	1	1	1	1	0	0	0	1	1	1	1
1	1	1	1	0	1	1	1	0	0	1	1	0	1	0	1	1	0	1	1
1	1	0	1	1	1	0	1	0	1	1	1	0	0	0	0	0	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1
1	1	1	1	1	0	1	1	0	0	0	0	0	1	1	1	1	1	0	1
0	0	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1	1
0	0	0	0	0	0	0	0	1	1	0	1	1	0	1	0	1	1	0	0
0	0	0	1	1	1	1	1	1	1	0	1	0	0	0	1	1	1	0	1
0	0	1	1	0	0	0	0	1	1	0	0	1	1	0	1	0	1	0	0
0	1	1	1	0	0	0	0	0	0	1	1	0	1	1	0	1	1	1	0
1	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1
1	0	0	0	1	0	1	1	1	0	0	0	0	0	1	1	1	0	0	1
0	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	1	0	0	0
0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	1
1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1
0	1	1	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	0	1
1	0	1	1	0	0	0	1	1	1	0	0	0	1	0	1	1	1	1	0
0	0	0	0	0	1	1	1	0	1	1	1	1	0	0	0	0	1	1	0
0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0
1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0
1	0	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	0
1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	0	0	1	1	1
0	1	1	0	0	0	0	1	1	0	1	1	1	0	0	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	0	0	1	1	1	0	1	0	0	0	0	0	0	0	0	0	1	1
1	1	0	0	1	1	0	0	0	1	0	1	1	1	0	1	0	0	0	1
1	0	1	1	1	0	0	1	1	1	0	1	0	0	1	1	1	1	0	1
1	1	0	0	1	0	0	1	1	0	0	0	0	0	0	1	0	1	1	1
1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1
1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	1	1	1	0	1
1	0	1	1	0	0	0	0	1	0	1	1	0	0	0	1	0	1	0	1
0	0	1	1	1	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	0
1	0	0	1	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1	1
1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	0	0	1	0	0
1	1	0	1	0	1	0	0	1	1	1	1	1	0	1	0	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1	1
0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	1	1	1	0	1	1	1	0	0	1	0	0	0	1	1	1	1	1	0
1	1	0	0	1	0	0	1	1	0	0	1	1	0	0	1	1	0	0	0
0	0	1	1	1	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0
1	1	0	1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
0	0	0	1	1	0	1	1	1	0	1	0	1	0	0	1	1	0	0	0
0	0	0	0	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0
0	0	0	1	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	0	1	0	1	1	0	0	1	1	0	0	0	0	1	0	1	0
0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0
0	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0
1	1	0	1	0	0	0	1	1	0	1	0	0	1	1	1	1	1	0	1
0	1	1	0	0	0	1	0	0	0	1	0	0	0	1	1	1	1	0	1
1	1	1	1	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1
0	0	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	1	0	0
1	0	1	1	1	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1
0	1	1	0	0	1	1	1	1	0	1	0	0	0	1	0	1	0	0	0
0	0	0	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	1
0	0	0	0	0	1	1	0	0	1	1	0	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	1
1	0	0	0	0	0	0	1	0	1	1	1	1	1	0	0	0	1	0	0
0	1	1	1	0	1	1	0	0	0	0	1	0	0	1	0	1	1	1	0
1	1	1	0	0	1	1	1	0	0	0	0	1	1	0	0	1	0	1	1
0	0	0	1	0	0	0	0	1	1	0	1	1	0	0	0	1	1	1	0
0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	1	1	1	0
1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0
0	0	0	1	1	0	1	0	0	1	1	1	0	0	1	0	1	1	1	0
0	0	0	1	1	1	1	0	0	1	0	1	0	1	1	0	0	0	1	1
1	0	1	1	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0
1	1	1	1	0	0	0	1	1	0	0	0	0	1	1	1	1	1	1	1
1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1
1	0	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0
1	0	0	1	0	1	1	1	1	0	0	0	0	1	1	0	0	0	0	0
0	0	1	0	0	1	0	1	0	1	1	1	1	1	0	1	0	0	0	0
1	0	0	0	0	1	1	0	0	0	1	1	1	0	0	0	0	1	1	1
0	0	0	1	0	0	1	1	1	1	0	1	1	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1
1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1
0	0	1	0	0	1	0	1	0	0	0	0	0	1	0	0	0	0	0	0
1	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	0
1	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1
0	1	1	0	0	0	1	0	0	0	1	0	0	1	1	0	0	1	0	1
0	0	1	1	0	0	0	1	1	0	1	0	0	0	1	0	0	0	0	1
0	1	1	1	0	1	1	1	1	0	1	0	0	1	1	0	0	0	0	0
0	0	0	0	0	1	1	1	1	0	1	1	0	0	1	1	0	0	1	1
0	0	1	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1	0
1	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	1	1	1	0	0	1	1	1	1	0	1	1	0	0	1	1	1
1	0	1	0	0	0	1	1	1	0	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	1
0	0	1	0	0	0	1	1	0	0	1	0	1	0	1	0	0	1	0	0
1	1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	0	1	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0
1	1	1	0	0	0	1	1	0	0	1	0	0	0	1	0	0	0	0	1
1	1	0	1	1	1	0	1	0	1	1	1	1	0	0	0	1	0	0	0
1	0	1	0	0	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1	1
0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	0
0	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1
1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0
0	0	0	1	0	1	0	1	1	1	0	1	1	0	0	1	1	1	0	0
0	0	1	0	0	1	0	1	1	0	1	0	1	1	1	1	1	1	0	1
0	1	1	0	1	1	0	1	1	1	1	1	0	0	0	0	1	1	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0	0	1	1
1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1
1	1	0	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	0	1	0	0	0	1	1	1	1	1	0	0	0	0	1
0	1	0	1	0	0	0	0	0	1	0	0	0	1	1	1	1	0	1	0
0	0	0	0	0	0	0	0	1	0	1	1	0	1	1	1	1	0	0	1
1	0	1	1	0	1	1	0	0	1	0	1	0	0	1	0	0	1	1	0
1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	1	0
1	0	0	0	0	0	0	1	1	0	1	0	1	0	0	1	0	1	0	0
0	0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	1	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	1	1	1	1	0	1	1	0	0	0	0	0	0	1	0	1	0	1
0	0	1	0	1	0	0	0	0	0	0	0	0	1	1	0	1	1	1	1
1	1	0	0	0	1	0	0	1	1	0	0	0	0	1	1	0	0	0	1
1	0	0	0	0	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	1	1	1	1	1
0	0	1	0	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1
1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
1	0	0	1	1	0	0	0	0	0	1	0	0	1	1	1	0	1	0	0
1	0	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
1	0	1	0	1	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0
0	1	1	1	0	0	1	0	1	0	1	1	1	1	1	0	0	0	0	1
0	0	0	1	1	1	0	0	0	1	1	1	1	1	1	0	0	0	1	1
0	1	1	0	0	1	1	1	1	1	0	1	1	0	1	0	1	1	0	1
0	0	1	1	0	0	0	0	1	1	0	1	0	1	0	0	1	1	1	1
1	1	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1
0	0	1	0	1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	1
0	0	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0
0	1	1	0	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1
1	0	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	0	0	1
1	0	1	1	1	1	1	1	0	0	0	0	1	1	0	1	1	1	1	1
1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0
1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	1
1	0	0	0	0	1	0	1	1	0	1	0	0	0	1	0	0	1	1	1
1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1
1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1
0	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1	1
0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	0	0	0	0	1	1	0	0	1	0	0	0	1	1	0	1	1
1	1	1	0	0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	1
0	0	1	0	1	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0
1	1	0	0	1	1	1	0	1	1	0	1	0	0	0	0	1	1	0	0
1	1	0	1	0	1	1	0	1	1	0	1	0	0	0	0	1	1	1	0
1	1	0	0	1	1	0	1	1	1	0	1	0	0	0	0	1	0	0	0
1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	0	0	0
0	1	1	1	1	0	1	1	0	1	0	1	1	0	1	0	1	1	0	1
1	1	0	1	0	1	0	0	0	1	1	1	1	0	1	1	1	0	0	0
0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1
1	1	0	0	0	1	0	0	1	0	1	1	1	0	0	1	1	0	0	1
1	0	1	0	0	0	0	0	1	0	0	1	0	0	0	0	0	1	1	0
0	0	0	0	1	0	0	1	0	1	0	0	0	1	0	1	1	0	1	1
0	1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0
1	1	0	1	0	1	1	1	1	0	1	0	1	0	0	1	1	0	0	0
1	0	1	1	1	1	0	0	0	1	0	0	1	1	1	1	0	0	1	1
0	0	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1	0	0	0
1	0	1	0	0	0	0	1	1	0	0	0	1	0	0	1	1	0	0	1
0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0
0	0	0	1	1	0	0	0	0	1	1	1	0	0	1	1	1	0	1	1
0	0	0	0	0	0	1	1	1	0	1	1	1	1	1	1	0	0	1	1
0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0
1	1	1	0	1	0	1	0	0	0	1	1	0	1	1	1	1	0	0	1
0	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	1
1	1	0	1	0	0	1	1	1	0	0	1	0	1	0	0	1	0	0	0
1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0	0
0	0	1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	1	0
0	0	1	1	0	1	1	1	1	1	1	1	0	0	0	0	0	0	1	0
1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	1	0	1
0	0	0	1	1	0	1	1	0	0	1	0	0	0	0	1	0	0	1	1
0	1	1	1	0	0	1	1	1	0	1	0	0	1	1	1	1	1	1	0
1	1	0	1	1	1	0	0	0	0	0	0	1	1	1	0	1	1	1	1
0	1	0	1	1	1	1	1	1	0	1	1	1	0	0	1	0	0	1	1
1	1	1	1	0	1	1	0	0	1	0	1	0	0	1	0	0	1	0	0
1	1	0	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1
1	0	1	1	0	0	0	1	1	0	1	0	0	1	1	0	1	1	1	1
0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0	0	0	0	1
1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	1	0	0	0
1	1	1	1	1	0	1	0	0	1	1	0	0	1	0	0	1	1	0	0
1	0	0	0	1	0	1	0	1	1	1	0	0	1	1	1	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	0	1	1	0	1	1	0	0
0	0	1	1	0	1	1	0	0	1	1	0	0	0	1	0	0	1	1	0
0	1	0	0	0	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0
1	1	0	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0	1
0	0	1	1	0	0	1	0	0	0	1	1	0	0	1	1	1	0	0	0
0	0	0	1	0	0	1	0	1	1	0	1	0	0	1	0	0	0	0	0
0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	0	1	0	1	1
0	0	0	0	0	0	0	1	0	1	0	1	0	0	1	0	1	1	0	1
0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	1	1	0	0	0	0	1	0	1	1	0	1	1	1	0	0	1
1	1	0	0	0	0	0	0	1	1	0	1	0	1	0	1	1	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0
0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	1	1	0
1	0	0	1	1	0	1	1	1	1	1	0	0	1	0	1	1	1	1	1
1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	0	0	0	1	1	1	0	0	0	0	1	0	0	1	0	0	0	0	1
1	0	1	1	0	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1
0	1	0	0	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0
0	0	0	0	1	0	1	1	0	1	0	1	1	0	0	0	0	0	0	1
1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1	0	0
1	1	0	0	0	0	0	0	1	1	1	1	1	1	1	1	0	0	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0
1	1	0	1	1	0	1	0	1	1	0	0	1	0	1	0	0	1	1	0
1	1	0	1	0	1	0	0	0	0	1	0	1	1	1	1	1	0	0	1
0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0
0	0	0	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	0	1
1	1	1	1	0	0	1	0	0	0	1	1	0	0	0	1	0	0	1	0
1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0
1	1	0	0	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1
0	0	1	0	0	0	0	0	0	1	0	0	1	0	0	0	0	1	1	0
1	1	1	0	0	1	0	1	1	0	1	0	1	0	0	1	1	1	0	1
1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	0	1	1	0	1
1	0	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0
1	0	1	0	1	0	0	1	1	1	1	1	0	1	0	1	0	0	1	1
0	0	1	0	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	0
0	0	0	0	0	1	1	1	0	1	0	1	1	0	0	1	1	0	0	1
1	0	1	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0	1	1
1	0	1	0	1	0	1	0	1	1	1	0	0	1	1	1	0	0	0	1
0	0	0	0	1	1	1	1	0	0	0	0	0	0	0	1	0	0	0	1
0	0	0	1	1	0	1	0	1	1	1	0	0	1	1	0	1	0	0	0
0	0	1	1	1	0	0	0	0	0	0	0	0	0	1	1	1	1	0	1
1	0	0	1	1	1	0	1	0	0	1	0	0	0	0	1	1	1	1	0
1	1	0	0	0	1	1	0	1	1	0	0	0	1	1	0	0	0	0	0
0	0	0	1	0	0	1	1	0	0	0	1	1	0	1	0	0	0	0	0
1	0	0	1	1	1	0	0	1	1	1	0	1	0	0	1	0	0	0	1
0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0	1	1	0
1	1	1	0	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	1	1	1	1	0	0	0	0	0	0	0
1	1	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	0	1	1
0	1	0	1	1	0	0	0	0	0	1	1	0	1	0	0	1	1	1	0
0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	0	1	0	0
0	1	1	1	0	1	1	1	0	1	0	0	0	0	1	0	0	0	1	1
1	0	0	0	1	0	0	0	0	1	0	1	1	1	0	1	1	1	1	1
1	1	1	0	1	0	1	1	1	1	1	1	1	1	0	1	0	1	0	1
0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1
0	1	1	1	0	1	0	0	1	1	0	1	1	0	0	0	1	1	0	1
1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	1	1
0	1	0	1	0	0	1	1	0	0	0	0	0	0	1	0	1	0	0	0
1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0
1	0	0	1	0	0	0	0	0	0	0	1	1	1	0	1	1	1	1	0
1	1	1	0	0	1	1	1	0	1	0	1	1	0	1	0	1	1	1	1
1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	1	0
1	0	0	1	1	0	1	0	1	0	0	1	1	1	0	0	0	0	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	0	0	0	1	1	0	1	0	1	1	0	1	0	0	0
1	0	0	1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1
0	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1	1
1	1	0	0	0	0	0	0	1	1	0	1	1	1	0	0	1	0	1	1
0	0	0	1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	0
1	0	1	1	0	1	1	1	0	0	1	1	0	0	1	1	0	0	1	1
1	1	0	1	1	0	1	1	1	1	0	0	0	1	1	0	1	0	1	1
0	1	0	1	1	0	1	0	0	0	0	1	0	0	1	1	1	1	1	1
1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	1	1	1
0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	1	0	0	0	1
0	0	1	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1
1	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0
0	0	1	1	1	0	0	0	1	1	0	1	1	0	0	0	0	0	0	0
0	0	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0
1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0
0	1	0	1	1	0	1	1	1	1	1	1	0	0	1	0	1	0	0	1
0	0	0	0	1	0	0	0	1	0	1	0	1	0	0	1	0	0	0	0
0	0	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1	0
0	1	1	0	0	0	1	0	0	0	1	1	0	0	1	0	0	0	0	1
0	1	0	0	1	0	1	1	1	1	1	1	0	1	1	0	1	0	0	0
1	1	1	1	1	1	1	0	0	1	0	1	0	1	1	1	0	0	1	0
1	0	1	0	0	1	1	1	0	1	1	1	0	0	1	0	0	0	0	1
0	1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0	0
1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1	0	1	1
1	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0	1	0	1	1
1	1	1	0	1	0	1	1	0	0	1	1	1	0	1	0	1	1	0	1
1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	1	1	1
1	0	0	0	1	1	1	1	1	0	0	1	1	0	0	1	0	0	0	1
1	1	0	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0
0	0	1	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0	1
1	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1
1	1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	0	1	1	1	1	0	1	1	1	0	1	1	0	1	0
0	0	1	1	0	1	0	0	0	1	0	0	1	1	0	0	1	1	1	0
1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0	1	0
0	0	1	1	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0	0
0	0	1	0	1	1	0	1	0	0	1	0	1	0	1	1	0	1	0	1
1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	0	0	1	1
0	0	1	1	1	0	0	0	0	0	0	1	0	1	0	0	0	0	1	1
0	1	1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	0	0	0
1	0	1	0	0	0	0	0	1	1	0	0	1	0	0	1	1	1	1	0
0	1	1	0	1	1	1	1	1	1	1	1	0	1	1	0	0	0	0	1
1	0	0	1	0	0	0	1	0	0	0	0	1	0	0	1	0	0	1	0
1	0	0	0	0	0	1	1	0	1	1	0	1	0	1	1	1	1	1	1
0	0	0	1	0	0	0	0	1	1	1	1	0	0	0	1	1	1	0	0
1	0	0	0	0	0	1	1	1	0	1	1	1	1	0	1	1	1	0	1
1	1	0	0	0	1	1	1	0	1	0	0	1	0	1	0	0	0	0	0
1	1	0	0	0	1	0	0	1	1	0	0	0	1	1	1	1	0	1	1
0	0	1	1	0	1	1	1	0	1	1	1	0	0	1	1	0	1	1	0
0	0	1	1	1	0	0	0	1	1	1	1	0	0	0	1	1	0	1	1
0	0	0	1	1	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1
0	0	0	1	1	1	0	1	0	0	1	0	1	0	0	0	0	1	1	1
0	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0
1	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1
0	1	0	0	0	1	1	1	1	0	1	0	0	0	0	1	1	1	0	0
1	0	0	1	1	1	0	0	1	0	0	1	1	0	0	0	1	0	0	0
1	0	0	0	1	0	1	1	0	0	1	0	1	1	1	1	0	0	0	0
0	1	1	1	0	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1
1	1	0	1	0	1	1	0	0	0	1	1	1	1	1	1	1	1	0	0
0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	0
1	0	1	1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	1	0
0	1	0	0	1	0	1	1	0	1	1	1	0	0	1	0	1	0	0	0
1	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1
1	0	0	0	1	1	1	0	0	0	0	0	1	1	1	0	1	1	0	1
1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	0	0	0	1	0	1	1	1	1	0	0	1
0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1	1	0	0
1	1	1	1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	1
1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0	1	0	1
0	0	1	0	1	0	0	1	0	0	0	0	0	0	0	1	0	1	1	0
1	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0	1	1	0	0
1	0	0	1	0	1	0	0	0	1	0	0	1	0	1	0	0	0	1	0
1	0	0	1	0	0	0	0	0	0	1	0	1	1	1	1	0	1	1	0
0	1	0	1	0	0	1	0	0	1	0	1	0	1	1	1	1	0	0	0
0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	1	1	0	1
1	0	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1
0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	1	1	1	1	0
1	0	1	0	0	1	0	0	0	1	1	1	1	0	0	1	1	1	1	0
1	0	0	0	0	1	0	1	1	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	0	1	0	0	1
0	1	0	0	1	0	0	0	1	0	1	0	1	1	1	0	1	1	1	0
0	0	0	0	0	1	0	0	0	1	0	1	0	0	0	0	0	0	1	0
1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	0	0	0
1	1	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0	1	1	1
1	0	0	0	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	0	0	0	0	0	0	1	0	1	0	0	0	0	1	0	1	1	1	1
1	0	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1	1
1	0	1	1	1	1	1	1	0	0	0	1	1	1	0	0	1	1	1	1
0	0	1	1	1	0	0	0	0	1	1	1	1	0	1	1	1	1	0	1
1	0	0	1	0	1	0	0	0	1	1	1	1	1	1	1	1	0	1	1
0	1	0	1	1	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1
1	1	0	0	1	0	1	0	0	0	1	0	1	1	1	1	1	1	0	1
1	1	0	0	1	1	0	1	1	1	0	1	1	0	1	0	0	0	0	0
0	0	0	0	1	1	0	1	1	1	1	1	0	1	1	1	0	0	1	1
0	0	0	1	0	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1
0	1	0	1	1	0	1	1	0	0	0	1	1	1	1	0	0	0	1	0
0	0	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	0	1	1	1	0	1	1	0	0	0	1	0	0	1	0	0	1	1	0
1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0
0	0	1	1	0	1	1	0	1	1	1	1	1	0	1	1	0	1	1	1
0	1	1	1	0	1	0	1	1	0	1	1	1	1	1	1	1	1	0	1
0	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	1	0	1	1
0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	0	0	1	1	0
0	0	0	0	0	0	1	1	0	0	0	1	0	0	1	1	1	0	1	1
1	0	0	0	1	0	1	0	0	1	1	1	1	1	0	0	1	1	1	1
0	0	0	1	1	0	0	0	0	0	1	1	0	0	0	0	0	1	1	0
1	0	0	0	1	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0
0	0	1	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	0
1	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	0
0	0	0	1	0	1	1	0	1	1	0	1	1	0	0	0	0	0	0	0
0	1	0	0	0	0	1	1	1	0	1	1	0	1	1	0	0	0	1	1
1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	1	0
1	0	1	1	0	1	1	0	0	0	0	1	1	0	0	1	0	0	1	0
1	0	0	1	1	1	0	0	1	1	0	0	1	0	1	0	0	1	1	0
1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	0	0	0	1
1	1	1	0	0	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0
0	0	0	0	0	0	0	1	1	1	1	1	1	0	0	1	0	1	1	0
1	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	1	1	1	0
0	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0
0	1	1	1	0	0	1	1	0	0	0	0	1	0	1	0	1	1	0	0
1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	0	0	1	1	0
0	1	0	1	1	0	1	1	1	1	1	1	1	0	1	0	1	1	0	0
0	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1	1	0
0	0	0	0	0	1	1	0	1	1	1	1	1	1	1	1	0	0	0	1
0	0	0	1	1	0	1	0	1	1	1	1	1	0	0	0	0	0	1	1
0	1	1	0	1	0	1	0	1	1	0	1	0	1	1	0	1	0	0	1
1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	0
1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1
0	0	1	0	0	1	1	1	0	0	1	1	1	1	1	0	0	0	0	1
0	1	0	0	1	0	1	1	1	1	0	0	0	0	1	0	0	0	0	0
1	1	1	0	0	1	1	1	1	1	0	0	1	1	0	1	0	1	1	1
0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	1	1	0	0	0
0	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1	1	1	1
0	0	0	1	1	0	0	1	1	1	0	0	1	0	1	0	1	1	0	0
0	1	1	1	0	0	0	1	0	1	1	1	0	0	1	0	1	0	0	1
1	0	1	1	0	1	0	1	1	1	1	1	1	0	0	1	1	1	1	0
0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	0	0	0
1	1	0	0	1	1	1	0	0	1	0	0	1	1	0	1	1	0	0	0
1	1	1	0	0	0	1	1	1	1	0	0	1	1	0	0	1	1	1	0
1	1	0	1	1	1	1	0	0	1	0	0	1	0	1	0	1	1	0	1
1	1	0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	1
1	1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	1
0	0	0	1	0	0	1	1	1	1	0	1	1	0	0	1	1	0	1	0
1	0	0	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	0
0	0	1	1	1	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	1	1	0	0	0	1	1	0	1	0	0	0	1	1	1	0	0
0	1	0	1	1	0	1	1	0	0	1	0	1	1	0	1	1	0	1	1
0	0	1	1	1	0	0	0	0	0	1	0	1	1	1	0	0	0	0	0
0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	1	0	0	0	0
1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	1	1	0
0	0	0	0	0	1	0	0	1	1	0	1	1	1	1	0	1	1	0	1
0	1	1	0	0	0	1	1	1	0	1	1	0	0	1	0	1	0	0	0
0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	0	0	0	0	0
0	0	0	0	1	1	1	0	1	0	1	1	1	1	0	0	0	0	1	1
1	0	1	1	0	0	0	0	0	0	0	1	0	0	1	1	1	0	1	1
1	1	0	0	0	1	1	1	0	0	1	0	0	1	0	1	0	0	1	1
0	0	1	0	0	1	1	1	0	0	1	1	0	0	1	1	0	0	1	0
1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1	1
1	0	1	0	1	0	0	1	0	0	1	0	0	0	0	1	0	0	0	1
1	0	1	1	0	1	1	0	1	0	1	1	1	1	0	1	1	1	1	1
1	1	1	0	1	0	1	1	0	0	1	0	1	1	1	1	1	1	1	1
1	1	1	1	1	0	1	1	0	0	1	0	1	1	1	1	0	1	0	1
0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	0	1	0	1
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	1	0
0	0	1	0	0	0	1	0	0	1	1	1	1	0	1	0	0	0	1	0
1	0	0	0	0	0	1	0	1	0	0	0	0	1	1	0	1	1	1	0
1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	0	0	0	0
1	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0
0	1	0	1	0	1	0	0	0	0	0	0	1	1	0	0	1	0	0	0
1	1	1	1	1	0	0	0	1	1	1	0	1	1	0	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	1	0	1	1
0	0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	1	1
0	0	0	0	0	0	0	0	1	1	0	1	0	0	1	1	1	0	0	1
0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	1	1	1
0	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0
1	1	1	1	0	1	1	0	0	1	0	0	0	1	1	0	0	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0
0	0	0	1	1	0	0	0	0	0	0	1	1	0	1	0	1	1	1	1
1	1	0	1	1	0	1	1	1	0	0	1	0	1	0	1	0	0	0	0
1	1	1	0	1	1	0	0	1	0	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1
0	0	1	0	1	0	0	1	1	0	0	0	1	0	1	0	0	0	0	1
0	0	0	0	0	0	1	0	1	0	1	0	0	1	1	0	0	1	0	0
1	0	1	1	1	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0
1	1	0	0	1	1	1	0	1	0	1	0	1	0	1	0	0	0	0	1
1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0
0	0	1	1	1	0	0	1	1	0	0	1	1	0	1	1	0	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0
1	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0
1	0	1	0	0	1	0	0	0	1	1	1	0	1	1	0	1	0	1	0
0	0	0	0	0	0	0	0	1	1	1	0	0	1	0	0	1	1	1	0
0	0	0	0	1	0	0	0	0	0	1	1	0	1	1	0	1	1	0	0
1	1	0	1	1	1	0	0	0	0	1	0	1	1	1	1	0	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	0	1	0	1	1	0	1	0
1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0	1
1	0	0	0	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	1
1	1	0	1	0	0	0	1	1	1	0	1	1	0	0	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	1	0	1	1	1
0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	1	0
0	0	0	0	0	1	0	0	1	0	0	0	0	1	1	0	1	0	1	1
1	1	0	1	1	1	0	0	1	0	1	0	0	1	1	0	1	0	1	0
0	0	1	1	1	0	1	0	1	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	1
1	0	1	1	1	1	1	0	0	0	0	1	0	1	0	0	0	1	1	1
0	0	1	1	0	0	0	0	1	0	1	1	0	1	1	1	1	0	0	0
1	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1	1
1	1	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	0	0
1	1	0	1	0	1	0	1	1	0	0	0	1	1	0	1	1	1	0	0
1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0
1	0	1	1	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1	1
1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	0
1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	0	0	1	1
0	0	0	0	0	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1
1	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	1
1	1	1	1	1	1	0	1	1	0	0	1	0	1	1	1	1	1	0	0
0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	1
0	1	0	0	0	0	0	0	1	0	1	0	0	1	1	0	1	1	0	0
0	0	0	0	1	0	0	0	1	0	0	1	0	0	0	0	1	0	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	0	1
0	1	0	0	0	0	0	0	1	0	0	0	1	1	1	1	1	1	1	0
1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1
0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0
1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0
0	0	0	1	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0
0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	1
1	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1	0	1	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	0	1	0	0	0	1	0	0	1	1	1	1	0	1	0	0	0
0	0	0	0	0	0	1	0	1	1	1	1	1	1	1	0	1	0	0	0
1	1	1	1	1	0	1	1	0	0	0	0	0	1	1	0	0	0	1	0
0	0	0	1	1	0	0	0	1	1	0	1	0	1	0	1	0	0	0	1
0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1
1	0	1	0	0	0	0	1	0	0	0	1	1	1	0	1	1	0	1	1
1	1	1	1	1	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1
0	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1
0	0	0	1	1	1	1	0	1	1	1	1	1	0	0	0	0	1	1	0
1	0	1	1	0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	1
0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1
0	1	1	0	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1	1
1	1	1	0	0	1	0	1	1	1	1	1	1	1	0	1	1	0	0	0
0	1	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	1	1	0
1	1	0	0	1	0	1	1	0	1	0	0	0	0	1	1	1	1	0	1
1	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	1	0	0
0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1
1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	1
0	0	0	1	1	0	1	1	0	0	0	1	1	1	1	0	0	0	1	1
1	1	0	1	0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	1
1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0	1	0	0
0	0	0	0	1	0	0	1	1	1	1	0	0	0	0	1	1	0	0	0
0	1	0	0	0	0	0	0	1	1	0	1	0	0	1	0	0	0	0	0
1	1	0	0	1	1	0	1	1	0	1	1	1	1	0	1	1	1	1	1
1	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	1	0	0
0	1	1	1	1	0	1	0	1	1	1	0	0	0	1	0	0	0	1	1
0	1	1	1	0	1	1	1	0	0	1	0	1	1	1	1	1	1	1	0
1	1	0	1	1	0	0	0	1	0	1	1	0	1	0	1	0	0	1	1
0	0	0	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	1	0
0	0	0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	0	0
0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	0
1	1	0	1	1	0	0	1	0	0	0	1	1	1	1	1	1	1	1	1
0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	1	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1	1	1
1	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0
0	0	0	0	1	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0
0	1	0	1	0	1	0	0	1	1	0	1	1	1	0	1	0	0	1	1
0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	0	1	1	0
1	0	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1
1	1	0	1	1	1	1	1	1	1	0	0	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	0	0
1	1	0	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1
0	1	1	1	1	1	1	1	0	1	0	0	0	1	1	0	0	0	1	1
1	0	0	1	1	0	1	1	1	1	1	1	1	0	0	1	1	0	0	1
0	0	0	1	0	0	0	0	0	1	0	0	1	1	1	0	0	0	0	1
1	1	1	1	1	1	0	0	1	1	0	0	0	0	1	0	1	1	1	1
1	0	1	1	1	1	1	0	1	1	0	0	1	1	0	0	0	1	1	1
0	0	0	0	1	0	1	0	0	1	1	0	0	0	1	0	0	0	1	1
1	0	1	0	1	1	1	0	1	1	0	1	0	1	1	0	0	1	1	1
0	0	1	0	0	0	1	0	1	0	0	1	1	1	1	0	1	1	0	0
0	0	1	1	1	0	1	1	0	1	0	1	1	0	1	0	1	1	1	1
1	1	1	1	1	1	0	0	1	1	0	1	0	1	0	0	0	0	0	0
1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1
0	1	1	0	0	0	0	1	0	1	1	1	0	0	0	1	0	0	0	0
1	0	1	1	1	1	1	1	0	1	0	1	0	0	0	0	0	1	0	0
1	0	0	1	1	0	1	1	1	1	1	1	1	1	1	0	1	0	1	1
1	1	0	0	0	1	1	1	1	0	1	0	1	1	1	1	1	1	0	0
1	1	1	1	1	0	0	1	0	0	0	1	1	1	0	1	1	1	1	1
1	1	1	0	0	1	0	0	1	0	1	0	0	1	1	1	1	1	0	1
1	0	1	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	0
0	0	1	1	0	0	1	1	1	0	0	1	0	0	1	0	0	0	1	1
0	1	0	0	0	0	1	1	1	0	0	0	0	1	1	0	0	0	0	0
0	0	1	1	0	0	0	1	1	0	1	1	0	1	1	0	0	0	1	1
0	0	1	1	0	0	1	0	1	0	0	1	1	1	0	1	0	1	1	1
0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	0	1	1	1	0
1	0	0	0	1	1	1	0	1	0	0	0	1	0	0	0	1	0	0	1
0	0	1	0	1	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0
0	0	1	0	0	0	1	0	0	0	1	0	0	0	1	0	0	0	0	1
0	0	0	1	0	1	1	1	1	1	1	0	1	1	1	1	0	0	0	1
0	0	1	0	0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0
1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1
0	0	0	0	0	1	0	1	0	0	1	1	1	1	1	1	1	0	1	1
0	1	1	1	0	0	1	0	0	1	0	0	1	1	0	0	0	1	1	1
0	0	1	1	0	0	0	1	1	1	0	1	1	0	0	1	0	1	0	0
0	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	1	1	1	1
0	1	1	0	0	0	1	1	1	1	1	1	1	0	1	0	1	1	0	0
1	1	1	0	0	0	1	0	1	0	1	0	1	0	0	1	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0
1	1	1	0	0	1	0	1	1	1	1	1	1	1	0	1	1	1	0	0
1	1	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	0	0
1	0	0	0	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1
0	0	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	0	0	0
1	0	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1	0	0	1
0	0	1	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1
1	1	0	1	1	1	0	0	0	0	0	0	1	1	0	1	1	1	1	1
1	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1
0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0
0	0	0	1	0	0	0	0	0	0	0	1	0	1	1	1	1	0	1	1
1	0	0	0	1	1	0	1	1	0	1	0	0	1	0	1	0	1	1	1
0	1	0	0	0	0	1	1	1	0	1	0	0	1	1	1	1	0	1	1
1	0	1	1	0	1	0	1	1	1	1	1	1	0	1	0	0	1	0	1
1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	0	0	0
1	0	1	1	0	1	0	0	0	1	0	1	1	1	1	1	1	1	1	0
1	0	0	1	1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	0	0
0	0	0	1	0	1	0	1	1	1	1	1	0	1	1	1	0	0	1	0
1	0	1	1	1	0	1	1	1	0	0	0	1	0	1	0	1	0	0	1
1	1	1	1	0	0	1	0	1	0	1	1	1	1	0	0	1	1	1	0
1	0	0	1	1	1	0	1	1	1	1	0	0	1	0	0	0	0	1	0
1	1	1	1	1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1
0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	0	1	1
0	0	0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1
0	0	0	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	0	0
1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	0
1	0	0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	1	0	0
0	1	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	0
0	0	1	1	1	1	0	0	0	0	0	1	1	1	0	0	1	0	0	0
1	1	0	1	1	0	0	0	1	0	1	1	1	1	1	1	1	0	0	1
1	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1	0	0
1	0	1	1	1	1	1	1	0	1	0	0	1	1	1	1	1	1	1	1
0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0
1	0	0	1	1	1	0	1	0	0	0	1	1	0	0	1	0	0	1	1
0	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0	0	1	0
1	0	0	0	1	1	1	1	0	1	0	1	1	1	0	1	0	0	0	0
1	0	0	1	1	0	0	0	0	0	1	0	0	0	1	0	1	0	1	1
1	1	1	0	1	1	1	1	1	1	0	1	1	0	0	1	0	0	0	0
1	1	1	1	0	0	1	0	1	1	0	0	1	1	1	1	1	0	1	1
0	1	0	1	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	0
0	1	1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	0	0	0
0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	1	1	1	0	0
0	1	1	0	0	1	1	1	0	0	1	0	0	1	1	0	0	0	1	1
0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1	0	1	0
0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0
0	0	0	1	0	1	1	1	0	1	0	1	0	0	1	0	1	0	0	0
0	0	1	0	0	1	0	1	0	0	1	0	0	0	0	0	0	1	0	0
1	1	1	1	1	0	1	1	1	0	1	1	0	0	0	0	1	0	1	0
1	0	0	0	1	0	1	0	1	1	1	1	1	0	1	1	1	1	0	1
0	1	1	1	0	0	1	1	1	0	0	1	0	0	1	0	1	1	1	0
1	1	0	0	1	1	1	0	1	1	1	1	0	1	0	0	0	0	1	1
0	1	1	1	0	0	1	0	0	1	1	1	0	0	1	0	0	0	1	0
0	0	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1
0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	0
0	0	1	1	1	0	0	0	0	0	1	1	1	1	0	1	1	0	0	0
1	1	0	0	1	0	0	1	0	1	0	0	1	1	1	1	0	1	1	1
1	1	1	1	1	0	1	1	1	1	0	0	0	0	0	0	1	0	0	0
0	1	0	0	0	1	1	1	0	0	1	0	0	0	1	0	0	0	0	0
1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	0	1	0
1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	0	1
0	0	0	1	1	1	0	1	1	1	0	0	1	0	0	0	0	1	1	0
1	1	1	0	1	1	1	1	1	1	0	0	0	0	1	1	0	0	1	0
1	0	0	0	1	0	0	1	1	1	0	1	0	0	1	0	1	1	0	1
1	1	1	0	0	0	1	0	1	1	1	1	1	1	1	1	0	1	0	1
0	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0
1	1	0	0	0	0	1	0	0	0	1	0	0	0	1	1	0	0	1	1
1	1	0	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0	0
0	0	0	1	1	0	1	1	1	1	0	0	0	0	0	0	0	0	0	1
0	0	0	0	1	0	0	0	0	0	1	1	1	1	0	0	1	0	0	1
0	1	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0	1	1
0	0	1	1	0	1	0	1	0	0	1	0	0	0	1	1	0	1	1	1
0	0	1	0	0	1	1	1	1	1	0	1	1	0	1	0	0	0	1	0
0	0	1	0	0	0	0	1	1	0	0	1	1	0	0	1	0	0	0	1
0	1	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1
0	0	1	0	1	0	0	0	1	1	0	0	0	0	1	1	1	0	0	0
1	0	0	1	1	0	0	0	0	0	0	1	1	1	1	0	1	0	1	1
1	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1
0	1	1	1	0	1	1	1	1	1	1	1	0	1	1	0	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	1	1
1	0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	1	0	1	0
1	1	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	1
1	1	1	1	0	1	0	0	1	1	1	1	1	1	0	1	1	1	1	0
0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	1	1	0	1	0
1	1	1	0	0	1	0	0	1	0	1	1	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0
0	1	1	1	0	0	0	1	1	1	0	0	0	1	1	1	0	1	1	1
0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	0	1	0	0	1
1	0	1	0	0	1	0	1	0	1	1	0	1	0	1	0	0	1	0	0
1	0	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	0	0
1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	1	0	0
0	1	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0
1	0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	1	1	1	0	1	0	1	1	1	1	1	1	0	0	1	1	0	0	1
0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	1	1	0	0	0
0	1	1	1	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0	0
1	0	0	1	0	0	1	1	1	1	0	1	0	0	1	0	1	1	0	0
1	0	0	1	1	0	1	1	1	1	1	1	1	0	1	1	1	0	1	1
1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	0	0	1	0	1
0	0	1	1	0	0	1	1	1	0	0	0	0	0	1	0	0	0	1	0
1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	0	1	1	1	1
1	0	0	0	0	1	1	0	1	1	1	1	0	0	1	0	0	0	0	0
0	0	1	0	0	0	0	1	1	0	0	1	1	0	1	0	0	1	0	0
0	1	0	1	0	0	0	0	1	0	1	0	1	1	1	1	1	1	1	0
0	0	0	0	0	1	1	0	0	1	1	1	0	1	1	0	0	1	0	0
1	0	1	0	1	1	0	0	0	1	0	1	0	0	1	1	0	0	0	0
0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	0	1	1
1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	1
0	1	1	1	1	0	1	1	1	0	1	1	0	1	0	1	1	0	1	0
0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	0	0	0	1	1	1	1	0	1	0	1	1	1	1	1	0	0	0
0	1	1	0	0	1	0	0	0	1	1	1	1	0	1	0	0	0	0	0
1	1	0	1	1	0	1	1	1	0	1	0	0	0	1	1	1	0	0	1
0	1	1	1	1	1	0	0	1	1	1	0	0	1	0	0	1	1	0	0
0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	1	0	0	1	1
1	1	0	1	0	1	0	0	1	1	1	0	0	0	1	0	1	0	0	1
0	1	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	0	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	1	0


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_6_kappa_0_400.txt <==
1	1	1	1	0	1	0	1	0	0	0	0	1	1	0	0	0	1	0	0
0	1	1	0	0	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1
1	0	0	0	0	1	0	0	0	1	0	0	0	0	0	1	1	1	0	0
0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	1	0	1	1	1
1	0	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0	1
1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	1	1	0
0	1	0	1	1	0	1	1	1	1	0	1	1	0	1	0	0	0	1	1
1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	0	0	1	0	1	1	1	1	0	0	0	0	0	0
0	1	1	1	1	1	1	0	0	0	1	1	1	1	0	1	0	1	1	0
1	1	0	0	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0
1	1	0	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1	0
0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0
0	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0
1	1	0	1	1	1	1	1	0	0	1	1	1	1	0	1	0	0	1	0
0	0	0	0	1	0	1	0	0	1	1	0	0	0	0	1	1	1	0	1
0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0
0	0	0	1	1	0	1	0	1	1	0	0	0	1	0	0	1	0	1	1
0	1	1	1	0	1	1	0	0	0	0	1	1	1	1	0	1	1	1	0
0	1	1	0	0	0	0	0	0	0	1	1	0	1	1	0	0	1	1	1
0	0	0	0	0	1	1	0	1	1	0	0	0	1	1	0	0	0	0	0
1	1	0	1	0	0	1	0	1	1	0	0	1	0	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	1	0	1	0	0
0	0	0	0	0	1	1	1	1	1	0	1	1	0	0	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1	0
0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	0	0
1	1	1	0	1	0	1	0	0	1	0	0	0	0	0	0	0	0	1	0
1	0	0	0	1	1	0	1	1	1	0	1	1	1	0	1	1	0	1	1
1	1	1	1	0	1	0	0	1	1	1	1	0	1	1	1	0	1	1	0
0	1	0	1	1	0	1	0	1	1	0	0	0	0	0	0	1	0	1	1
1	1	1	1	0	0	0	1	0	0	1	1	1	0	0	1	1	0	0	0
0	1	0	0	0	0	1	0	1	1	0	0	0	1	0	0	0	1	1	0
1	1	0	0	1	0	0	1	0	0	0	0	0	1	0	0	1	0	0	0
1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0	1	1	1	1
0	1	1	1	1	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1
0	0	1	1	0	0	0	1	0	0	0	1	1	1	0	0	0	1	1	0
1	1	1	1	0	1	0	0	1	0	1	1	1	0	0	1	1	1	0	0
0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0
1	0	0	0	1	0	1	0	1	0	1	1	1	0	1	1	0	1	1	1
0	1	0	0	1	1	1	1	1	1	0	0	0	0	1	0	0	1	0	1
1	1	0	1	0	1	0	1	1	0	0	0	1	1	0	0	1	0	1	0
0	1	0	0	1	1	0	1	1	1	0	1	0	0	1	0	1	1	0	1
1	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	0	1	1	1	0	0	0	0	1	1	1	1	0	1
0	0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	1	0
1	1	0	1	1	0	1	0	1	1	0	1	0	1	0	0	0	0	1	0
0	0	0	1	0	0	1	1	1	1	0	0	0	1	0	0	1	0	1	1
0	1	1	1	0	1	0	1	0	1	0	1	1	1	1	1	1	0	1	0
1	1	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	1	0	1	1	0	1	0	0	0	1	0	0	1	0	1	0	0	0	1
1	1	1	1	0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	0
0	1	1	0	1	0	0	1	0	1	0	0	0	0	0	0	1	0	0	1
0	0	0	0	0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	0
0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	1	1	1	1	1
1	0	0	0	0	0	1	0	0	0	1	0	0	0	1	0	1	1	1	1
1	1	1	0	1	1	1	1	1	1	0	0	0	1	1	0	0	1	0	0
0	0	0	0	0	0	1	0	0	1	1	1	0	1	1	0	0	0	1	0
1	0	1	0	1	0	1	0	0	0	0	1	0	0	1	1	1	1	0	0
0	0	0	1	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1	0
1	0	1	1	0	1	0	1	1	0	1	0	1	0	1	0	0	0	0	0
0	0	1	1	0	1	0	1	1	0	0	1	1	1	1	0	0	1	1	0
0	0	0	1	0	1	0	1	0	1	1	0	1	1	0	1	1	1	1	1
0	0	1	1	0	1	0	1	1	1	0	0	0	1	1	1	1	1	0	0
0	1	1	1	0	0	1	1	0	1	0	1	1	1	1	0	1	1	1	0
0	0	0	1	0	0	0	0	1	1	0	1	1	1	1	0	1	0	1	1
1	0	1	1	1	0	1	0	0	0	0	0	0	0	1	1	0	0	0	0
1	0	1	1	1	0	0	0	0	1	1	1	0	0	0	1	1	1	0	1
1	1	0	0	1	0	0	0	0	0	1	1	0	1	0	1	1	1	0	0
0	0	0	1	0	0	0	0	0	0	1	0	0	1	1	0	0	1	1	0
1	0	1	0	0	1	1	1	1	1	0	0	1	0	0	1	1	1	1	1
0	1	1	1	0	1	0	1	1	1	0	0	0	0	1	1	0	0	0	1
1	1	1	1	0	0	0	0	0	0	1	1	1	1	0	0	1	1	1	1
0	1	0	1	1	1	1	0	1	1	0	0	0	1	0	0	1	0	1	1
0	0	0	1	0	0	0	1	1	0	0	1	1	0	0	1	0	1	1	1
1	0	0	0	0	0	0	0	0	1	1	1	0	0	1	1	0	0	0	0
1	1	0	1	1	0	0	0	0	1	1	1	0	0	1	0	0	0	0	0
1	0	0	0	1	0	1	0	0	0	1	0	0	0	1	1	0	1	0	0
1	0	0	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1
1	0	0	0	1	0	0	1	0	1	0	0	1	0	1	0	0	0	0	0
0	1	0	1	1	1	1	0	0	1	0	0	0	0	0	0	0	1	0	0
0	1	0	1	1	1	1	0	0	1	0	1	0	1	1	0	0	0	1	1
0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0
0	0	0	0	1	1	1	0	0	1	0	0	0	1	1	0	0	1	1	1
0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1
0	0	1	0	0	0	0	1	0	1	0	1	1	0	0	1	0	1	0	0
1	0	1	1	1	1	0	0	0	0	0	1	0	0	0	1	0	1	1	1
1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1
1	1	1	0	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1
0	0	0	0	0	1	1	0	0	0	1	1	1	1	1	0	1	0	1	1
0	1	0	1	0	0	0	0	1	0	1	1	0	1	0	0	0	0	1	0
0	0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	1	0	1	0
1	1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1
0	1	1	1	0	1	0	0	1	0	0	0	0	1	0	1	0	1	0	0
0	1	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0	1	0	0
1	1	1	1	0	0	1	0	0	0	1	1	1	0	1	0	1	0	0	0
1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1
1	0	0	0	1	1	0	1	1	1	0	1	1	0	0	0	0	0	0	0
0	1	1	1	0	1	0	1	1	1	1	0	1	0	1	0	0	0	0	0
0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0
0	0	0	0	0	1	0	1	1	0	0	0	1	0	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	0	0	1	0	0	0	0	0	1	1	0	0	1	1	0	0	0
0	0	1	0	0	1	1	0	1	1	0	0	1	1	1	1	0	1	0	0
1	0	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	0	1	1
1	0	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	0	0	1
1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	0	1	1	0	0
0	0	0	1	1	0	0	0	1	0	1	1	0	1	1	1	1	1	1	1
0	0	0	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	1
0	1	0	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	1	0
0	0	0	0	1	0	0	1	0	0	0	0	1	0	1	0	0	1	0	1
0	1	1	1	1	1	1	0	0	1	1	0	1	0	0	1	1	1	1	1
0	1	1	1	1	1	0	0	1	1	0	0	0	0	0	0	1	0	1	1
0	1	0	1	0	1	0	1	1	1	0	0	0	1	1	1	1	0	1	1
1	0	1	1	0	0	0	1	1	1	0	0	0	0	0	1	0	0	1	0
0	0	0	0	1	0	0	0	0	1	1	0	1	0	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	0	0	0	1	0	1	0	1	0	1
1	1	1	1	0	0	1	1	0	0	1	0	0	0	0	0	1	1	0	0
0	0	0	0	1	0	1	1	1	0	1	1	1	0	1	1	1	1	1	1
1	0	0	1	0	1	0	0	1	0	1	1	0	1	1	1	0	0	0	0
0	1	1	1	0	1	0	1	1	1	0	1	1	0	1	1	1	0	1	1
1	0	1	0	0	1	0	0	0	0	0	0	1	0	0	1	1	0	0	0
0	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	1	1
0	0	0	0	0	1	1	1	0	1	1	0	1	0	0	1	1	1	0	0
0	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	1
0	0	0	1	1	0	1	0	0	1	1	1	0	0	0	1	1	0	0	0
1	1	1	1	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1
0	0	1	0	1	0	0	0	1	0	1	1	1	1	0	1	0	0	1	0
1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	0	1	1	0	1	1	0	1	0	1	1	1	0	1	0	1
0	1	1	1	1	1	1	0	1	0	1	0	0	0	0	0	1	1	1	1
1	1	0	0	0	1	0	1	0	1	1	0	0	0	0	1	1	1	0	0
1	1	1	1	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	1
1	0	0	1	0	1	1	1	1	1	1	1	0	1	0	1	1	0	0	0
1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1
0	1	0	0	1	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1
0	0	0	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	0	1	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	0	0	0	1	1	0	0	0	0	1	0	0	1	1	1
1	1	0	1	1	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1
0	0	1	0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1
1	0	0	0	1	1	1	0	1	0	1	0	1	1	1	1	0	0	1	1
1	1	0	0	1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1
0	0	0	1	1	0	0	1	1	0	0	1	0	1	1	0	1	0	0	1
0	1	0	0	0	1	1	0	1	1	0	1	0	0	0	0	1	0	0	1
0	1	1	1	1	0	1	0	1	0	1	1	1	1	1	1	1	1	1	0
1	0	1	1	1	1	0	1	1	1	1	1	0	1	0	0	0	1	0	0
1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	1	1	1	1
1	1	1	1	1	0	1	0	1	0	0	1	1	0	0	0	0	0	1	0
0	1	0	1	0	0	1	0	0	0	0	1	0	1	1	0	1	0	1	0
1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	0	1	1	1	1
0	0	0	0	0	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0
1	0	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0	0	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	1	0
1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	0	0
0	0	1	1	1	1	0	0	1	0	1	1	0	1	1	0	0	0	0	1
1	1	1	1	0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	0	0	0	0	0	0	0	1	0	1
0	1	0	1	1	0	0	0	0	0	1	0	1	0	1	0	1	0	0	0
1	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	1
0	0	0	0	0	0	0	1	1	0	0	0	0	1	0	0	0	0	0	1
1	0	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	1	0	1
0	1	0	0	1	1	0	1	1	0	0	1	0	0	0	0	0	0	0	0
1	0	1	1	0	1	0	1	0	0	0	1	1	1	0	1	0	0	0	0
0	1	0	0	0	0	0	1	1	1	1	1	1	0	1	0	1	1	1	1
0	0	0	1	0	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0
0	1	1	0	1	1	0	0	0	0	0	1	1	0	0	0	0	0	1	1
0	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	1	1	0
1	1	0	1	1	1	1	0	1	0	1	1	1	0	0	1	0	0	1	1
0	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	0	1	0
1	1	0	1	0	0	1	0	0	0	0	1	0	1	0	0	1	0	1	0
1	1	1	1	0	1	1	1	1	0	0	1	0	0	0	1	1	1	1	1
1	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	1	1	1	0
1	1	1	0	1	0	1	1	1	0	0	0	0	0	0	0	1	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	1	0	0
0	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0	0
0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0
1	0	0	1	1	0	1	0	1	0	1	1	1	1	1	0	0	0	1	1
1	0	0	1	1	1	1	0	1	0	0	0	0	1	1	1	1	1	1	1
1	1	1	0	0	0	1	0	0	0	1	0	1	0	1	1	1	1	0	1
0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0
1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0
0	1	0	1	1	0	0	0	1	1	0	1	0	1	0	0	1	1	1	1
0	0	0	1	1	0	0	1	1	0	1	1	1	1	0	0	0	1	0	1
0	0	0	0	0	0	0	0	0	0	1	0	1	0	0	1	0	0	0	0
1	0	1	0	1	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0
0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	0	0	0	1	1
1	0	1	0	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1	1
0	0	0	1	0	0	1	1	1	1	0	0	1	0	0	0	0	0	0	1
0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	0
1	1	1	1	1	0	0	0	0	0	1	0	1	1	0	1	0	0	0	1
1	1	1	1	1	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1	1	1	1
0	0	0	1	0	0	1	0	1	1	0	0	0	0	1	0	1	0	0	1
1	0	0	0	0	1	1	1	1	1	1	0	1	1	0	1	0	1	0	0
1	1	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0
0	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	1	0	1	0	1	0	0	1	0	1	0	0	1	0	1	0
0	0	1	1	1	1	1	1	0	0	1	1	1	1	1	1	0	1	1	0
1	0	1	0	1	0	1	1	0	1	0	0	0	0	1	1	0	0	1	1
1	1	1	1	1	0	0	0	1	0	1	1	1	1	0	1	0	1	0	1
1	0	0	0	0	0	1	0	1	1	0	1	0	1	1	0	0	0	1	0
1	1	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0
0	0	0	1	1	1	1	0	1	1	1	1	0	0	1	0	1	0	1	1
1	1	1	0	0	1	0	1	0	0	1	1	0	1	0	0	1	0	0	0
1	0	1	0	0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	0
0	1	1	0	0	1	1	0	1	1	1	0	1	0	1	1	0	0	1	1
1	0	0	0	0	0	1	0	0	1	0	1	1	0	0	1	0	0	0	1
0	1	1	1	1	1	1	1	0	0	0	1	0	0	1	0	0	0	1	0
1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	0	1	0	0
1	0	0	0	0	1	0	1	1	0	1	0	0	1	0	1	1	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	1
0	0	0	1	1	1	1	1	1	1	0	0	1	0	1	0	1	1	1	0
0	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1
1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	1
0	0	0	0	0	0	0	1	0	1	1	1	1	1	1	0	0	1	1	0
1	1	0	1	0	0	1	1	0	1	1	1	1	1	1	0	1	0	1	0
0	0	0	0	1	0	0	0	0	0	1	1	1	0	0	0	0	1	1	0
0	1	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1
0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0
1	0	1	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	1
1	0	1	1	1	1	0	1	1	0	0	0	0	0	1	0	1	1	1	0
1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	0	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
0	1	0	1	1	0	1	0	1	0	0	0	0	0	0	0	0	1	1	1
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0
1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0
0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	0	0	0	0	1
0	0	0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0	0
0	0	0	0	0	1	1	1	1	0	0	1	0	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0
0	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0	0
0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	1	1	1	0	0
0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0
0	0	1	1	0	1	1	1	1	0	1	1	0	1	0	0	1	0	0	0
1	0	1	1	0	0	0	1	1	1	0	0	1	1	0	1	0	1	0	1
1	0	0	0	1	1	1	1	1	1	0	0	0	0	0	0	1	0	0	1
1	0	0	0	1	0	1	1	0	1	0	0	0	0	0	1	0	0	0	1
0	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	1	1
0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	0
0	0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	0
1	1	1	1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0
1	1	0	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1
0	0	1	1	0	0	1	1	0	1	1	1	1	1	1	0	1	1	0	1
0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	1	0	1	0	1
1	1	0	1	1	1	1	0	0	1	0	0	1	0	0	0	1	1	0	0
1	0	0	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	0	0
0	0	1	1	1	0	1	0	1	1	1	1	1	1	1	0	1	0	1	1
0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1
0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1
1	1	0	1	1	0	0	0	0	0	0	1	0	1	1	1	1	0	1	1
1	0	0	0	1	1	0	1	0	1	1	1	1	1	1	0	0	1	1	1
1	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0	1	1	1
1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1
1	0	1	0	0	0	0	1	0	1	1	1	1	0	0	1	0	1	1	0
0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	0
0	0	0	0	1	0	0	0	0	0	1	0	0	0	1	0	0	0	0	1
1	1	1	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	1	1
0	0	0	1	1	0	0	0	0	1	1	1	0	1	0	1	0	1	1	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	1	1	1
1	0	1	1	1	0	0	1	1	1	0	0	0	0	1	1	1	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1	1	0	1	1
1	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0
1	1	1	1	0	0	0	0	1	0	1	0	1	0	1	0	0	0	0	0
0	1	0	1	0	0	0	0	0	1	0	1	0	0	0	0	0	1	0	0
0	1	0	1	1	0	1	1	1	1	0	1	0	1	0	1	1	0	0	1
1	0	1	1	1	1	0	1	1	0	0	0	0	0	1	1	1	0	1	0
0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0	0	1	1	1
1	1	1	0	0	1	1	0	0	1	0	0	0	0	0	0	1	1	1	0
0	1	1	1	0	0	0	0	1	1	0	1	0	0	0	0	0	1	0	1
1	0	1	0	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	1	0	1	0	1	1	0	1	1	1	1	0	1	1	0
0	1	0	1	0	1	1	1	1	1	1	0	1	0	0	1	0	0	0	0
0	0	0	0	1	1	0	0	1	1	1	1	0	0	0	1	0	0	0	0
0	0	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	1
0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0
1	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	0	0
0	1	1	1	1	1	0	1	0	0	1	1	1	1	0	1	1	1	1	0
1	0	0	1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0
1	0	0	0	1	0	1	1	1	1	1	0	0	0	1	0	0	0	0	1
0	0	0	1	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	1
1	1	0	0	0	1	1	1	0	1	0	0	1	1	1	0	0	0	1	1
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1	1
1	0	0	0	0	0	0	1	0	1	1	1	1	1	1	1	1	0	0	1
0	0	1	0	0	1	0	1	0	0	1	0	1	0	0	1	1	1	1	0
0	0	0	0	0	0	1	0	0	0	1	0	0	1	0	0	1	0	1	1
0	0	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	1	1	0
1	1	0	1	1	0	0	0	0	0	1	0	0	0	0	0	1	1	0	0
0	1	1	1	1	0	1	0	0	0	0	1	1	1	1	0	1	1	1	0
1	0	1	0	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0
0	0	0	1	0	0	1	0	0	1	0	0	0	0	0	0	1	1	0	0
0	1	0	0	0	0	0	0	1	0	0	1	1	0	0	1	0	1	0	0
0	0	0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	1	1	0
0	1	0	1	1	1	1	1	1	0	0	0	1	1	0	0	1	1	1	1
0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	1	0
0	1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	1	1	0	1
0	1	1	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1	1
0	1	0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1
1	1	1	1	1	1	0	0	0	0	1	1	0	1	0	1	1	0	1	0
1	1	1	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1
0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1	0	1	0	1
1	1	1	0	0	0	1	0	0	1	1	1	1	0	0	0	1	1	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0
0	0	1	1	0	1	0	0	1	0	1	1	1	1	1	0	1	1	0	0
1	0	0	1	1	1	0	1	1	0	0	0	0	0	1	1	1	1	1	1
0	1	1	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	1	1	0	0	0	1	0	0	0	0	1	0	1	1	0	1
1	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1
0	0	0	0	0	1	1	0	1	1	0	1	1	1	1	0	0	0	1	0
0	0	0	0	0	0	0	1	1	0	1	1	0	1	0	0	1	0	0	0
1	0	1	1	0	0	0	1	0	0	1	0	0	1	1	0	0	0	1	0
0	0	0	1	0	1	1	1	0	0	0	0	1	0	0	1	0	0	1	1
0	0	0	1	0	1	1	1	1	1	1	0	1	0	1	1	0	0	0	0
1	0	1	0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	0	1	0	0	1	0	1	0	0	1	1	1	1	1	1
1	0	1	0	0	1	1	1	0	0	1	1	1	1	1	1	0	1	0	0
0	0	0	0	1	0	0	1	1	0	0	0	0	0	0	0	0	1	1	1
1	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	1	0
1	1	0	0	0	0	1	0	0	0	0	0	1	1	1	0	0	1	0	0
0	0	0	0	0	1	0	0	1	1	0	1	1	0	1	0	1	1	1	1
0	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	1	1	1	1
0	0	0	0	0	1	1	0	0	0	1	1	1	1	1	0	0	0	0	0
0	1	0	0	0	1	1	0	1	0	0	0	0	0	1	1	1	0	0	0
0	1	0	1	0	0	0	1	1	1	0	0	0	0	0	1	1	0	1	1
0	0	0	1	1	0	1	1	1	1	0	1	0	0	1	0	1	1	0	1
0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	0	0	0	0	0
0	1	0	1	1	0	0	0	0	1	1	1	0	1	1	0	0	0	0	1
0	1	1	1	1	0	0	0	0	1	0	0	0	0	0	0	1	1	1	0
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	0	0	1	0	1	0	1	1	1	0	1	1	1	1	0	0	0	1	0
1	1	1	0	0	1	1	0	0	0	0	0	1	1	0	1	1	1	0	0
1	1	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0
1	0	1	1	1	1	0	0	0	1	1	1	0	0	1	0	1	1	0	0
0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0
0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	0	0	0	0	1	0	0	1	0	1	0	0	1	0	1	1	0	0
1	1	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0	0	0	0
0	0	1	0	1	0	0	0	0	0	1	0	1	0	1	0	1	0	0	1
1	1	1	0	0	1	1	0	1	0	1	0	0	0	0	0	0	1	1	1
1	1	1	1	0	1	1	0	1	1	0	1	1	1	1	1	0	0	1	1
0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	1	1	1	0	1	1	1	0	0	1	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1	0	1
1	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0
0	1	1	0	0	1	1	1	1	0	0	1	0	0	0	1	1	1	0	1
1	1	1	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1	1
0	1	0	0	1	0	0	0	0	1	0	1	1	1	0	0	0	0	1	0
0	0	0	0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	1	0
0	0	0	0	0	1	1	1	0	0	0	1	0	1	0	1	0	1	0	1
0	0	0	0	1	0	1	1	1	0	0	1	0	1	1	0	0	0	0	1
0	0	1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0
0	0	1	1	0	1	0	1	0	0	1	1	1	1	0	1	1	1	1	1
0	1	0	0	1	1	1	1	1	1	0	1	0	0	1	1	1	1	0	0
0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1	0
1	0	1	0	0	1	0	1	0	0	0	0	0	0	0	1	0	0	0	0
1	0	1	0	0	1	0	1	1	1	0	0	0	1	0	1	0	1	1	1
0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0
0	1	1	1	1	0	1	1	0	1	0	0	1	0	1	1	1	0	1	1
0	1	0	1	0	1	0	1	0	1	1	0	1	1	1	0	0	0	1	1
0	0	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	0	1	0
1	0	0	0	0	1	1	1	1	0	1	0	1	1	1	0	1	1	0	0
1	0	0	0	1	1	0	1	1	0	1	1	1	1	1	0	1	0	1	0
1	1	1	1	0	1	0	0	1	1	1	0	1	1	1	1	0	1	0	1
0	1	0	1	1	0	1	0	1	1	0	1	0	1	0	0	0	0	0	0
0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0
0	1	1	0	0	1	0	1	1	1	1	0	1	0	1	1	1	1	1	1
1	1	0	1	1	0	0	1	1	0	0	0	0	0	1	0	1	0	1	1
0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
0	0	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	1	0	0
0	0	1	0	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1
0	1	1	1	1	0	1	0	1	1	0	0	0	0	0	0	1	0	0	1
1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	1	0	1	1	1	1	0	1	1	0	0	1	1	0	0	0
1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	0
0	1	0	0	1	0	1	0	0	1	0	0	0	0	0	0	1	1	1	0
1	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0
0	0	1	0	1	1	1	1	0	0	1	1	0	1	1	0	0	0	1	1
0	1	0	0	0	1	0	1	1	0	0	0	0	0	0	1	0	0	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1
1	0	0	0	0	1	1	1	1	0	1	0	1	1	0	0	0	1	1	0
1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	1	1	0	0	0
0	1	1	1	1	0	0	1	1	1	0	1	0	0	1	1	0	0	0	0
1	1	0	0	1	1	0	1	0	0	1	0	0	0	0	1	0	1	0	1
1	0	1	1	0	0	0	1	1	0	1	1	0	1	0	0	0	0	1	0
0	0	1	1	0	1	0	0	1	1	0	0	0	1	0	0	0	1	1	1
1	1	0	1	0	1	1	1	0	0	1	1	0	0	0	0	1	1	0	1
0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	1	1	1	0
0	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	1	1	0
0	1	1	1	1	0	0	0	1	1	0	0	0	1	1	1	0	1	1	1
0	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1
1	0	1	1	1	1	1	0	0	0	0	1	1	1	1	0	0	0	0	1
0	0	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0	1	0
1	1	1	1	1	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0
0	0	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	1	1	0
0	0	0	1	1	0	0	1	1	0	1	1	1	1	0	0	0	0	0	1
1	0	0	0	0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0
0	0	0	0	1	0	0	1	0	0	1	0	0	1	1	0	0	0	1	0
0	0	0	0	0	1	1	0	0	1	0	0	0	0	0	1	1	0	0	0
1	0	1	1	1	1	0	0	1	1	1	1	0	1	1	0	1	0	1	0
1	1	1	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0
1	0	0	1	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1
0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	0	1	0	0	0
1	0	1	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1
1	0	1	0	0	1	0	0	0	1	1	0	1	1	0	0	0	1	1	1
1	0	0	0	1	1	0	0	0	0	1	1	1	0	1	1	1	0	0	0
1	1	0	0	1	1	0	0	0	0	1	0	0	0	1	1	1	1	1	1
1	0	1	0	0	1	1	1	0	0	1	0	1	0	0	0	1	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	1	0	0
0	0	1	1	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0
0	1	0	1	1	0	1	0	1	0	0	1	1	1	1	0	1	0	0	1
1	1	1	1	1	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1
1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1
0	0	1	0	0	1	0	1	1	0	1	1	1	0	0	1	1	1	1	1
1	0	0	1	1	1	1	0	1	1	0	0	0	1	0	1	0	0	0	0
1	1	1	1	0	1	0	1	1	1	1	0	0	0	1	1	0	1	0	0
0	0	1	1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1
0	0	0	0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	1	0	1	1	0
1	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0	0	0	1	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0
0	0	0	1	1	0	0	0	0	0	1	0	1	1	1	1	0	0	1	1
0	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	1	1	1	0	0	0	1	0	0	0	1	0	1	1	1	0	1
1	0	1	0	1	1	0	1	0	1	1	1	1	1	0	1	1	1	1	1
0	1	0	0	1	0	0	0	0	1	1	1	0	1	1	0	1	0	1	1
0	0	1	1	1	0	1	0	0	0	1	1	1	1	1	1	0	1	1	1
0	1	1	1	1	0	0	1	0	1	1	1	1	1	1	0	0	1	1	1
0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0
0	0	1	0	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1
0	0	0	0	0	0	0	0	1	0	1	0	1	0	0	1	1	1	1	0
1	0	1	1	1	1	1	0	0	0	0	1	0	0	0	1	1	1	1	1
1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	0	1	0	1
1	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	1	1	0
0	0	0	0	0	0	0	1	0	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	1	1	1	1	1	1	1	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	1	0	0	0	1	1	1	0	1	0	1	0	0	0
1	1	1	1	0	0	1	0	0	0	0	0	0	1	1	0	1	0	0	1
1	1	1	1	1	0	1	1	1	1	0	0	0	0	0	1	1	1	1	1
1	1	0	1	0	0	0	0	1	0	0	1	0	1	1	0	1	0	0	0
1	0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	1	0	1	1
0	1	0	1	0	1	0	1	1	0	0	1	0	1	0	1	0	1	1	1
0	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0	0	0
1	0	1	1	1	1	0	0	0	0	1	1	1	0	1	1	1	1	1	1
1	1	0	1	0	1	0	0	1	0	1	1	0	0	0	1	1	1	1	0
1	1	1	1	1	0	0	0	1	0	1	0	1	1	1	0	0	0	1	1
0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1
0	1	1	1	1	0	0	1	1	1	0	0	1	0	0	0	1	1	1	1
1	0	1	0	1	0	0	1	0	0	0	1	0	0	0	1	1	0	0	0
0	1	1	1	1	1	0	1	1	1	0	0	0	0	1	0	0	0	1	1
0	0	0	0	1	0	1	1	0	0	0	1	1	1	1	1	1	1	0	1
1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1	0	0
0	1	1	0	0	0	1	1	0	0	0	1	0	1	1	0	1	1	1	0
0	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	1	1	1	0
0	1	0	0	0	1	0	1	0	0	1	1	0	0	1	1	1	0	1	1
0	0	1	1	1	1	0	1	1	0	1	1	1	1	1	1	0	1	1	0
0	1	0	1	0	1	0	0	0	0	0	0	1	0	0	1	0	0	1	0
1	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1
0	1	0	0	1	1	0	0	0	1	0	0	0	0	0	0	0	1	0	1
0	0	1	0	0	0	1	1	1	0	1	0	1	1	1	0	1	1	1	0
0	0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0
1	1	0	0	1	1	0	0	0	0	1	1	0	0	0	0	1	0	0	1
0	0	1	0	0	1	0	1	1	0	1	1	1	1	1	1	1	1	0	0
1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1
0	1	0	1	0	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1
1	0	1	1	0	0	0	0	1	1	1	0	1	1	1	1	1	0	0	0
1	1	1	1	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	0
1	0	1	0	1	0	0	0	0	1	1	1	0	1	1	1	0	1	1	1
0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	0
0	1	1	1	0	0	0	1	0	0	1	1	1	0	1	0	0	0	1	1
0	0	0	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1	1
0	0	0	1	0	0	0	0	0	1	0	0	1	0	1	0	0	0	1	1
0	1	1	1	0	0	0	0	1	0	1	1	0	1	0	1	0	0	0	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0	0
1	1	0	1	0	1	0	0	0	0	0	1	0	1	0	0	1	1	1	1
0	0	1	1	0	1	0	0	0	0	0	1	0	0	1	1	0	1	1	1
1	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	1	0	1	0
1	1	0	1	0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	0
0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	0
1	1	1	1	1	1	0	1	1	0	1	1	1	0	1	1	1	0	0	1
1	1	1	0	1	1	1	0	0	1	0	1	0	0	0	1	1	1	0	0
1	1	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	0	1	1
0	0	1	0	1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	1
0	0	0	1	0	0	1	0	1	0	1	1	1	1	1	1	1	0	1	1
1	1	0	1	1	1	1	0	0	1	0	0	0	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0
1	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	0
0	1	1	0	0	1	0	1	1	0	0	0	1	1	0	0	0	0	0	0
0	0	0	0	0	0	0	1	1	1	1	0	0	1	0	0	0	0	0	1
0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	1	1
1	1	1	1	1	0	1	0	0	0	1	1	1	1	0	1	1	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0
0	1	0	1	0	0	1	0	0	1	0	1	0	1	0	0	1	0	0	0
0	0	1	0	1	0	1	0	1	0	1	1	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1
1	0	1	1	1	1	1	0	1	1	0	0	0	0	0	0	0	1	0	0
0	0	1	0	1	0	1	1	0	1	0	0	1	0	0	0	0	1	1	1
0	0	0	0	0	1	1	1	0	0	1	0	0	1	0	1	0	0	0	0
0	0	0	1	1	0	1	1	1	0	0	0	0	1	0	0	1	0	1	1
1	1	0	0	1	1	1	1	0	1	1	0	0	0	0	0	1	0	0	1
0	0	0	1	1	1	0	1	1	0	1	0	0	0	1	1	1	0	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1
1	1	1	0	0	1	0	1	1	0	0	0	1	1	1	0	0	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	0	1	1	1	0	0	1	0
1	0	1	0	1	1	0	1	0	0	1	1	1	1	1	1	0	1	0	0
1	1	1	1	1	0	1	1	0	0	1	1	1	0	1	0	0	0	1	1
0	0	0	1	1	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0	0	1
0	0	0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0
1	1	1	1	0	1	1	0	0	1	0	1	0	1	0	0	1	0	1	1
0	0	1	1	1	1	1	0	0	0	0	0	0	1	1	1	0	0	1	1
0	1	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	1	1	1	0	1	1	0	1	0	1	1	0	0	0	1
1	1	0	0	0	1	1	1	0	1	0	0	0	1	0	1	0	0	1	1
0	0	0	0	1	1	1	1	0	1	0	0	0	0	1	1	0	0	0	1
1	1	1	1	0	0	1	1	1	0	1	1	0	1	1	0	0	0	0	1
0	1	1	1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	1	0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1
0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0
0	1	1	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	0	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	0	1	1
0	0	1	0	0	1	0	1	1	0	1	0	0	1	0	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	1	1
1	0	1	1	1	1	1	0	0	0	1	0	1	1	1	0	0	1	1	0
0	0	0	1	1	1	1	1	1	0	1	1	1	0	1	0	1	0	1	1
1	0	0	1	1	1	0	0	0	0	1	0	1	1	0	0	1	1	0	0
0	0	1	0	1	0	1	0	0	1	1	0	1	1	1	1	0	1	0	0
0	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0	1	1	1
0	0	0	1	1	1	0	0	0	1	0	1	0	0	1	0	1	0	1	1
0	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	0	1	0	0
1	0	1	1	0	1	1	1	1	1	0	0	1	0	1	1	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1
1	0	1	1	1	0	0	1	0	1	1	0	0	0	0	1	0	1	0	0
1	0	1	1	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1
0	0	0	1	1	1	1	0	1	1	1	0	1	1	1	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	1	1	0	0	0	1	1	0	1	0
0	0	1	1	1	0	0	0	0	0	1	0	1	1	1	1	1	1	1	1
1	0	0	0	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	0
0	0	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	1	1
0	0	0	0	1	1	0	0	0	1	1	1	1	1	1	0	0	1	1	0
1	0	1	0	1	0	0	0	1	0	1	0	1	1	1	0	0	0	0	1
0	1	1	1	1	0	1	1	1	0	0	1	0	0	0	0	1	1	1	1
0	1	0	1	1	1	1	1	0	1	0	1	0	0	1	0	1	1	1	1
0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	0	1	1	0
0	0	1	0	1	0	1	1	0	1	0	0	0	1	0	1	0	0	1	0
1	1	1	1	1	1	0	1	1	0	0	0	0	0	0	1	1	0	1	1
1	1	1	1	0	1	1	1	0	1	1	0	1	0	1	0	0	1	0	1
1	1	0	0	0	0	0	1	0	0	1	1	1	0	1	1	1	1	1	0
1	1	0	1	1	1	1	0	1	0	1	0	0	0	0	0	1	1	1	0
0	0	0	0	1	0	0	0	0	0	1	0	0	1	1	1	0	1	0	1
1	1	0	0	0	1	1	0	0	1	1	1	1	0	1	0	1	0	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	1	1	1	1	0	0	1	0	1	0	0	1	0	0
0	0	1	1	0	0	0	0	1	0	1	1	0	1	0	1	1	1	1	0
1	1	1	1	0	1	1	1	1	1	0	1	0	1	0	0	1	1	1	1
1	0	1	1	1	0	0	1	1	0	1	0	1	1	0	1	0	0	1	0
1	1	1	0	1	1	0	0	0	0	0	1	1	1	0	0	1	1	0	0
0	0	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	1	0	0
1	0	1	1	1	0	0	0	1	0	1	1	0	1	1	1	1	0	1	1
1	1	1	0	0	0	1	0	1	0	0	0	0	0	0	1	1	0	1	0
1	1	1	0	1	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0
1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0
0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	1	0	0	1	1
1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1	1	0	1
0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0
0	0	1	0	0	0	0	0	1	0	0	1	0	1	1	1	1	0	0	1
1	0	1	1	0	1	1	1	1	1	1	1	1	0	0	1	1	1	1	0
1	1	1	0	1	0	0	1	0	0	1	1	1	0	0	0	1	1	0	1
1	1	0	1	1	0	0	0	0	0	1	0	0	1	1	0	0	0	1	1
1	0	0	1	1	1	0	0	0	0	0	0	0	1	0	1	0	0	1	1
0	0	0	1	0	1	0	0	0	0	1	0	0	0	1	1	0	0	1	1
0	1	0	0	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	1	1	0	0
0	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	1	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	1	1
0	0	1	1	0	0	1	0	0	0	1	1	1	0	1	1	1	1	0	0
1	1	1	0	1	1	1	0	0	1	1	1	1	1	0	1	1	0	1	1
1	0	0	0	0	0	1	0	1	0	1	1	1	1	1	1	1	1	0	0
1	0	0	0	1	0	0	0	1	1	0	0	0	0	0	0	0	0	1	1
0	0	1	1	1	1	1	0	1	1	0	1	1	1	1	0	0	0	1	1
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1
1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	1	1	0	0
1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0	0	0	0
0	0	1	1	0	1	0	0	1	0	0	0	0	1	1	0	0	1	1	0
1	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	0	0	0
1	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	0	1	1	0
1	1	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1	1	1	0
0	0	0	0	0	1	1	1	1	1	0	0	1	1	1	0	0	0	1	0
1	1	1	0	1	1	1	1	0	1	0	0	0	0	1	0	1	0	0	1
1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0	0	1	1	0
0	0	0	0	0	1	1	0	0	1	1	0	0	0	0	0	1	1	0	0
0	0	1	1	0	0	0	0	0	1	0	1	0	1	1	0	0	0	0	1
0	0	0	0	1	1	0	0	0	1	0	1	1	1	1	0	1	1	1	1
1	0	0	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0
1	1	0	1	0	0	0	0	1	1	0	1	1	1	0	0	1	1	1	1
0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	0	0
1	0	0	1	0	1	1	1	1	1	0	0	0	1	0	1	1	1	1	1
0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	0
0	0	0	1	1	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0
0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	0	0	1	1	0
0	1	1	0	0	0	1	1	1	0	0	0	1	1	0	1	1	1	0	0
0	0	1	1	1	1	1	0	0	1	0	1	1	0	1	0	0	0	1	1
0	0	0	1	0	1	1	0	1	0	1	1	0	1	0	1	0	1	0	0
1	0	0	0	1	0	1	1	1	1	1	1	1	0	0	0	0	1	1	0
1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
0	1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	1	1	1	1
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
0	1	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0
0	0	1	0	0	0	0	0	0	0	1	1	1	0	1	0	1	1	1	0
0	0	0	1	1	0	0	0	0	1	0	1	0	1	1	1	1	0	0	1
0	1	1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0
1	1	0	0	0	1	1	1	0	1	1	1	0	0	1	0	1	0	0	0
1	0	0	0	1	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1
0	0	1	1	1	0	1	0	1	1	1	1	1	0	1	0	1	1	0	0
1	0	1	1	1	1	1	1	0	1	0	1	0	1	1	0	1	0	0	0
1	0	0	1	1	1	1	1	1	0	0	0	0	0	0	1	1	1	1	1
1	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0	1
0	0	1	1	0	1	1	0	1	1	1	1	1	1	0	1	0	1	1	0
1	0	1	1	1	1	1	1	1	1	1	1	0	0	0	0	0	1	1	0
1	1	0	0	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	1	1	0
0	0	1	0	0	0	0	0	0	0	1	1	1	1	0	1	1	0	1	1
0	0	0	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	0	0	0	0	1	1	0	1	0	1	0	1	1	0	1
1	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	0	1	0	0
1	0	1	0	1	0	1	1	0	1	1	0	0	1	1	1	1	1	0	0
1	0	0	1	1	0	0	0	1	0	1	0	0	1	1	0	0	1	1	1
1	0	1	1	1	0	1	1	1	1	1	0	0	0	1	1	0	0	0	0
1	1	1	1	1	0	0	1	0	0	0	0	1	0	1	0	1	1	0	0
0	1	0	0	0	0	0	0	0	1	0	0	0	0	1	0	1	1	1	1
0	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0	0	0	0
0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1
0	0	0	1	0	1	1	1	1	0	1	0	0	0	0	1	1	1	0	0
1	0	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	0	0	0
0	0	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0
1	0	0	0	0	0	1	1	1	0	0	0	1	1	0	1	0	0	0	0
1	1	1	1	1	1	1	1	1	0	0	1	0	0	0	1	1	0	1	0
0	0	1	1	1	0	1	0	1	1	0	0	0	0	0	1	1	1	1	1
0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	0	0
0	0	1	1	0	1	0	0	1	0	1	1	1	1	1	1	0	0	1	0
0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	1	1	1	1	1
1	1	1	0	1	1	1	0	0	0	1	1	0	0	1	1	1	1	0	1
1	0	0	1	0	1	0	0	0	0	1	1	1	0	0	0	0	1	0	0
0	0	0	1	1	0	1	0	0	1	0	1	1	1	1	0	0	0	1	1
0	1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	1	0	0
1	1	1	1	1	0	1	1	0	1	1	0	0	0	1	1	1	1	1	1
0	1	0	1	0	0	0	1	1	0	1	0	1	1	1	0	1	0	1	1
0	0	0	0	0	0	1	0	1	0	0	1	0	0	0	1	0	0	0	0
1	0	1	1	1	1	0	0	0	1	0	0	0	1	1	1	1	1	1	1
0	0	1	1	0	1	0	1	0	1	0	0	1	0	0	1	1	1	1	1
1	1	1	1	1	0	1	0	1	1	0	0	0	0	0	1	1	1	1	0
0	0	0	1	0	1	0	1	1	0	0	0	0	0	0	0	0	0	1	1
0	0	0	1	0	1	0	0	0	0	0	0	0	1	1	0	1	0	1	0
0	0	1	0	1	1	0	1	1	0	0	1	1	1	0	1	0	1	1	1
1	0	1	1	0	0	1	1	1	1	1	1	1	0	0	0	0	1	0	0
0	0	1	1	1	0	1	1	0	0	0	1	0	1	0	0	1	0	0	0
0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0	1	1	1	0
0	1	0	1	1	0	0	0	1	0	1	1	1	1	1	0	1	0	1	1
1	1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	0	1	0	0
1	1	1	1	1	1	1	1	1	1	0	0	0	1	0	1	1	1	1	1
1	1	0	1	1	1	1	1	1	1	0	0	0	1	1	0	0	0	0	1
0	0	1	1	1	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1
1	1	0	1	1	1	1	1	0	1	1	1	1	0	0	1	0	1	0	0
0	0	0	0	0	1	1	0	1	0	0	0	0	0	1	1	0	1	1	0
1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1	1
1	0	0	0	1	1	1	1	1	0	0	1	1	0	0	1	1	1	1	1
1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	1	0
1	1	1	1	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1
1	1	0	1	0	1	1	1	1	0	1	1	1	1	0	1	1	0	1	1
0	1	1	1	1	0	0	0	0	0	1	1	0	1	0	1	1	1	1	0
1	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	0	1
1	1	1	0	1	0	1	1	1	0	1	0	0	0	0	1	1	1	0	0
0	1	1	0	0	0	1	1	0	1	0	1	0	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	0	1	1	0	1	0	1	1	1	1	0	1
0	0	0	1	1	0	1	0	0	0	1	1	1	1	0	1	1	1	0	0
0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	1	0	0	0	0
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0
1	0	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0	1	1	1
0	0	0	1	0	0	1	1	1	1	1	0	0	1	1	0	0	1	1	1
0	1	1	1	1	0	0	1	1	0	1	1	1	0	1	1	1	1	0	0
0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1	0	0
1	1	1	1	1	1	1	1	1	1	0	1	1	1	1	0	0	0	0	0
0	0	0	0	0	0	1	1	0	1	0	1	1	1	0	0	1	1	1	0
1	1	1	1	0	1	1	0	1	1	0	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	0	0	0	0
0	1	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1
0	1	0	0	1	0	1	1	1	0	0	0	0	1	0	0	0	0	0	1
1	0	1	1	1	1	1	1	1	1	0	0	0	1	1	0	1	1	0	0
0	1	1	1	0	0	1	0	0	1	0	1	1	1	1	0	1	1	1	1
1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1
1	1	1	0	1	0	0	0	1	1	1	0	1	0	1	0	0	1	0	1
0	1	1	1	0	1	1	0	1	1	0	1	1	0	0	0	1	0	1	1
1	1	0	1	1	1	1	0	1	0	1	1	1	0	0	0	0	0	0	0
0	0	1	0	0	0	1	1	0	1	1	1	1	1	1	0	1	0	0	0
1	0	1	0	1	0	0	0	0	0	0	1	1	1	0	0	0	1	1	0
0	1	1	0	1	0	1	0	0	1	1	1	0	1	0	0	0	0	1	0
1	1	1	1	0	1	1	0	1	1	1	0	0	1	1	0	1	1	1	1
0	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0
0	0	0	1	0	1	1	1	0	0	1	0	1	1	0	1	1	0	1	1
0	0	1	1	0	0	1	0	0	1	0	0	0	0	1	1	1	1	1	1
0	0	1	1	1	0	1	1	1	1	0	0	1	1	0	1	0	1	1	1
1	0	1	0	1	1	0	0	1	1	1	0	1	1	0	1	0	1	1	1
1	1	1	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	0	0
1	1	0	0	0	1	0	1	1	0	1	1	1	1	0	1	1	1	0	0
1	1	1	1	1	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1
1	0	0	1	0	1	1	1	1	0	1	0	0	1	1	1	0	1	1	1
0	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0	1	0	0	0
1	1	1	1	0	0	0	1	0	0	0	0	0	1	0	0	1	1	1	0
1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	0	1	0	1
1	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1
0	0	0	0	1	0	1	1	0	0	1	0	0	0	0	1	0	1	0	0
1	1	1	0	0	0	1	1	1	0	1	0	1	0	1	1	1	1	1	0
1	0	1	1	1	1	1	1	1	0	0	1	1	1	1	0	1	1	1	1
1	0	1	0	1	1	0	0	0	0	1	1	1	1	1	1	0	1	1	1
1	1	0	0	0	0	1	0	1	0	0	0	0	1	0	1	1	0	0	1
1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0	0	0	1	0
0	0	0	0	1	0	0	1	0	1	1	1	1	1	1	0	0	1	0	0
0	1	0	0	0	0	1	0	0	1	0	1	0	0	0	1	1	0	0	1
1	0	0	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	0	0
1	1	1	1	1	0	1	1	1	0	1	1	1	1	0	0	0	0	1	0
0	1	1	1	0	1	0	1	1	0	0	0	0	0	0	0	0	1	0	1
1	1	1	0	0	1	1	0	0	1	1	0	0	0	1	1	1	1	1	0
1	0	0	0	0	0	0	1	0	0	1	0	1	0	0	1	1	1	1	0
1	1	0	0	0	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0
0	0	0	0	0	1	1	0	0	1	1	0	0	1	1	0	0	0	0	1
1	1	1	1	0	1	0	1	0	1	1	1	1	1	1	0	0	1	0	1
1	1	0	1	1	0	0	0	0	0	1	0	1	1	1	0	0	1	0	1
1	1	1	1	1	1	0	1	1	1	1	1	1	1	0	1	1	1	1	1
0	0	0	0	0	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	1	1	0	1	1	0	1	1	0	1	0
1	1	1	1	1	0	0	0	0	0	1	0	1	1	1	1	1	1	1	0
1	0	1	1	0	0	1	1	0	0	1	1	1	1	1	1	1	1	1	0
0	0	1	0	0	0	1	1	1	1	0	0	1	1	1	1	0	0	1	0
0	0	0	1	0	1	1	1	0	1	1	0	0	0	1	0	1	0	0	0
0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0	0	1	1
0	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0
1	1	0	0	1	0	1	0	0	0	1	1	1	0	1	1	1	0	0	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1
0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	0	1	0	1	0
1	0	1	1	1	1	1	0	0	0	0	1	1	1	1	1	0	0	0	1
0	0	0	1	1	1	1	1	1	1	0	1	1	1	1	0	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	0	1	1	0
0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0	1	0	0
0	0	0	0	0	0	1	1	1	0	1	0	0	0	0	1	0	0	0	0
1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1	0	1	0	1
0	0	0	1	1	1	1	0	0	1	0	1	0	1	1	1	0	0	1	1
0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0
1	0	0	0	0	1	1	1	0	0	0	0	1	0	0	1	0	0	0	1
1	0	0	0	0	1	0	0	0	0	1	0	0	1	1	0	1	0	0	1
0	0	0	0	1	0	0	0	0	0	1	1	1	1	1	0	0	0	0	0
0	0	1	1	0	0	0	1	0	0	0	1	0	0	0	0	0	0	0	0
0	1	1	1	0	0	1	0	0	0	1	0	0	0	1	1	1	1	1	1
0	0	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1	0	1
1	1	0	0	0	1	0	0	1	1	0	0	0	1	0	1	0	0	1	0
1	1	0	0	0	1	0	0	1	1	1	1	1	0	0	1	1	1	1	0
0	0	1	0	0	1	0	1	1	1	0	0	1	0	1	0	0	0	0	0
0	1	0	0	0	0	1	0	1	1	0	1	0	1	0	0	1	0	0	1
0	0	0	1	1	0	1	0	1	1	0	1	0	0	0	0	1	1	1	1
1	0	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1
1	0	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1	1
0	0	0	0	1	1	0	0	0	1	1	0	1	0	0	0	1	1	1	0
0	0	0	1	0	0	0	0	0	1	0	0	0	1	1	1	1	0	1	1
0	1	0	0	1	0	0	0	0	1	0	0	1	0	1	1	0	1	0	1
0	0	1	1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0
0	0	0	1	0	0	0	1	1	0	0	1	0	0	0	1	0	1	1	0
0	0	0	0	1	0	0	0	1	0	0	1	1	1	0	0	0	0	0	0
1	1	0	0	0	1	0	1	1	1	1	0	0	0	0	0	1	1	0	0
0	1	0	0	0	1	0	1	1	0	1	1	0	1	0	1	1	0	0	1
0	1	1	1	1	1	1	1	1	0	0	1	0	0	0	1	1	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1
0	1	0	0	1	0	1	0	1	1	1	0	0	0	1	0	1	0	1	1
0	0	1	0	1	0	1	0	1	0	0	0	0	1	0	0	1	1	1	0
0	0	1	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1
0	0	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	1	0	0
0	1	1	0	1	0	0	1	1	1	1	1	1	1	0	1	1	1	1	1
1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
1	0	1	1	1	0	1	1	1	1	1	0	0	0	1	1	1	1	0	1
0	0	0	1	1	0	0	1	1	0	0	0	0	0	0	1	0	0	0	1
1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	0	1	1
1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	1	1
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	1	0	0
1	0	0	0	1	0	0	0	0	1	0	0	1	1	1	0	0	0	0	1
1	1	1	1	1	0	1	0	0	1	0	0	0	0	0	0	0	0	0	1
1	0	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1	1	0	1
0	0	0	0	1	0	0	1	1	1	0	1	0	0	0	1	1	1	0	1
1	0	1	1	1	1	0	0	1	0	1	0	0	0	1	1	0	1	0	0
0	0	1	1	1	1	1	1	1	1	0	0	1	0	1	1	0	1	1	1
1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0
1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	0	0	0
0	1	0	0	1	0	0	0	1	1	0	1	0	0	1	0	1	0	0	1
0	1	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	0	1
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	1
1	1	1	1	1	0	1	1	0	1	0	1	1	0	0	0	1	1	0	0
1	1	1	1	1	0	0	1	1	1	0	0	0	0	0	0	1	1	1	0
0	0	1	0	0	1	0	1	0	1	0	0	1	0	1	1	0	1	0	0
1	1	0	0	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0	0
0	1	0	0	0	1	1	1	1	0	1	1	1	1	0	1	1	1	0	0
0	0	1	0	0	0	0	0	0	1	0	1	1	0	1	0	0	0	1	0
0	1	0	1	1	0	1	1	0	0	1	1	0	1	1	0	1	0	0	0
0	0	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1	0
0	0	1	1	1	0	1	1	0	1	0	1	1	1	0	1	0	0	1	1
1	1	1	1	1	1	0	1	1	1	0	0	0	1	1	0	1	0	1	0
0	1	0	1	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	1
0	0	0	0	1	0	1	0	0	1	1	1	0	1	1	1	0	0	0	1
0	0	0	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0	0
1	1	1	0	1	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0
0	0	0	1	1	1	1	0	1	1	0	1	0	1	0	0	1	1	1	0
0	0	1	0	0	1	0	1	1	1	0	1	1	0	1	1	1	0	0	0
1	1	1	1	0	0	1	1	0	1	1	1	1	1	1	0	0	1	1	1
1	1	1	0	0	1	0	1	0	0	1	1	1	1	1	1	0	1	0	0
0	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	1	0	1	1
1	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	0	0	0	0
0	1	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	1	0	1	1	1	0	0	0	0	1	0	0	1	0
0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	1	1	1
1	0	0	1	1	1	1	0	0	1	1	0	0	0	0	1	0	1	1	1
1	0	1	1	0	0	0	0	0	0	1	1	0	0	0	1	1	0	1	1
0	1	0	0	1	0	1	1	0	1	1	1	1	0	1	0	1	1	0	0
1	0	1	0	1	0	1	1	0	1	1	0	1	0	1	1	0	0	0	0
0	0	1	0	0	0	0	0	1	0	0	1	0	1	1	0	0	1	1	0
1	0	1	1	1	1	1	1	1	1	0	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	1	0	1	1	1	1	1	1	1	1	0	1	1	1
0	0	0	0	0	1	1	0	1	1	0	0	0	0	1	1	1	0	1	1
0	0	1	1	1	0	0	0	0	0	0	0	1	0	0	0	1	1	0	1
0	0	0	0	0	1	1	1	0	1	1	0	0	0	0	1	0	0	1	1
0	1	1	1	0	1	0	0	1	0	0	1	0	1	0	0	0	0	1	0
0	0	0	0	0	1	0	0	0	1	1	0	1	1	1	1	1	1	0	1
0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	1	0	1
0	1	1	1	0	0	1	1	1	1	0	0	0	0	1	0	0	0	0	0
0	1	1	1	1	0	0	0	0	1	1	0	1	1	0	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1	0
0	0	1	1	0	0	1	1	0	1	0	1	0	0	1	0	0	0	0	1
1	1	0	0	0	0	1	0	0	0	1	1	0	0	0	0	1	0	1	0
0	0	0	0	0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0
1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	1	1	1
1	1	0	0	0	0	0	0	1	0	1	1	1	1	1	0	0	0	1	1
0	0	0	0	0	0	0	1	0	0	1	0	0	1	1	0	1	0	1	1
0	0	0	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	1
1	0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	1	0	1	1
1	0	1	1	1	1	0	1	0	0	1	0	1	0	1	1	0	0	0	1
1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	0	0	0	0	0
0	1	1	1	0	0	1	1	0	1	0	1	1	1	0	1	1	1	1	0
0	1	0	1	1	1	1	0	0	0	0	1	1	1	1	0	1	1	0	0
0	0	0	0	1	0	1	0	1	1	1	1	0	0	0	0	0	1	0	1
1	1	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1	0	1	1
1	0	0	1	0	0	1	0	0	0	0	0	0	1	0	0	1	0	1	1
1	1	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1
1	1	1	1	0	1	0	1	0	1	1	0	1	1	0	1	1	1	1	1
0	1	1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	1	0
1	1	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1	0	1	1
0	0	0	1	0	0	0	0	1	1	0	1	1	1	1	0	1	1	1	1
0	0	0	1	0	0	1	0	1	1	0	0	0	1	0	0	0	0	0	0
0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	1	0	1	0	1
1	0	1	1	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0
1	1	1	1	0	1	1	0	0	1	0	0	0	0	1	0	0	0	0	0
1	1	1	1	0	0	1	0	0	0	0	1	1	1	0	1	0	1	1	1
0	1	1	0	1	0	0	1	0	0	1	0	1	1	1	0	0	0	0	0
1	1	0	1	1	1	1	1	1	1	1	0	0	0	1	1	1	1	1	0
0	1	1	0	0	0	0	1	0	0	1	1	1	1	1	1	1	1	1	0
1	1	1	1	1	0	0	1	1	1	1	0	0	1	1	0	0	1	1	0
1	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1	0	1	1	0
1	1	1	0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	0	1	0	0	1	0	1	1	0	0	0
0	1	1	1	0	0	1	0	1	0	0	1	1	1	0	0	0	0	0	0
0	0	0	0	0	1	0	0	1	0	1	1	1	1	1	1	0	1	0	1
0	0	0	1	1	0	0	1	0	0	0	1	1	0	0	1	1	1	1	1
0	0	0	0	0	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0
0	0	0	0	0	1	1	1	1	1	0	0	0	0	0	1	1	1	1	0
0	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	0	1	0	0	0	1	1	0	0	1	0	0	0	0	0	0	1	0
0	1	1	0	0	1	0	0	1	1	0	0	0	1	0	0	1	0	1	0


==> supplementary_material/Fig_3_c/Samples/quantinuum_hardware_sample_h_2_6_kappa_0_475.txt <==
1	1	0	0	0	1	1	0	1	0	1	0	0	0	0	0	1	0	0	0
1	1	0	1	1	0	1	0	1	0	0	0	0	0	0	1	0	1	0	1
1	0	0	1	0	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0
0	0	1	1	1	1	1	0	0	1	0	1	1	0	1	1	0	0	1	1
0	1	1	0	0	1	1	1	1	1	0	0	0	0	1	0	0	1	1	1
0	1	1	0	1	1	0	0	0	1	0	0	1	1	1	0	0	0	0	1
0	1	1	1	1	1	1	1	0	1	1	1	0	0	0	0	1	0	1	0
1	0	0	1	1	1	1	1	0	0	1	1	0	0	0	1	0	1	1	0
1	1	1	1	0	1	0	1	1	0	0	1	1	1	1	0	0	1	1	0
0	0	0	0	0	0	0	1	0	0	1	0	0	1	0	1	1	1	1	0
0	0	1	0	0	1	1	1	0	1	1	1	1	1	0	0	1	1	0	0
0	1	0	0	0	0	1	1	0	0	0	0	1	0	0	1	0	0	0	0
0	0	0	1	1	1	1	1	1	1	0	0	1	0	0	0	0	1	1	0
1	0	0	0	1	1	0	1	0	1	1	0	1	1	1	1	1	0	0	1
0	1	1	0	0	0	1	1	1	1	1	1	0	0	0	1	0	0	0	0
1	1	1	1	0	1	1	1	0	0	1	1	1	1	0	1	0	1	1	0
0	1	1	0	0	0	0	0	1	1	1	1	1	0	0	1	1	0	0	0
0	0	0	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1	0	1
1	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	1	1
0	0	0	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	1
0	1	1	1	1	0	0	0	0	1	0	1	0	1	0	0	0	0	1	1
0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	1	1	0	1	1
0	0	0	0	0	0	0	1	1	1	0	1	1	0	0	1	1	0	1	1
1	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0
1	1	0	0	0	0	0	1	1	0	0	0	0	0	1	1	1	1	0	0
0	0	1	1	0	0	0	0	1	1	1	0	0	0	1	0	0	1	1	1
1	0	1	0	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1	0
0	1	0	1	1	1	1	1	0	1	1	0	0	0	1	0	1	0	0	1
0	1	0	0	1	1	1	0	1	0	0	1	1	0	0	1	1	1	0	1
1	0	1	0	0	1	1	1	0	1	0	1	1	0	0	1	1	0	0	1
0	0	0	0	1	0	1	1	1	1	0	0	0	0	1	0	1	0	0	1
1	0	0	0	0	1	0	0	1	0	1	1	0	1	1	1	1	0	0	0
0	0	1	0	0	0	0	1	1	0	0	1	0	0	0	0	1	1	0	0
1	0	1	1	1	0	0	0	0	1	0	1	0	1	1	0	0	1	1	1
1	0	0	0	1	1	1	1	1	0	1	1	1	1	1	1	1	1	0	0
1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1	1	1	0	0
0	0	1	1	1	1	1	1	0	1	0	1	1	1	1	0	1	0	1	1
1	1	0	1	1	1	0	0	0	1	1	1	0	1	1	0	0	0	0	1
1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	0	1	1	1
0	1	1	1	0	0	1	1	1	1	0	1	0	0	1	1	1	1	0	0
1	0	1	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	0	0
1	0	0	0	0	0	0	0	0	0	0	1	1	1	1	1	1	0	0	0
0	1	0	0	0	1	1	0	1	1	0	1	1	0	0	0	1	1	0	0
0	1	1	0	1	1	1	1	1	1	1	1	0	0	1	0	1	0	1	0
1	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0
1	0	1	1	1	1	1	0	0	1	1	0	1	1	0	1	1	0	1	1
0	1	1	0	0	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1
1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	1	1	1
0	0	0	1	1	0	0	0	0	0	0	1	1	0	0	1	1	1	1	1
0	0	0	1	0	0	0	0	0	0	1	1	1	1	1	0	1	1	1	1
0	0	0	0	1	1	1	0	0	1	0	1	0	0	1	1	0	0	1	1
0	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1	1
1	1	0	0	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1
0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	0	0	1	0	1
1	1	0	0	0	0	1	0	1	1	0	0	0	0	1	1	0	0	0	0
0	0	0	0	1	0	0	1	1	0	1	0	0	1	1	0	0	0	0	1
0	0	0	1	0	1	1	1	0	0	1	0	1	1	0	1	0	0	0	1
1	1	1	1	1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1
1	0	0	1	0	1	1	1	0	0	0	1	1	1	1	1	0	1	1	1
0	0	0	1	0	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1
0	0	1	0	1	0	1	1	1	0	0	1	1	1	1	0	0	1	0	1
1	0	1	0	1	1	0	1	1	1	1	0	0	0	1	1	1	0	1	1
1	1	0	0	1	1	1	0	1	1	0	1	1	1	0	1	1	0	0	1
0	0	1	0	0	0	1	1	0	0	1	1	1	1	0	1	0	1	0	0
1	1	0	0	1	0	1	0	0	1	0	1	1	0	0	0	0	0	1	1
0	0	0	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	0	1
0	0	1	1	0	0	0	1	1	1	0	1	1	0	0	0	0	1	1	0
0	1	0	0	0	1	1	1	0	0	1	0	1	0	1	1	1	0	0	1
0	1	1	0	0	1	0	1	0	0	1	0	0	0	0	0	1	0	0	0
0	1	0	1	0	1	1	1	1	1	0	0	1	1	0	0	1	0	1	0
0	1	1	1	1	1	1	0	0	0	0	1	0	1	0	0	1	1	0	0
1	1	1	0	1	1	1	1	1	0	0	0	1	0	0	0	0	0	1	1
1	0	1	0	1	1	0	1	0	1	1	1	0	0	1	0	0	0	0	0
0	0	1	1	0	1	0	1	1	0	1	1	1	1	0	1	1	1	1	0
0	1	0	0	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0
1	0	0	0	0	1	0	1	1	0	0	0	1	1	1	0	0	0	0	0
1	0	0	1	0	0	0	0	1	0	1	0	1	1	1	0	1	1	1	1
0	0	1	0	0	1	0	1	0	1	1	1	0	1	1	0	0	0	0	0
1	1	0	1	1	0	1	1	1	0	1	0	1	1	1	1	1	0	1	1
1	1	0	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0
1	1	1	0	1	1	1	1	1	0	0	0	0	1	0	0	0	0	0	0
1	1	1	1	0	0	1	0	1	0	0	0	0	0	1	0	0	1	0	0
0	1	1	1	1	0	0	0	1	1	1	0	0	0	1	1	0	0	1	1
0	0	0	0	1	1	1	0	0	0	1	0	0	1	1	1	1	0	0	1
1	1	1	0	0	0	1	0	1	0	0	1	0	1	1	1	0	0	0	1
0	1	1	1	0	0	1	0	1	0	0	0	1	1	0	1	1	1	0	1
0	1	1	1	0	1	1	0	0	1	1	1	0	1	1	1	1	0	1	1
0	1	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1
1	0	1	1	1	1	1	0	0	1	1	1	0	0	1	0	1	1	0	0
1	0	0	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1	1	0
1	1	1	1	1	1	1	1	1	0	0	0	1	1	1	0	0	0	1	0
1	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1	1
1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	1
0	0	0	0	1	1	1	0	0	0	1	0	0	1	0	0	0	0	1	0
1	1	1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	0
0	0	1	0	0	0	0	1	0	1	0	0	1	0	1	0	0	1	0	1
1	0	1	1	1	0	0	1	1	1	0	1	0	1	1	0	0	1	0	1
1	0	1	1	0	1	0	1	0	0	0	0	0	0	0	1	0	0	1	1
0	1	0	0	1	0	1	0	0	0	0	0	0	1	1	1	1	1	1	1
0	0	1	1	0	1	1	1	0	1	1	0	0	0	1	0	0	0	1	1
1	1	1	1	1	1	1	1	1	0	0	0	0	0	0	0	0	0	0	1
1	0	0	1	1	0	0	1	1	0	1	0	0	0	1	1	1	0	0	0
0	0	0	0	1	1	1	0	1	0	1	1	1	1	0	1	0	0	0	0
0	0	0	1	1	0	0	0	0	1	0	0	1	1	1	1	0	0	1	1
1	1	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1
0	1	0	0	0	1	0	1	0	0	1	0	0	0	1	0	0	0	0	1
0	1	1	0	1	1	1	1	1	0	0	1	0	0	0	0	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	1	1	0	1	0	1	1	1	0
0	1	1	0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	0	1
0	1	0	1	0	1	1	1	0	1	1	0	0	1	0	0	0	0	0	0
0	1	1	0	1	0	1	0	0	1	0	0	0	1	1	1	1	1	0	1
1	0	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1
1	0	0	1	0	1	1	0	0	0	1	1	1	0	0	1	0	0	1	0
1	1	1	1	0	1	1	0	0	0	0	0	1	0	1	0	0	1	1	0
0	1	1	0	1	1	1	1	0	1	0	1	1	0	0	0	0	0	0	1
0	1	1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	0	0
1	0	1	1	1	1	0	1	1	1	0	0	0	0	0	0	1	1	0	0
0	0	0	0	0	1	1	0	0	0	0	0	1	0	0	0	0	0	0	0
0	0	1	0	0	0	1	1	1	0	1	0	1	1	0	1	0	0	1	1
1	1	1	1	0	1	1	0	0	0	1	0	1	1	1	0	0	1	1	0
1	1	0	0	1	0	0	0	0	1	1	1	0	0	1	0	1	1	0	0
0	0	0	1	1	0	0	1	1	0	1	1	1	0	0	0	1	1	0	0
0	0	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	0	1	1
0	0	0	1	1	1	1	0	0	0	0	0	1	1	0	0	0	0	0	1
1	1	0	0	1	1	1	1	1	0	0	0	1	1	1	1	1	1	1	1
1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1	1	1	0
1	1	1	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	0	0
1	0	0	0	0	0	0	0	0	1	0	0	1	1	1	0	1	1	0	0
0	0	1	1	1	0	0	1	0	1	0	0	0	0	1	1	1	0	0	1
0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	1	1	0	0
1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	1	0	0	0	1
0	0	1	0	0	0	0	0	1	1	0	1	0	0	0	0	0	1	1	0
1	1	1	0	0	1	1	0	0	1	1	0	0	1	1	1	1	0	0	1
0	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	1	1	1
0	0	1	0	1	0	0	0	0	1	1	0	1	0	0	1	1	1	1	0
0	0	0	1	1	0	0	1	1	0	1	0	0	1	0	1	1	1	0	0
0	0	1	0	0	1	1	1	1	0	1	0	0	1	1	1	0	0	0	1
1	0	0	0	1	0	0	1	0	1	1	0	0	0	1	1	0	1	0	1
1	1	1	1	0	0	1	1	1	1	1	1	1	1	0	1	1	0	0	0
1	0	1	1	1	0	0	0	1	0	1	1	0	1	0	0	0	1	0	0
0	1	1	1	0	0	0	1	0	1	0	1	0	1	1	1	1	0	1	1
0	0	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1	0	0	0
0	0	0	0	0	1	0	1	1	1	1	0	0	1	0	0	0	0	1	0
1	1	1	1	0	1	0	0	0	0	0	0	0	0	0	1	0	0	0	1
0	0	1	0	0	0	0	1	1	1	1	1	0	1	1	1	1	0	1	1
1	1	0	0	0	0	0	1	1	1	1	0	0	1	1	1	0	0	1	1
0	1	0	0	0	0	0	0	0	0	1	1	0	1	0	0	0	0	1	0
0	0	0	0	0	1	1	1	1	0	0	1	0	1	0	0	1	0	1	0
1	1	1	1	1	1	0	0	0	1	0	0	0	1	1	0	0	1	1	0
1	1	0	1	1	1	0	0	0	1	1	0	0	0	0	0	1	0	0	1
0	0	1	1	0	0	0	1	1	0	1	1	0	0	0	1	1	0	1	0
0	0	1	1	0	0	0	1	1	1	1	1	0	0	1	1	0	1	1	0
1	1	0	1	1	0	0	1	1	0	0	0	1	0	0	0	1	1	0	1
1	1	1	1	1	0	1	0	0	0	0	1	0	1	1	1	1	0	1	1
0	1	1	1	1	1	0	1	0	1	0	0	1	0	0	0	1	1	0	0
1	0	0	1	1	1	0	0	0	1	0	1	1	1	1	1	0	1	1	0
1	1	1	1	0	1	0	1	1	1	1	1	1	0	1	0	1	1	1	1
1	1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	0	1	1	0
0	0	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	0	1	0
1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	0	0	0	0
0	1	1	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0	0	0
1	0	0	1	0	1	0	0	0	1	0	1	0	0	0	1	1	1	1	0
1	0	1	1	0	1	0	0	0	0	0	1	1	0	1	1	0	0	0	1
1	1	1	0	1	0	0	1	0	0	1	0	1	1	1	1	1	1	0	0
1	1	1	0	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	1
1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	0
0	1	1	1	1	1	0	0	0	1	1	0	0	0	1	0	0	0	0	1
0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0	1
1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0
1	1	0	0	1	0	1	1	0	0	1	0	0	0	1	1	0	0	0	0
0	1	1	0	1	1	0	0	0	1	0	1	0	0	1	0	0	1	1	1
1	0	1	1	1	0	0	0	0	0	0	1	0	1	0	1	1	1	1	1
0	1	1	1	0	0	1	0	1	1	0	0	1	0	1	0	1	0	1	1
0	0	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	0	0	1
1	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	1	0	1	1
1	1	0	0	1	1	0	0	0	0	0	0	1	1	0	0	1	0	1	1
0	0	0	0	0	0	1	1	0	1	0	1	1	1	0	1	1	1	0	0
1	1	0	1	0	1	1	1	1	1	0	1	1	0	1	1	0	0	1	0
0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	0	0
1	1	1	0	1	0	1	1	1	0	0	0	0	0	0	0	0	0	0	0
1	0	1	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	0	0
1	1	1	0	1	0	0	1	1	1	1	0	0	0	0	1	0	0	0	0
0	1	1	1	0	1	0	1	0	0	0	1	1	1	1	1	1	1	1	0
0	0	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	1	0
0	0	1	0	0	1	1	1	1	0	1	1	1	1	0	1	0	1	1	1
1	0	0	1	1	0	1	0	1	0	0	0	1	1	0	1	1	0	0	0
1	1	1	0	0	0	0	1	1	0	1	0	0	0	0	1	0	0	0	1
0	1	1	1	0	1	0	0	0	1	0	0	0	0	0	1	1	0	1	0
0	0	1	0	1	1	0	0	0	1	1	1	0	1	1	0	0	1	1	1
0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	0
0	1	1	1	0	1	1	1	1	1	0	1	1	0	0	1	0	1	0	1
0	1	1	0	0	1	1	0	1	0	0	1	1	1	0	1	0	1	1	1
0	0	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1	1	0
1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1	1	1	1
0	1	1	0	0	0	1	0	0	0	1	1	1	0	1	1	0	1	1	1
1	1	1	1	1	1	1	0	1	0	0	1	0	1	1	0	1	0	1	0
1	1	1	0	0	1	0	0	0	0	1	0	0	0	1	1	1	0	0	0
1	0	1	1	0	1	1	1	1	1	0	1	1	1	1	0	0	0	0	0
0	1	1	0	0	1	1	0	1	0	1	0	0	0	1	0	1	0	0	1
1	1	1	0	1	0	0	1	1	0	0	0	0	0	0	1	1	0	0	0
0	0	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	1	1	1
0	1	1	0	0	0	1	0	0	0	0	1	1	1	1	1	1	1	0	1
1	1	0	1	0	1	1	1	1	1	1	1	1	0	0	1	0	0	0	0
0	0	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	0	0	1
1	0	1	1	0	0	0	1	1	0	0	0	1	0	0	1	0	1	1	0
0	1	1	1	1	1	0	0	1	1	0	1	0	1	0	1	1	1	0	0
0	1	1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	0	1	0
0	0	0	0	1	0	0	0	0	1	0	0	1	0	0	0	0	1	1	0
0	0	1	0	0	1	0	1	1	1	1	1	0	1	0	1	1	1	1	0
0	0	1	1	1	0	0	0	0	0	0	1	0	0	0	1	1	1	1	1
0	1	0	0	0	1	1	1	1	1	0	1	1	0	0	0	0	0	0	1
1	1	0	0	1	0	1	0	0	0	1	0	1	0	0	1	1	1	1	1
1	1	0	0	1	0	1	0	0	1	1	1	0	1	0	1	1	0	1	1
0	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0	1	0	0
0	1	0	0	0	0	0	1	1	1	1	0	1	1	1	0	1	1	1	1
0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	0	1
1	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0	1	1
1	1	0	0	1	1	1	1	1	1	0	1	1	1	1	0	0	1	1	1
0	0	1	0	1	0	1	1	0	1	0	1	1	1	1	0	1	1	0	0
1	1	0	0	1	0	1	1	1	1	0	0	0	0	0	1	0	0	0	1
0	0	1	0	0	1	1	0	1	1	1	1	0	0	1	0	1	0	0	1
0	0	1	1	1	0	0	1	0	0	1	1	1	1	0	1	1	0	1	0
1	1	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	0	1	1	1	1	0	1	1	1	0	1	1	1	0	0	0	0	1	1
0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	1	0	0	0	1
0	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1	1	1	0
0	0	0	0	1	0	0	0	1	0	1	1	0	1	0	1	1	1	0	1
1	0	1	0	1	1	0	1	0	0	0	1	0	0	0	1	0	0	1	0
0	1	1	1	0	1	1	1	0	0	1	0	0	1	1	1	0	0	1	1
1	1	0	0	1	1	0	0	1	1	0	0	0	1	0	1	1	1	0	0
1	1	1	1	0	1	1	0	0	0	1	0	0	1	1	1	1	1	1	0
0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	0
0	1	1	1	1	0	0	0	1	0	0	0	0	0	1	0	1	0	0	0
1	0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0
0	1	1	1	0	0	1	1	1	0	1	0	0	0	1	1	1	0	1	1
0	1	1	0	0	0	1	1	0	1	0	0	1	0	0	0	1	1	0	0
1	1	1	1	1	0	1	1	1	0	0	0	1	0	0	1	1	1	0	1
0	1	1	0	1	0	1	1	1	1	0	0	1	1	1	1	0	0	1	1
0	0	0	1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0
1	1	1	0	1	0	1	0	0	0	1	0	0	1	0	1	1	1	1	1
1	0	1	1	1	1	0	1	1	0	0	0	0	1	1	0	0	0	1	0
0	1	0	0	1	1	1	1	0	0	0	1	1	1	0	1	1	0	0	0
1	1	1	1	1	0	0	1	1	1	1	0	0	0	0	1	1	1	0	0
1	1	1	1	0	0	0	1	0	0	0	0	0	0	0	0	1	1	1	1
0	1	0	0	0	0	1	0	0	0	0	1	1	0	1	1	1	0	1	1
0	1	0	1	0	1	1	0	1	0	0	0	1	1	0	1	1	0	1	1
1	1	0	1	0	1	1	1	0	1	1	1	0	1	0	0	0	0	0	0
1	1	1	0	1	1	1	1	0	0	1	1	1	0	0	1	1	1	1	1
0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	0	1	1	1
1	0	1	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0
1	0	0	0	0	0	1	1	0	0	1	0	1	0	0	0	1	1	0	0
1	1	1	0	0	1	0	0	0	0	0	0	0	1	1	0	1	0	1	0
0	1	0	0	0	1	0	0	0	0	1	0	1	1	0	1	0	0	0	1
1	0	1	0	1	1	1	1	0	0	0	1	0	1	0	0	1	0	1	0
1	0	0	0	1	1	1	0	1	1	0	1	0	1	1	0	0	0	0	1
1	1	1	1	1	0	0	0	1	0	0	1	1	1	1	1	1	1	1	1
0	1	0	1	1	1	1	0	1	1	1	0	0	1	0	1	0	0	1	1
1	0	0	0	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1
1	1	0	0	0	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0
0	0	0	0	1	0	0	1	1	0	1	1	0	1	1	1	0	0	0	1
1	1	1	1	0	0	0	1	1	0	1	0	0	1	1	0	0	1	0	0
0	0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	1
0	1	0	0	0	0	1	1	0	1	0	1	0	0	0	1	1	0	0	0
1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	1	1	1	1	0	1	0	1	1	0	0	0	0	0	0	0	1	0
0	1	1	0	0	0	0	0	1	0	1	0	0	0	1	1	0	1	0	1
1	1	1	1	1	0	1	0	1	0	1	0	0	1	1	1	0	1	1	0
1	1	0	1	1	0	1	0	1	0	1	0	0	1	0	1	0	1	1	1
1	0	0	0	1	0	1	1	1	1	1	1	1	1	0	1	1	1	1	0
0	0	0	1	0	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1
1	1	0	0	0	0	0	1	1	1	1	1	0	1	0	1	1	1	0	0
0	0	1	0	0	1	1	0	1	1	1	0	0	1	1	1	1	0	1	1
0	1	1	1	1	0	1	0	0	1	0	0	1	0	0	1	0	0	0	0
1	1	1	0	0	0	0	1	1	0	1	0	0	0	0	1	1	1	1	0
1	1	0	0	1	0	0	0	0	0	0	1	0	1	1	0	1	0	1	1
1	0	1	1	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	0
0	1	0	0	1	0	1	1	1	0	1	1	0	0	0	0	1	1	0	0
0	0	1	1	1	0	0	0	0	1	0	1	1	1	1	0	0	1	1	1
0	1	1	1	0	0	0	1	1	0	1	0	1	1	1	0	0	0	1	0
0	1	1	1	0	1	1	0	0	1	0	1	0	0	0	1	1	1	1	1
0	1	1	0	0	0	1	1	0	0	0	0	0	1	0	1	0	0	0	0
0	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1
0	0	0	1	1	1	0	0	1	1	1	0	1	1	1	0	1	1	1	1
1	1	0	0	0	1	0	1	1	0	0	0	0	0	0	1	1	0	0	0
0	1	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0
0	1	1	1	0	0	1	1	1	1	1	1	1	1	1	1	1	1	1	0
0	0	1	1	0	0	0	0	0	0	1	0	0	0	1	0	1	1	1	0
1	0	1	0	1	1	1	1	1	1	1	0	0	1	0	1	0	1	1	1
0	0	1	1	1	0	1	0	1	0	0	0	1	1	0	1	0	1	1	0
0	0	0	1	1	1	1	0	0	1	1	1	0	0	0	1	1	0	1	0
1	1	1	1	0	1	1	0	0	0	1	1	0	1	0	0	1	1	0	0
1	1	1	0	1	0	0	0	1	1	0	1	0	1	0	0	0	1	1	1
0	0	1	1	1	1	0	1	0	1	0	0	1	0	0	1	1	1	1	1
1	1	0	0	1	0	1	1	1	0	1	1	1	1	0	1	1	0	1	0
1	1	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	0	1
1	0	1	1	0	1	0	1	1	1	0	0	0	1	0	1	1	0	1	1
1	0	0	0	1	0	1	1	1	0	0	0	0	0	0	0	0	1	0	0
0	0	0	0	0	0	1	0	1	1	1	1	1	1	1	0	0	0	0	1
1	0	1	0	1	1	0	0	0	0	1	1	0	0	1	1	1	0	1	1
1	0	1	1	1	0	1	1	1	1	0	1	0	0	0	0	0	0	0	0
0	1	1	0	0	0	0	0	1	1	0	1	0	1	0	0	0	0	1	0
1	1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	0	0	0	0
1	1	1	1	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	1	0	0	0	1	0	0	1	0	1	1	0	1	1	0	0
1	0	0	0	0	1	0	1	1	0	0	0	0	1	1	1	0	1	0	0
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	0	0	0
1	1	1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	1	1	0
0	1	1	1	0	1	1	1	1	0	1	1	0	0	1	1	1	0	0	1
0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	0	1	1	1
1	1	0	0	0	0	1	1	1	0	0	1	0	1	1	0	0	1	1	1
0	1	1	1	1	0	1	1	0	0	0	1	1	0	1	0	1	1	1	1
0	1	0	1	1	0	0	1	0	0	0	0	0	0	0	0	1	0	1	1
0	0	0	0	0	1	1	0	0	1	1	1	0	1	1	1	0	0	0	0
0	0	1	0	0	0	0	1	1	0	0	0	1	1	0	1	1	1	0	1
1	0	0	0	1	1	0	0	1	1	1	1	0	0	1	1	1	1	0	1
0	1	1	0	0	0	0	0	0	1	0	1	1	1	1	0	0	1	1	0
1	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0	0	0	0	1
0	0	0	1	1	0	0	1	1	0	1	0	0	1	1	1	1	1	0	1
1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0	1	1	0
0	1	0	1	0	1	0	0	1	1	1	0	0	0	1	0	1	0	1	0
0	0	1	1	1	1	0	1	0	1	1	1	0	1	1	1	1	1	1	0
0	0	0	1	0	1	1	0	1	0	0	0	0	0	1	0	0	0	1	0
0	1	1	1	1	0	0	1	1	1	1	1	0	0	0	1	1	0	0	1
1	1	0	0	0	1	1	1	0	1	0	0	0	1	1	0	0	0	1	1
0	1	0	0	1	0	0	0	1	1	1	1	0	0	0	0	0	1	0	1
1	0	1	1	0	1	0	0	1	1	0	0	0	0	0	1	1	0	0	1
0	1	0	1	1	1	1	0	0	1	0	1	1	1	0	0	0	1	1	0
0	1	0	1	1	1	0	1	1	1	0	0	1	1	1	0	1	0	1	0
0	1	0	1	1	0	0	0	0	1	0	1	0	1	1	0	0	0	1	1
1	1	0	1	0	1	1	0	0	1	0	1	1	1	1	1	0	0	1	0
0	1	1	0	0	0	0	0	0	1	1	0	1	1	1	1	0	0	1	1
1	1	1	1	0	1	1	1	1	1	0	1	0	1	0	0	0	0	0	0
0	1	0	1	0	0	0	1	1	0	0	1	1	0	0	0	0	0	1	0
1	0	1	0	1	1	0	1	0	1	0	1	0	0	1	1	1	1	0	0
1	1	0	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0
1	1	0	0	1	1	0	1	1	0	0	0	1	1	1	0	0	1	0	0
1	0	0	0	1	1	0	0	1	1	1	0	1	0	0	0	0	0	0	1
0	0	0	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	1	0
0	0	1	0	0	0	1	1	1	1	0	0	0	0	1	1	0	1	0	0
0	0	0	0	1	1	1	0	1	1	1	1	0	0	0	1	0	1	0	1
0	0	0	0	0	1	0	0	1	1	1	0	0	1	0	1	0	1	1	0
1	1	1	1	1	1	1	0	1	0	0	1	0	1	0	0	0	0	0	0
1	0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1
0	1	0	0	0	0	0	0	0	0	1	0	1	0	1	1	1	0	0	1
0	1	0	0	1	0	1	0	0	1	1	1	0	0	1	0	1	0	0	1
1	1	0	0	1	1	0	0	1	0	0	1	1	1	1	0	1	0	1	1
1	0	1	1	1	0	0	1	1	0	0	0	1	0	0	1	0	1	1	1
1	0	0	1	0	1	1	0	0	1	1	1	0	0	0	0	1	0	1	0
0	1	0	0	1	0	1	0	0	0	0	1	0	0	1	0	0	0	0	0
1	0	0	1	1	0	0	1	1	0	1	1	1	1	1	1	0	0	1	1
0	0	0	1	1	0	0	0	0	0	1	0	0	0	1	1	1	1	1	1
0	0	0	0	0	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1
0	1	0	0	1	0	1	0	0	1	1	1	0	1	1	0	1	0	1	1
0	1	0	0	1	1	1	1	1	1	1	1	1	0	0	0	0	1	0	1
1	0	1	1	0	1	0	1	1	1	0	0	1	0	0	1	1	0	1	1
0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0
1	1	1	0	0	1	0	0	1	1	0	1	1	1	0	0	1	1	1	0
0	1	1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1
0	1	1	1	1	0	1	1	1	1	1	1	0	0	1	0	0	1	0	1
1	1	0	1	0	1	0	0	0	0	1	0	1	0	0	1	0	0	0	1
0	0	0	1	1	0	0	0	1	0	1	1	0	1	1	1	0	0	1	0
1	0	1	1	0	1	1	0	0	0	0	0	0	1	1	0	1	0	1	0
1	0	0	0	1	0	0	1	0	0	1	1	0	0	0	1	0	0	1	1
1	0	1	1	1	0	0	0	0	0	0	0	1	0	1	1	0	1	0	1
1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1
0	0	0	0	0	1	0	1	0	1	1	1	1	1	1	1	1	1	0	1
0	1	1	1	1	0	1	1	1	1	1	0	0	0	0	0	0	0	1	0
0	0	0	1	0	0	1	0	1	1	0	1	0	0	1	0	0	0	0	1
0	0	0	1	0	1	0	0	1	0	1	1	1	1	1	0	0	0	0	1
1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1
0	1	0	1	1	0	1	0	0	0	1	1	1	1	0	0	0	1	0	0
1	1	1	0	0	1	0	0	1	1	1	0	1	1	0	1	1	0	1	0
0	0	0	0	1	0	1	0	1	1	1	0	0	1	1	0	0	0	1	1
0	0	0	0	1	1	0	0	0	1	0	0	1	1	0	0	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	0
0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	1	0	0	0	0
0	0	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	1	0	0
0	1	0	1	1	1	1	0	0	1	1	1	1	1	0	1	1	1	1	1
1	1	0	0	1	0	1	0	0	1	0	1	0	0	1	0	0	0	1	1
0	0	0	1	0	1	0	0	1	1	1	0	1	0	1	1	0	0	1	0
0	1	1	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0
0	0	1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	0	1	1	1	0	0	0	0	1	1	1	0	0	1	1	1
1	0	0	0	0	0	1	1	1	0	0	1	1	0	1	0	0	1	1	0
0	0	1	1	1	1	1	0	0	0	0	1	1	0	0	0	0	0	1	0
1	0	0	0	1	1	0	1	0	0	0	0	0	0	0	1	1	1	0	0
1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1
1	0	1	1	0	0	0	1	1	0	0	0	0	1	1	1	1	1	1	1
1	0	0	0	0	1	0	0	0	1	0	0	0	0	1	1	0	0	0	0
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	0	0	0
0	1	0	1	0	0	1	0	0	0	1	1	1	0	1	1	0	0	1	1
1	1	0	1	1	0	1	1	1	0	1	0	1	1	1	1	1	0	1	1
1	1	0	0	1	0	0	0	0	0	0	1	1	1	1	0	1	0	0	1
0	1	0	0	0	0	0	0	0	1	0	0	1	0	0	0	1	1	0	0
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	0	1	0
0	0	0	0	1	0	0	0	0	0	0	0	0	1	0	1	1	1	1	1
0	1	1	1	0	1	0	0	1	0	1	1	0	1	0	0	0	0	0	0
0	0	1	1	1	0	0	1	0	0	1	0	1	1	1	0	0	0	1	1
0	1	0	0	0	0	1	1	1	0	1	1	1	0	1	0	1	1	0	0
0	0	0	1	0	0	0	0	1	1	1	0	0	0	0	0	0	0	0	0
0	0	0	1	1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	1
0	0	0	1	1	0	0	0	1	1	0	1	1	1	1	0	0	1	1	1
1	0	1	1	0	0	0	1	1	0	1	0	1	1	1	0	1	1	0	1
1	0	1	0	0	0	0	0	0	1	1	1	1	0	0	1	1	0	0	1
1	0	0	1	0	1	0	0	1	1	1	0	0	1	0	0	0	1	0	1
0	0	1	1	0	0	0	0	1	0	1	0	0	0	0	1	0	1	1	0
1	1	1	1	0	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0
1	1	0	0	1	1	1	0	1	0	1	1	1	0	1	1	1	0	0	1
0	0	0	0	1	1	1	0	0	1	1	0	0	1	0	1	0	1	1	1
1	1	1	1	1	0	1	1	1	0	1	0	0	1	0	1	0	0	0	1
1	0	1	1	1	1	0	1	1	1	1	1	1	1	0	0	1	1	1	0
0	1	1	1	0	0	1	1	1	0	1	0	1	1	1	0	1	1	1	0
1	1	1	0	0	1	1	1	1	0	1	0	0	1	1	0	0	0	1	1
1	1	1	0	0	1	1	1	0	0	1	1	1	0	1	0	0	1	0	0
0	0	1	1	1	1	1	1	1	0	1	1	0	1	0	0	1	0	1	0
1	1	1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	1	0	1
1	1	0	0	0	1	1	1	0	1	1	1	0	1	1	1	0	1	1	1
1	0	0	0	0	1	0	1	0	1	1	1	1	0	1	1	1	0	0	1
0	0	0	0	1	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1
0	1	0	1	0	1	0	1	0	1	0	0	1	1	0	1	0	0	0	0
1	1	1	0	1	1	1	0	1	1	0	1	1	1	1	0	1	1	1	0
1	1	0	0	0	0	1	0	0	0	0	1	0	0	0	1	0	0	0	0
1	1	0	0	1	1	1	0	1	1	0	0	1	1	1	0	0	0	1	1
0	0	0	1	0	1	0	0	1	1	1	1	1	0	1	0	0	1	1	1
1	0	1	0	1	0	0	0	0	1	1	0	0	0	0	1	1	0	1	1
1	1	1	1	0	1	0	1	0	0	1	0	1	0	0	1	0	0	0	1
1	1	0	0	0	1	1	0	0	1	0	0	0	0	1	1	1	0	1	1
0	1	0	1	1	0	1	1	0	0	0	0	0	0	1	1	1	1	1	1
0	1	1	1	0	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1
0	0	0	0	1	1	0	0	0	1	0	1	0	1	1	0	0	0	0	0
0	1	0	0	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1	1
0	1	1	0	0	1	1	0	1	0	0	1	1	1	0	1	1	1	0	0
1	1	1	0	1	1	1	1	1	1	1	1	0	0	0	0	0	0	1	1
0	1	0	1	0	0	1	0	0	0	0	0	1	1	1	0	0	1	1	1
0	1	1	1	0	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1
0	1	0	0	0	1	0	0	1	1	0	0	0	1	0	0	0	1	0	0
1	0	1	1	1	0	0	0	1	1	0	1	1	1	0	1	1	0	0	1
1	0	0	0	1	0	0	0	1	0	1	0	0	0	0	1	0	0	0	1
0	0	0	0	1	1	1	0	0	0	1	1	0	1	0	1	0	0	1	0
0	0	1	1	1	0	0	0	0	1	1	0	0	1	1	0	0	0	1	0
0	0	0	1	0	0	0	1	1	0	1	1	1	1	1	1	0	1	1	0
1	1	1	0	0	0	1	0	0	0	1	0	1	1	1	1	1	1	0	0
0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	1	0	1	1
1	0	1	1	0	0	1	1	1	0	0	1	1	1	1	1	0	0	1	1
1	0	0	1	1	0	1	0	0	1	0	0	0	0	1	0	0	1	1	0
1	1	0	1	1	1	1	0	1	1	1	0	0	1	0	0	0	0	1	1
1	1	0	0	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0
1	0	0	1	1	0	0	1	1	1	1	0	0	0	0	1	0	0	1	0
1	1	0	0	1	1	1	0	0	1	1	0	0	0	0	1	0	0	1	1
1	0	0	1	0	1	1	0	1	1	1	0	0	1	0	1	0	0	1	1
0	1	1	0	0	0	1	1	1	0	0	0	0	0	0	1	1	0	1	0
0	1	0	1	0	0	0	1	1	1	0	1	0	1	0	0	1	1	1	0
1	1	1	1	1	1	0	0	0	1	0	0	0	0	1	1	0	1	0	1
0	1	0	0	0	1	1	1	1	0	0	1	1	0	1	0	1	0	0	1
1	0	1	0	1	1	1	1	1	1	0	0	1	0	1	1	0	0	1	1
1	0	0	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	1	1
1	0	0	1	1	1	0	0	1	1	0	0	1	1	1	0	1	1	0	1
0	1	0	0	0	1	1	1	1	0	1	0	0	1	1	0	1	0	0	0
0	1	1	1	1	0	0	1	0	1	0	1	1	1	1	0	0	1	0	1
0	1	0	1	0	0	1	0	1	0	0	0	0	1	0	0	1	0	1	0
1	1	1	0	0	1	1	0	1	0	1	0	0	1	0	1	0	1	1	0
1	1	1	1	0	1	0	1	0	1	1	1	1	0	0	1	1	1	1	1
1	1	1	0	1	1	1	1	0	0	1	0	0	0	0	0	0	1	1	0
0	0	0	0	0	1	0	1	0	0	1	0	0	1	0	0	0	0	0	0
1	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1	1	1
0	1	1	0	1	1	1	1	0	1	1	1	1	1	0	0	0	1	1	1
1	1	0	0	1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	1
1	1	1	0	0	0	1	1	1	0	1	0	1	1	0	1	0	1	1	1
0	0	1	0	1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1
0	0	0	0	0	0	0	0	1	1	0	1	1	0	1	0	1	0	0	0
1	0	0	1	1	0	0	0	1	1	1	1	1	0	1	0	0	1	1	1
0	0	1	0	1	0	0	1	1	1	0	0	0	0	0	0	1	1	1	0
1	0	1	1	1	1	1	0	0	0	1	1	0	0	0	1	0	1	1	1
1	1	1	1	1	0	1	0	0	0	1	0	1	0	1	1	1	1	0	0
0	0	0	1	1	1	0	1	1	1	0	1	1	0	0	0	1	0	0	0
1	0	0	1	1	1	1	1	1	1	0	1	1	1	0	0	0	0	0	0
1	1	1	1	0	1	1	1	0	1	1	1	1	0	1	1	0	0	1	0
1	0	1	0	1	1	0	1	1	1	1	1	0	1	1	0	0	0	0	1
1	1	0	0	0	1	1	0	0	1	1	0	0	1	1	0	0	0	1	1
1	1	1	1	1	1	1	1	0	1	0	1	1	0	0	0	1	1	1	0
1	1	0	1	0	1	1	0	1	0	1	1	0	0	0	1	1	1	0	1
1	0	1	1	1	0	1	1	1	1	1	1	0	0	1	0	0	1	1	1
0	0	0	0	1	0	1	0	0	0	0	0	0	0	0	1	1	0	0	0
1	0	0	0	0	1	0	1	1	0	1	0	1	1	1	0	0	1	1	0
1	1	0	1	1	1	0	1	1	1	1	1	0	0	1	1	1	1	0	0
1	0	0	0	1	1	0	0	1	0	0	0	1	1	0	0	1	0	1	1
0	1	0	0	1	1	1	0	0	1	1	1	1	1	0	0	1	0	0	1
1	1	1	1	1	0	1	1	1	0	0	0	0	0	1	0	0	0	1	1
1	0	1	0	0	1	0	0	1	1	0	0	1	0	0	0	0	1	1	0
0	0	1	0	0	1	1	1	0	0	0	1	1	0	0	1	0	1	0	1
0	1	0	1	1	0	1	0	1	1	0	0	1	1	1	1	1	0	0	1
1	1	1	1	1	0	1	1	0	0	0	1	1	0	0	0	0	1	0	0
0	0	1	1	1	0	0	1	1	1	0	0	0	1	1	0	0	1	1	1
1	0	1	1	0	1	1	1	0	0	1	1	1	1	1	1	0	1	1	1
1	1	0	0	1	0	1	0	0	1	1	1	1	0	0	0	1	0	0	1
0	0	0	0	0	1	0	0	1	1	0	0	1	1	1	0	0	0	0	1
1	0	1	1	0	1	1	0	0	0	0	1	0	0	0	0	1	0	1	0
1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	1	1	0	0	0
1	1	0	1	1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1
1	1	1	0	1	0	0	0	0	1	1	0	0	0	1	1	0	1	0	0
1	1	1	1	1	1	1	0	1	1	0	0	0	1	1	1	1	0	0	1
0	1	0	0	0	0	0	1	1	0	0	0	1	1	0	1	1	0	0	0
1	0	0	0	1	0	1	0	0	0	1	0	0	0	0	1	0	1	1	0
1	1	1	0	1	0	1	1	1	1	0	0	0	1	1	1	1	1	1	1
0	0	0	1	1	1	1	1	1	1	0	1	0	1	1	1	1	1	0	0
1	1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	1	0	1
0	0	0	0	0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1
1	1	0	1	1	1	1	1	1	1	1	1	1	0	1	0	0	1	0	0
1	1	1	1	0	1	0	0	1	1	0	0	1	1	1	1	1	1	1	0
1	1	1	1	0	1	1	1	1	1	1	0	0	1	1	1	1	0	0	0
0	0	1	0	1	0	0	1	0	1	0	0	0	0	1	0	0	1	1	1
1	1	1	0	0	0	0	1	1	0	0	0	0	0	0	0	0	1	0	0
1	1	0	1	0	0	0	0	1	0	1	1	0	1	0	0	1	0	1	1
1	0	1	0	1	1	0	1	0	1	1	1	0	0	1	0	0	0	0	1
1	0	1	1	0	0	0	1	1	1	1	0	0	1	1	1	0	1	0	1
1	1	0	0	0	0	0	0	0	0	1	1	1	1	1	1	1	1	0	1
0	0	1	1	1	1	1	0	0	1	1	0	1	0	0	1	0	1	1	1
0	0	1	0	1	0	0	0	0	1	0	1	0	0	1	1	1	1	1	1
1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	0
1	0	1	0	1	0	0	0	0	0	1	0	1	0	1	1	1	1	1	1
1	1	1	0	0	1	1	0	1	0	1	1	1	1	1	1	1	0	1	1
1	0	0	1	1	1	0	1	1	1	1	1	0	0	0	1	1	0	0	1
1	1	1	0	1	0	1	1	0	1	0	1	1	1	0	1	0	0	0	1
1	0	0	1	0	0	1	1	1	0	1	0	0	1	0	1	0	1	1	0
1	1	0	0	0	0	1	1	0	0	1	0	0	1	0	1	0	0	0	1
0	0	0	0	1	1	1	1	0	0	1	0	1	1	1	1	0	0	1	1
1	1	0	1	0	1	0	0	0	0	1	0	0	1	1	0	1	1	1	0
0	1	1	0	0	1	1	0	0	1	0	1	0	1	0	1	1	1	1	1
1	0	0	0	1	0	0	0	0	0	0	0	1	0	0	1	1	0	0	0
1	1	1	1	0	1	1	0	1	0	1	0	0	0	1	0	1	1	0	1
1	1	0	1	0	1	0	0	0	1	0	0	0	0	1	0	1	0	0	0
1	1	1	1	0	1	1	0	0	0	1	1	0	1	1	1	0	1	1	1
1	0	0	1	1	0	0	0	1	1	0	0	1	1	0	1	1	1	1	1
0	1	1	0	1	1	1	1	0	1	1	1	0	1	1	1	0	0	1	1
1	0	1	1	1	0	0	1	1	1	1	0	1	1	1	0	0	0	1	0
0	1	0	1	0	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0
0	0	0	0	0	0	1	0	1	1	1	1	1	1	0	0	0	0	1	1
0	0	1	0	1	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0
1	1	1	1	1	0	0	1	1	1	0	0	0	0	1	0	0	0	1	1
0	0	0	1	1	1	1	1	0	1	0	0	1	1	0	0	0	0	1	0
1	0	1	0	0	1	0	1	0	1	1	1	1	1	1	1	0	1	1	1
1	1	0	0	1	1	1	1	1	1	1	0	0	1	1	0	0	0	0	0
1	1	0	0	0	0	0	0	1	1	1	1	0	0	0	0	1	1	0	0
1	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0	1	1	1	1
0	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	0	1	1	0
0	1	1	0	0	1	1	0	0	1	0	1	1	0	1	0	0	1	1	1
1	0	0	1	1	1	0	0	1	1	1	0	0	0	0	1	0	1	1	1
0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1
1	1	0	1	1	1	0	0	1	1	1	0	1	1	1	0	0	1	1	1
1	1	0	0	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1	0
0	1	1	1	1	1	0	0	0	0	1	0	0	1	0	1	0	1	1	0
0	1	1	1	0	0	1	1	1	1	1	0	0	1	1	0	0	0	0	0
1	0	0	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	1	1
1	1	0	0	0	0	0	1	0	0	1	0	0	0	0	1	0	0	0	0
0	0	1	1	0	0	0	1	1	1	1	0	1	1	1	0	1	0	1	0
0	0	1	0	1	0	1	0	0	1	0	1	1	1	1	1	0	0	0	0
0	0	0	1	0	1	1	1	1	1	1	0	0	0	1	0	0	0	0	0
1	0	0	0	0	1	1	1	1	1	0	0	1	1	1	0	0	0	0	0
0	0	1	1	1	0	0	1	1	1	0	1	0	0	1	0	1	1	1	1
0	1	1	1	0	0	0	0	0	0	1	0	1	0	0	1	1	1	0	0
0	1	1	0	1	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1
0	1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0
1	0	0	0	1	0	0	0	0	0	1	1	0	0	0	1	0	1	0	0
0	1	1	1	0	1	1	1	0	1	1	1	0	0	0	1	0	0	0	0
0	0	0	0	1	0	0	1	0	1	0	1	0	0	0	0	0	1	1	0
1	1	0	0	1	1	0	0	0	1	0	1	1	1	1	0	1	1	1	1
0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	1	0	0	0	1
0	0	1	0	0	1	0	0	0	0	0	1	1	0	0	1	1	1	0	0
1	0	0	1	1	1	1	0	0	1	1	0	1	0	1	0	0	1	1	0
1	0	0	0	1	1	1	0	0	1	1	1	0	1	0	1	1	0	1	1
0	0	0	0	0	1	1	1	0	0	1	1	1	0	0	0	0	0	0	1
1	1	1	0	0	0	1	0	0	0	0	0	0	1	1	1	0	0	0	0
0	1	1	1	1	0	1	0	0	0	0	0	1	1	0	0	0	1	0	0
0	0	0	0	1	1	1	1	0	0	1	1	0	0	1	1	0	1	1	1
1	0	1	0	1	0	1	1	0	0	0	0	1	0	0	1	1	0	1	0
1	1	0	0	0	0	0	1	1	1	0	0	1	1	0	0	1	0	0	0
0	0	0	1	0	1	0	1	1	1	1	1	1	1	1	1	1	0	1	1
0	0	0	0	0	0	0	1	1	0	1	0	1	1	1	1	0	0	0	1
1	0	0	1	1	1	0	0	0	1	1	1	0	1	1	0	0	0	1	0
0	1	0	0	0	1	1	1	1	0	1	0	1	0	1	0	1	1	1	0
0	1	1	1	1	0	1	0	0	0	0	0	1	0	0	1	1	0	1	0
1	0	1	1	0	1	0	0	1	1	1	0	0	1	0	1	0	1	1	0
0	1	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1	1	0	0
1	1	0	1	1	1	1	1	0	1	0	0	1	0	0	0	1	0	0	0
0	0	0	1	0	0	0	0	1	0	0	1	1	0	0	0	0	1	1	0
0	0	0	0	0	1	0	0	0	1	0	1	0	1	0	0	0	1	1	1
0	1	1	0	0	0	0	0	0	0	0	0	0	1	0	1	0	1	1	1
1	0	0	1	0	1	1	1	1	1	0	1	1	1	0	1	0	0	1	1
0	1	1	1	0	1	0	0	0	1	1	0	1	1	1	0	1	1	0	0
0	1	1	1	0	1	1	0	0	1	1	1	0	0	0	1	1	0	1	1
1	1	0	0	1	0	0	0	1	1	1	0	0	0	0	1	1	1	0	1
0	1	0	1	0	0	1	0	0	1	0	1	1	1	1	1	0	0	1	1
0	1	1	0	1	0	0	0	0	1	1	1	1	0	0	0	0	0	1	1
1	1	0	0	0	0	0	1	0	0	1	1	1	0	0	0	1	0	0	0
0	0	1	0	0	0	0	1	0	0	0	0	1	1	0	0	1	1	1	0
0	1	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	0
0	1	0	0	0	1	1	0	1	1	1	0	0	1	1	0	1	0	0	0
1	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	1	1	1
0	1	0	1	0	0	1	1	1	1	0	0	1	1	1	1	1	0	0	1
0	0	1	0	1	0	0	1	0	1	1	0	0	0	1	0	1	0	0	1
0	0	0	0	1	0	1	0	0	0	0	0	0	1	0	0	1	1	0	0
1	0	1	0	1	1	1	0	1	1	1	1	1	1	0	0	1	1	0	0
1	1	0	1	1	0	1	0	0	1	0	1	1	1	0	0	1	0	0	1
1	1	1	1	0	1	0	0	1	1	0	0	1	1	0	0	0	0	0	0
1	1	0	0	0	1	1	1	1	1	0	1	1	1	0	0	1	1	1	0
0	1	0	1	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	1
0	0	1	1	1	0	1	0	1	0	0	1	0	0	0	0	0	1	1	0
1	1	0	0	0	1	1	0	1	1	0	1	0	0	1	1	1	1	1	0
1	0	0	1	1	1	1	1	1	1	1	0	1	1	1	0	0	1	1	0
1	0	1	1	1	0	1	1	1	1	0	1	1	1	0	1	0	1	1	1
0	0	1	1	0	0	0	0	0	1	1	0	0	0	1	0	1	0	1	1
1	1	0	1	1	1	0	1	0	1	1	0	1	0	0	0	1	0	0	0
1	1	1	1	1	0	1	1	1	0	1	0	1	1	1	0	1	1	1	1
1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	1	1	1	0
0	0	0	1	0	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1
1	0	1	0	1	1	1	0	0	1	1	1	0	0	1	1	1	0	0	1
1	1	1	0	1	0	0	1	0	1	0	1	1	1	1	0	0	0	0	1
0	0	1	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	1	0
0	1	0	1	0	1	1	1	0	1	1	1	0	0	0	0	1	0	0	0
1	0	1	0	0	1	0	1	1	0	1	1	1	0	0	0	0	1	0	0
1	0	0	1	1	0	0	0	0	1	1	1	1	0	1	1	1	0	0	0
0	0	0	1	0	1	1	1	0	1	1	0	1	1	1	0	0	1	1	1
0	0	0	1	0	0	0	1	1	0	0	0	1	1	0	0	0	1	0	0
1	0	1	1	0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0
0	0	1	1	1	1	1	1	1	1	1	1	1	0	1	1	0	0	1	1
0	1	0	1	1	0	1	0	0	1	0	1	0	1	1	0	1	0	1	1
0	1	0	1	0	0	0	0	1	1	1	0	1	1	1	1	0	0	0	0
0	0	0	0	0	1	0	0	1	1	0	0	1	1	1	0	1	0	0	0
0	1	0	1	0	0	0	0	0	0	1	0	1	1	1	1	1	1	1	1
1	1	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0	0	1	1
1	1	1	1	0	1	1	1	1	1	0	1	0	0	0	0	0	0	0	0
1	0	1	0	1	1	1	0	0	0	1	1	0	0	0	1	1	0	0	1
0	1	1	0	0	1	0	0	0	1	0	0	0	0	0	1	1	0	1	1
1	0	0	0	0	1	0	1	0	0	1	1	0	0	0	1	0	0	0	0
0	1	1	1	0	1	1	0	0	0	1	1	0	0	0	1	1	0	1	0
1	1	0	0	1	0	0	1	1	1	1	1	1	1	1	0	1	0	1	1
1	1	0	0	1	1	1	0	0	1	0	1	0	0	1	0	0	1	1	0
1	1	0	0	0	0	0	1	1	1	1	0	1	1	1	1	1	0	1	1
0	1	0	1	0	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0
0	0	1	1	1	1	1	1	1	1	1	1	1	1	0	1	1	1	0	1
1	1	1	0	0	1	0	0	0	0	1	1	1	0	0	0	1	1	0	0
0	1	0	0	1	0	1	1	1	0	1	1	0	1	1	1	0	0	0	1
0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	0	1	0	0	0
0	0	0	1	1	0	0	0	1	1	1	1	1	0	0	1	0	1	0	1
1	1	0	1	1	1	1	1	0	1	1	0	0	1	1	0	1	0	1	1
0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	0	1	0	1	0
1	1	1	1	1	1	1	0	1	1	0	1	0	0	1	0	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	1	1	1	0	0	1	0	0	0
1	0	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0	0	1	0
1	1	1	0	0	1	1	0	1	0	0	1	0	1	0	1	0	0	0	0
0	1	0	1	0	1	1	1	0	1	0	1	0	0	0	1	0	0	0	0
0	1	1	0	1	0	1	1	1	0	0	1	1	0	0	1	1	0	0	0
1	0	0	0	1	1	0	0	0	1	0	0	0	0	1	1	0	1	0	1
0	0	1	1	1	0	1	1	1	0	0	0	0	0	0	0	0	0	1	0
0	0	0	0	0	0	1	0	1	0	1	1	1	1	1	1	1	1	0	1
1	1	0	0	0	1	1	0	1	0	1	0	0	0	1	1	1	0	1	0
0	0	1	1	0	1	1	1	0	0	1	0	0	0	1	0	0	1	1	1
0	0	0	0	0	1	1	0	1	0	0	1	1	1	0	1	1	0	0	0
1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	0	1
0	0	1	0	0	0	1	0	0	0	0	0	0	1	0	0	0	1	0	0
1	1	1	1	0	1	1	0	0	1	0	0	1	1	1	0	1	1	0	0
0	0	0	1	0	1	0	0	1	1	0	0	0	1	0	0	1	1	1	0
1	0	0	0	0	0	0	0	1	1	1	0	1	0	1	1	0	0	0	1
1	1	0	1	1	1	1	0	0	0	1	0	0	1	1	1	1	0	1	0
0	1	0	0	0	0	1	0	0	0	1	1	1	1	0	0	1	1	0	0
0	0	0	0	0	0	0	0	1	1	0	1	0	1	0	1	1	0	0	0
1	1	1	0	0	1	0	0	0	1	1	0	0	1	1	1	0	1	0	0
1	0	1	0	1	0	1	1	1	0	1	0	1	1	0	1	0	1	1	0
1	0	0	0	0	1	0	1	0	0	0	0	0	0	0	1	0	1	0	0
0	1	0	0	1	0	1	1	1	1	1	1	1	1	1	1	1	0	0	1
1	0	1	0	1	1	0	0	1	1	0	0	1	0	1	1	0	0	0	1
0	0	0	1	1	0	0	0	1	1	0	1	0	1	1	0	0	0	1	0
0	0	0	0	1	0	0	0	0	1	0	0	0	1	1	1	1	0	1	1
1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	1	1	1	1	0
0	0	0	0	1	1	1	1	1	0	1	1	1	0	0	0	0	1	1	1
0	0	1	0	1	0	0	0	1	1	0	1	1	1	1	1	1	0	1	1
0	0	0	1	0	1	1	0	1	0	0	1	1	1	0	0	0	1	0	0
0	0	0	0	1	0	0	0	0	0	0	0	1	1	1	0	0	0	0	0
0	0	1	1	1	1	0	0	0	1	1	1	0	0	1	0	0	1	1	1
1	1	0	0	1	1	0	0	0	0	0	0	1	0	0	0	0	0	0	0
1	0	0	1	0	1	0	1	0	0	0	0	1	1	0	1	1	1	1	0
1	1	1	0	0	1	0	1	1	1	0	1	1	0	0	0	1	0	0	0
0	1	0	0	0	1	0	1	1	1	1	0	1	0	1	0	1	1	1	1
0	0	1	0	0	0	0	1	1	0	0	0	0	1	1	0	0	0	1	1
0	0	1	0	0	1	0	1	0	1	1	1	0	0	0	0	0	0	0	1
1	0	0	0	0	0	0	0	1	1	0	1	0	1	1	1	1	1	1	0
1	1	0	0	1	1	1	0	0	1	0	1	1	1	1	1	1	1	0	1
0	0	0	1	1	0	0	1	0	1	0	1	1	1	0	0	0	1	1	1
1	0	0	0	1	0	1	1	0	1	0	1	0	0	1	0	0	1	1	1
0	1	1	0	0	1	0	1	1	1	1	0	1	0	0	0	1	1	1	1
1	0	1	0	1	1	0	1	0	0	1	0	1	0	0	1	1	1	1	1
1	0	1	1	1	1	0	1	0	1	0	0	0	1	0	1	0	0	0	1
0	1	1	1	0	1	1	0	1	1	1	1	0	0	1	0	1	1	1	0
0	0	0	0	0	0	0	1	1	0	1	0	0	1	0	0	0	0	0	0
0	1	0	0	1	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1
0	0	1	0	1	0	1	1	1	0	0	0	1	1	1	0	1	1	1	1
1	1	1	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	1	1
1	1	0	0	0	1	0	0	0	0	1	0	1	0	0	1	1	0	0	0
0	1	1	0	0	1	1	0	0	1	1	1	0	0	1	0	1	1	0	0
0	0	0	1	1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1
0	1	0	0	0	0	0	0	1	1	0	1	1	0	0	0	1	1	0	0
1	1	1	0	1	0	0	0	1	0	1	1	0	1	1	1	1	1	0	1
1	1	1	0	0	1	0	1	1	0	0	1	1	1	0	0	1	0	1	1
0	1	1	0	0	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1
1	0	1	1	1	1	1	0	0	0	1	1	0	0	1	1	0	0	0	1
1	1	1	0	1	0	1	1	0	0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	1	0	1	1	1	0	1	0	0	0
1	1	0	1	1	0	1	0	1	1	1	0	0	0	1	1	1	0	1	1
0	1	1	0	1	0	1	1	0	0	0	1	1	0	0	1	1	1	1	1
1	1	1	1	1	1	1	0	0	1	1	1	1	0	0	1	0	1	0	0
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	0	1	0	0
0	0	1	1	0	0	1	1	1	0	1	1	0	0	0	1	0	1	1	0
1	0	1	0	1	0	1	1	0	0	0	1	0	0	1	1	1	1	0	1
1	1	1	1	0	1	0	1	0	1	1	1	0	0	0	1	1	0	0	0
0	1	0	1	1	0	1	0	1	0	0	1	0	1	0	0	0	0	0	1
1	0	0	0	1	1	0	0	0	0	1	1	1	0	1	0	0	0	0	1
0	1	0	0	0	0	1	0	0	1	1	1	0	0	0	0	0	0	0	0
1	1	1	0	1	0	0	1	1	1	0	0	1	1	1	1	0	0	0	1
1	1	0	1	1	1	1	0	1	1	1	0	0	1	1	0	0	1	1	1
1	0	0	1	1	1	1	0	1	1	0	1	0	1	1	0	0	0	0	1
0	1	1	0	0	0	1	1	1	1	1	0	1	0	0	0	0	1	0	0
0	1	1	1	1	1	1	1	1	1	0	0	1	0	1	0	1	0	1	0
0	0	0	0	0	0	0	0	1	0	1	0	0	0	1	1	0	0	1	1
0	1	0	0	1	0	1	1	1	0	0	1	0	0	1	0	1	1	1	1
0	1	1	0	0	0	0	0	0	0	1	0	1	0	0	0	1	0	0	1
1	0	0	0	1	1	1	0	0	0	0	1	1	1	0	1	1	0	1	0
0	1	0	1	0	1	0	0	0	0	0	1	1	1	0	0	1	0	1	1
1	1	0	1	1	1	1	0	0	1	1	1	0	1	0	1	0	0	1	0
0	1	1	1	0	0	1	1	1	0	0	1	0	1	1	1	1	1	1	0
0	1	1	0	0	1	0	1	0	0	1	0	1	0	0	0	0	1	0	0
0	1	0	1	0	0	0	1	0	0	0	1	1	1	1	0	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	1	0	1	0	1	1	0	1
0	1	0	0	0	0	1	0	0	0	1	1	1	1	1	1	1	0	0	0
0	0	1	1	1	0	1	0	1	1	0	1	1	1	0	1	1	1	1	1
1	0	0	0	1	0	0	0	0	1	0	1	0	0	0	0	1	0	1	1
0	0	0	1	0	0	0	1	1	1	1	1	1	1	1	1	1	0	0	1
0	1	1	0	0	0	0	1	0	0	0	0	0	1	0	1	1	0	0	0
1	1	0	0	1	0	0	0	0	0	0	1	1	1	0	1	0	0	0	0
0	1	0	1	1	1	0	1	0	1	0	1	0	0	1	1	0	0	0	1
1	1	0	0	0	0	0	1	0	0	0	0	1	0	1	1	1	0	1	0
0	1	0	1	1	1	1	0	1	1	1	1	0	0	1	1	0	0	0	0
0	0	1	0	0	0	1	1	0	0	0	1	0	1	0	1	0	1	1	0
1	0	0	1	1	1	1	0	0	0	0	0	0	1	0	0	0	0	0	1
1	0	0	0	1	1	1	1	1	0	0	0	1	1	0	1	0	0	0	1
1	0	0	0	0	1	0	0	0	1	1	0	1	0	1	1	1	1	1	1
0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	1	1	0	0
0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	1	0	1	1	0
0	1	1	1	1	0	1	0	0	0	1	1	1	1	1	0	0	0	1	0
0	0	0	1	0	1	0	1	1	1	0	0	1	0	0	0	0	0	0	0
1	1	0	1	1	1	1	0	0	0	1	1	0	0	1	0	1	1	1	0
1	1	0	0	0	1	0	0	0	1	1	1	0	1	1	1	1	0	1	1
0	0	1	1	0	0	1	1	1	1	1	0	0	0	1	1	1	0	0	1
0	1	0	0	0	0	1	0	0	0	1	1	0	0	0	1	1	1	1	1
1	0	0	0	1	0	1	1	0	1	0	0	0	0	1	1	0	0	0	0
1	1	0	0	1	1	1	0	1	0	1	0	0	0	1	1	1	0	0	1
0	1	1	0	0	0	0	0	0	1	0	0	0	1	1	1	0	1	1	1
1	0	1	0	1	0	0	0	1	1	1	0	0	1	1	1	1	0	0	0
1	0	1	1	1	1	1	0	1	1	1	0	1	1	1	1	1	0	0	1
0	1	1	0	1	0	1	1	1	1	0	0	1	0	0	1	0	0	0	0
1	1	0	0	0	1	1	0	1	0	1	1	0	1	0	1	1	0	1	0
0	0	1	1	0	1	0	0	0	0	1	0	0	1	1	0	0	0	1	0
0	0	0	0	0	0	1	0	1	0	1	0	0	0	0	1	0	1	1	0
1	0	1	1	0	1	0	1	1	0	0	1	1	1	1	0	0	1	0	0
1	1	1	0	0	1	1	1	0	0	1	1	0	0	0	1	1	1	0	0
0	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0	1	1	1
1	1	0	1	0	0	0	0	0	0	0	1	1	0	0	1	1	1	0	1
0	1	1	1	1	0	0	1	0	1	0	1	0	1	0	0	1	1	1	0
1	1	1	0	1	0	1	1	1	0	0	1	1	0	1	1	1	1	0	1
1	1	1	0	0	1	1	1	0	1	0	1	1	0	0	0	1	0	0	1
1	1	0	0	0	1	0	1	1	0	0	0	1	1	1	0	1	0	0	0
0	0	1	1	0	0	0	0	1	1	0	0	0	0	1	0	0	1	1	0
0	0	1	0	1	1	1	0	1	1	0	0	0	1	0	0	0	1	0	0
0	1	0	0	1	0	0	1	0	0	1	0	0	0	0	0	0	0	1	0
1	0	0	1	1	1	0	0	0	1	1	1	0	0	0	1	0	0	0	0
1	1	1	0	1	1	1	0	0	1	1	1	0	1	0	0	1	0	1	1
1	1	1	0	0	0	1	1	1	0	0	0	0	1	1	0	1	0	1	0
0	0	0	1	0	0	0	1	1	0	0	0	1	0	0	0	0	0	1	1
1	1	1	1	1	0	0	0	1	1	0	0	1	0	1	0	0	1	1	1
1	1	1	0	1	1	1	0	1	1	0	0	0	1	0	0	1	0	0	1
1	0	0	1	1	0	1	1	1	0	0	0	0	1	0	0	0	0	1	0
1	0	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0	1	1	0
1	0	0	1	1	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0
1	0	1	1	1	1	1	1	1	1	0	1	0	0	0	0	0	1	1	0
0	0	0	0	0	1	1	1	1	1	1	1	1	0	0	0	1	0	0	0
0	0	1	1	0	0	0	1	1	0	0	1	0	0	0	1	1	1	0	0
0	1	1	0	1	1	0	0	0	0	1	1	1	0	0	0	1	0	0	0
1	1	1	1	1	0	1	0	1	0	0	1	1	1	1	0	0	1	1	0
1	1	0	0	0	0	0	0	1	1	1	0	0	1	1	1	1	0	0	0
0	0	1	0	0	0	1	1	0	1	1	1	0	0	1	0	1	1	0	0
0	1	1	0	1	1	1	1	0	1	0	0	0	1	1	1	1	0	0	1
1	1	1	0	0	1	1	1	0	0	1	1	0	1	0	1	0	0	0	0
0	0	1	1	1	1	0	0	1	1	1	1	1	0	0	0	1	1	0	1
1	1	1	1	0	1	1	1	1	1	0	0	0	0	1	1	0	1	1	1
1	1	0	0	1	0	0	0	0	0	1	1	0	1	1	1	0	0	0	1
0	0	1	0	0	1	0	0	0	1	1	0	0	1	0	0	0	1	1	0
1	0	1	1	1	0	1	1	0	1	1	1	0	0	1	0	0	0	1	0
1	1	0	1	1	0	0	1	0	0	0	1	0	1	1	0	0	0	1	0
1	0	1	1	0	0	0	1	0	1	0	0	1	0	1	0	1	0	1	1
0	1	1	0	1	0	1	1	1	1	0	1	0	1	0	1	0	0	1	1
1	0	0	0	1	0	1	0	0	0	0	1	1	0	0	1	1	0	1	0
1	1	1	1	1	0	0	1	1	1	1	1	0	0	1	1	0	1	1	1
0	0	1	1	0	1	1	1	0	1	1	1	1	0	0	1	1	1	0	1
1	1	1	0	0	1	0	1	0	1	1	0	1	0	1	1	0	1	0	1
0	1	1	1	0	0	1	1	1	0	1	0	0	0	0	1	1	1	1	0
1	0	0	1	1	1	0	1	1	1	1	1	0	1	1	1	1	0	1	1
0	1	1	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	1	1
1	0	0	1	1	1	1	1	1	1	1	1	0	1	1	0	1	0	0	0
0	0	0	1	0	0	0	0	0	1	0	1	0	1	1	0	1	0	1	0
1	0	0	1	0	0	0	0	0	0	0	0	0	0	1	0	0	1	0	0
1	1	1	1	0	0	1	0	0	1	0	1	0	0	1	1	1	0	0	0
0	0	0	0	1	0	1	1	1	1	1	1	1	0	0	1	0	0	1	1
1	0	1	0	1	1	1	1	0	1	1	0	0	0	1	0	0	0	0	0
1	0	0	0	1	0	0	0	0	1	1	1	0	0	1	0	1	0	1	1
1	1	1	1	0	1	0	0	1	0	1	1	0	1	0	1	1	0	1	1
1	0	1	0	0	0	0	1	1	1	0	0	1	1	0	1	0	1	1	0
0	1	1	0	0	0	1	0	0	0	1	1	0	0	1	0	0	0	0	1
1	0	0	0	1	1	1	0	0	1	1	1	1	0	1	1	0	0	0	0
1	0	0	1	0	1	1	0	0	0	1	0	0	1	1	0	0	1	1	1
0	0	1	1	1	0	0	0	0	0	0	1	1	0	0	0	0	0	0	0
1	0	0	1	1	0	1	1	1	0	0	1	1	0	0	0	0	0	0	1
1	1	0	1	1	1	1	0	1	1	0	0	0	1	1	1	0	0	0	1
0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	0	0	0	1	0
1	0	1	1	1	1	1	1	0	1	0	0	1	1	1	0	0	0	1	1
1	1	1	1	1	0	0	1	1	1	0	1	0	1	0	1	1	1	1	1
1	1	0	1	0	1	1	1	0	0	0	0	0	0	0	1	0	0	0	1
1	1	1	1	0	0	1	0	1	1	0	1	0	0	0	0	0	0	1	1
1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	0	0	0	0	0
1	0	0	1	1	0	0	0	1	1	1	0	1	1	1	0	0	0	1	0
0	0	1	1	0	0	1	1	1	1	1	1	0	0	1	0	0	0	1	0
1	0	0	1	1	0	0	0	1	1	1	0	0	1	1	0	0	0	1	1
0	1	0	0	1	1	1	1	1	0	1	1	0	0	1	0	1	1	0	1
0	1	1	1	1	1	1	0	1	0	0	1	1	1	0	1	1	0	1	1
0	1	0	0	1	0	1	0	0	1	0	1	1	0	0	0	0	0	1	1
0	0	0	0	0	0	0	1	1	1	0	0	1	0	0	0	0	1	0	0
0	0	1	1	1	0	0	1	1	1	1	1	1	0	0	1	0	1	0	0
0	0	1	1	1	0	0	0	1	1	0	0	1	1	1	0	0	0	0	0
1	0	1	1	1	1	1	0	1	0	1	0	0	1	1	1	0	1	1	1
1	1	1	0	0	0	0	1	0	0	1	1	0	0	1	0	0	0	1	0
0	1	1	0	1	0	0	1	0	0	0	1	0	0	1	1	1	0	0	1
1	1	1	0	0	0	1	1	0	0	0	1	1	1	1	0	0	0	0	1
1	0	1	1	1	0	0	1	1	1	0	1	0	0	1	0	0	0	0	1
0	0	0	0	0	0	1	0	0	0	0	0	0	0	1	0	0	0	1	0
0	0	0	0	0	0	1	1	1	0	0	0	1	1	1	1	0	1	1	0
1	0	0	0	0	1	0	0	1	0	0	0	0	1	1	1	0	0	1	1
1	1	1	1	0	1	1	1	1	1	0	0	0	0	1	0	1	0	0	0
0	0	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	1
1	1	0	0	0	0	1	0	0	0	0	0	1	1	1	1	1	1	1	1
0	0	1	0	0	1	1	1	1	0	0	1	1	0	0	0	1	0	0	0
1	1	1	0	0	1	1	0	1	0	1	1	0	0	1	0	0	0	0	0
1	0	0	0	1	1	1	1	0	0	1	0	1	0	0	1	0	0	1	1
0	0	1	1	0	1	0	0	0	0	1	1	1	0	1	0	1	0	0	0
1	0	1	0	0	0	1	0	1	0	1	1	0	0	0	0	0	1	1	0
0	0	0	0	0	1	0	0	0	1	0	0	1	0	1	1	1	1	0	0
1	0	1	0	1	0	0	1	1	1	1	1	0	0	1	1	1	0	0	1
1	1	1	1	1	1	1	1	0	0	1	0	1	1	1	1	0	0	1	1
1	0	0	0	1	1	0	1	1	0	1	1	1	0	0	1	0	0	0	0
0	0	0	1	1	1	1	0	1	0	0	1	1	0	0	0	1	0	0	1
0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	0	0	1	0	1
0	1	0	0	0	1	0	1	1	1	1	0	1	1	1	0	1	1	1	1
0	0	1	1	0	1	1	1	1	0	0	1	1	0	1	0	0	1	1	1
0	0	0	1	0	1	1	1	1	0	1	0	0	0	0	0	1	0	0	0
1	1	0	0	1	1	0	0	0	1	0	0	1	1	0	1	0	0	0	1
0	1	0	0	0	1	0	0	1	1	1	0	1	0	0	0	0	0	1	0
1	1	0	0	0	0	0	0	1	1	1	0	0	0	0	1	0	0	0	1
0	1	1	0	0	1	1	0	1	1	1	0	1	0	0	1	0	0	0	0
0	0	0	1	1	1	1	0	1	1	1	1	1	1	0	1	0	0	1	0
0	1	0	1	1	0	1	1	0	0	1	1	0	0	1	1	1	0	0	0
0	0	0	0	1	0	1	1	0	0	0	0	0	1	0	0	0	0	1	1
0	1	0	1	1	0	1	1	0	0	0	0	0	0	0	0	0	0	0	1
1	0	0	0	1	0	1	0	0	0	0	0	0	0	0	1	0	0	1	1
0	1	0	0	0	0	1	1	0	0	1	1	1	0	0	1	1	0	0	1
1	0	0	0	1	0	1	1	0	1	0	0	1	0	0	0	0	0	0	0
0	0	1	1	1	1	1	1	0	1	1	1	1	1	1	1	1	1	1	1
1	1	1	0	0	1	1	1	1	0	1	1	1	1	0	0	0	1	1	0
0	0	0	1	1	1	1	0	1	1	0	0	1	1	1	1	1	0	1	0
1	1	1	0	0	0	1	0	0	0	1	1	1	1	1	1	1	1	0	1
0	0	0	0	0	1	1	0	0	0	0	1	1	1	0	1	0	0	1	0
1	1	1	0	0	1	1	1	0	0	1	1	0	1	1	1	1	1	0	0
0	0	0	1	1	0	0	1	1	1	1	0	1	0	1	1	1	0	0	0
0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	0	1	1
0	1	0	0	1	0	0	0	0	1	0	1	0	0	1	1	1	1	0	0
0	0	0	0	0	0	1	1	0	0	0	0	0	0	0	0	0	1	1	0
0	0	0	0	0	0	0	1	0	0	1	0	1	0	0	0	0	1	0	1
1	0	1	1	1	1	0	0	0	0	0	0	0	1	0	1	1	1	1	1
0	0	1	0	0	1	1	1	1	1	0	0	1	0	0	0	0	1	1	0
0	1	1	1	0	1	1	1	1	1	1	0	1	1	1	0	1	1	1	0
1	1	1	0	0	1	0	1	0	1	1	0	1	1	1	1	0	0	0	0
0	0	1	1	0	1	0	0	0	1	1	0	0	1	1	1	1	1	0	0
0	0	1	0	0	0	1	1	0	0	1	1	1	1	1	0	0	1	0	0
0	0	1	1	0	0	1	1	1	1	1	1	0	1	1	0	1	1	0	0
0	1	0	0	0	0	0	0	0	0	0	0	0	1	1	0	0	0	1	1
0	0	0	1	1	0	0	0	0	0	1	0	1	0	1	1	1	1	1	0
0	0	0	1	0	1	0	1	1	0	0	1	1	1	1	0	1	1	1	1
0	0	0	1	1	1	0	0	1	1	0	0	0	1	1	0	0	1	1	0
0	0	1	1	1	0	0	1	0	0	1	1	1	1	1	0	1	1	1	1
1	0	1	0	1	0	0	1	1	0	0	0	1	0	1	1	0	1	0	1
0	0	1	0	0	0	0	1	0	0	0	0	1	0	0	0	0	0	1	0
0	0	0	1	1	0	0	0	1	1	0	1	0	0	1	0	1	1	0	0

